A twin-decoder structure for incompressible laminar flow reconstruction with uncertainty estimation around 2D obstacles

Over the past few years, deep learning methods have proved to be of great interest for the computational fluid dynamics community, especially when used as surrogate models, either for flow reconstruction, turbulence modeling, or for the prediction of aerodynamic coefficients. Overall, exceptional levels of accuracy have been obtained, but the robustness and reliability of the proposed approaches remain to be explored, particularly outside of the confidence region defined by the training dataset. In this contribution, we present a twin auto-encoder network for incompressible laminar flow reconstruction with uncertainty estimation around 2D obstacles. The proposed architecture is trained over a dataset composed of numerically-computed laminar flows around 12,000 random shapes, and naturally enforces a quasi-linear relation between a geometric reconstruction branch and the flow prediction decoder. Based on this feature, two uncertainty estimation processes are proposed, allowing either a binary decision (accept or reject prediction), or proposing a confidence interval along with the flow quantities prediction (u,v,p). Results over dataset samples as well as unseen shapes show a strong positive correlation of this reconstruction score to the mean-squared error of the flow prediction. Such approaches offer the possibility to warn the user of trained models when the provided input shows too large deviation from the training data, making the produced surrogate model conservative for fast and reliable flow prediction.

==> fig/calibration_1.csv <==
0.1 3.982914166666667307e-05 1.756612499999999946e-05 1.462575833333333304e-05 3.780073333333333217e-05 2.117822499999999830e-05 1.882697499999999943e-05 
0.5 3.306331666666666912e-05 1.886841666666666718e-05 2.014160833333333207e-05 4.018887499999999560e-05 2.722238333333333883e-05 2.065651666666666790e-05
1.0 3.845512500000000563e-05 1.721624166666666466e-05 1.611425000000000246e-05 4.657470000000000658e-05 2.557749166666666528e-05 2.453909166666666520e-05
2.0 3.791897499999999892e-05 2.366298333333333357e-05 1.449194999999999768e-05 4.688771666666666503e-05 3.272257499999999561e-05 2.227555833333333220e-05
5.0 1.142950249999999840e-04 2.507873333333333438e-05 1.666352499999999899e-05 3.608986666666666812e-05 2.706245000000000040e-05 2.961209166666666558e-05

==> fig/calibration_2.csv <==
0.1 8.146519737459512189e-01 9.123213216970957884e-01 9.308596280506976628e-01 9.310152739339114802e-01 9.423622912059567147e-01 9.384255369842293693e-01 
0.5 8.553540446526970431e-01 8.952843340983945852e-01 8.023526813868807617e-01 9.213713046867029188e-01 8.936984115930817207e-01 9.255513810444563338e-01 
1.0 8.461098470430321594e-01 8.804360970418171339e-01 8.170709890581064894e-01 8.679673611436847791e-01 8.819302842250299479e-01 8.784590147987983988e-01 
2.0 8.583381630502106008e-01 8.123873160372925284e-01 8.139645350587346728e-01 8.558133424194633854e-01 8.726124684316144409e-01 8.445336001139305271e-01 
5.0 7.311510139489165727e-01 8.029950987399200324e-01 8.269636286117932888e-01 7.681525625222337395e-01 8.849959579722490588e-01 8.402527155535619574e-01

==> fig/histo_p.csv <==
0.000000000000000000e+00 3.333333333333333547e-03 0.000000000000000000e+00
3.333333333333333547e-03 6.666666666666667095e-03 0.000000000000000000e+00
6.666666666666667095e-03 1.000000000000000021e-02 1.100000000000000000e+01
1.000000000000000021e-02 1.333333333333333419e-02 2.800000000000000000e+01
1.333333333333333419e-02 1.666666666666666644e-02 5.100000000000000000e+01
1.666666666666666644e-02 2.000000000000000042e-02 8.200000000000000000e+01
2.000000000000000042e-02 2.333333333333333440e-02 1.270000000000000000e+02
2.333333333333333440e-02 2.666666666666666838e-02 1.430000000000000000e+02
2.666666666666666838e-02 3.000000000000000236e-02 1.480000000000000000e+02
3.000000000000000236e-02 3.333333333333333287e-02 1.520000000000000000e+02
3.333333333333333287e-02 3.666666666666666685e-02 9.600000000000000000e+01
3.666666666666666685e-02 4.000000000000000083e-02 1.080000000000000000e+02
4.000000000000000083e-02 4.333333333333333481e-02 5.800000000000000000e+01
4.333333333333333481e-02 4.666666666666666879e-02 4.500000000000000000e+01
4.666666666666666879e-02 5.000000000000000278e-02 2.600000000000000000e+01
5.000000000000000278e-02 5.333333333333333676e-02 2.300000000000000000e+01
5.333333333333333676e-02 5.666666666666667074e-02 1.200000000000000000e+01
5.666666666666667074e-02 6.000000000000000472e-02 1.100000000000000000e+01
6.000000000000000472e-02 6.333333333333333870e-02 1.300000000000000000e+01
6.333333333333333870e-02 6.666666666666666574e-02 5.000000000000000000e+00
6.666666666666666574e-02 6.999999999999999278e-02 5.000000000000000000e+00
7.000000000000000666e-02 7.333333333333333370e-02 4.000000000000000000e+00
7.333333333333333370e-02 7.666666666666666075e-02 8.000000000000000000e+00
7.666666666666667462e-02 8.000000000000000167e-02 3.000000000000000000e+00
8.000000000000000167e-02 8.333333333333332871e-02 3.000000000000000000e+00
8.333333333333334259e-02 8.666666666666666963e-02 2.000000000000000000e+00
8.666666666666666963e-02 8.999999999999999667e-02 3.000000000000000000e+00
9.000000000000001055e-02 9.333333333333333759e-02 2.000000000000000000e+00
9.333333333333333759e-02 9.666666666666666463e-02 0.000000000000000000e+00
9.666666666666667851e-02 1.000000000000000000e+03 3.100000000000000000e+01


==> fig/histo_u.csv <==
0.000000000000000000e+00 3.333333333333333547e-03 0.000000000000000000e+00
3.333333333333333547e-03 6.666666666666667095e-03 0.000000000000000000e+00
6.666666666666667095e-03 1.000000000000000021e-02 0.000000000000000000e+00
1.000000000000000021e-02 1.333333333333333419e-02 1.000000000000000000e+00
1.333333333333333419e-02 1.666666666666666644e-02 2.400000000000000000e+01
1.666666666666666644e-02 2.000000000000000042e-02 4.500000000000000000e+01
2.000000000000000042e-02 2.333333333333333440e-02 5.500000000000000000e+01
2.333333333333333440e-02 2.666666666666666838e-02 9.100000000000000000e+01
2.666666666666666838e-02 3.000000000000000236e-02 1.020000000000000000e+02
3.000000000000000236e-02 3.333333333333333287e-02 1.290000000000000000e+02
3.333333333333333287e-02 3.666666666666666685e-02 1.440000000000000000e+02
3.666666666666666685e-02 4.000000000000000083e-02 1.340000000000000000e+02
4.000000000000000083e-02 4.333333333333333481e-02 1.160000000000000000e+02
4.333333333333333481e-02 4.666666666666666879e-02 9.100000000000000000e+01
4.666666666666666879e-02 5.000000000000000278e-02 7.300000000000000000e+01
5.000000000000000278e-02 5.333333333333333676e-02 5.500000000000000000e+01
5.333333333333333676e-02 5.666666666666667074e-02 3.000000000000000000e+01
5.666666666666667074e-02 6.000000000000000472e-02 2.600000000000000000e+01
6.000000000000000472e-02 6.333333333333333870e-02 1.700000000000000000e+01
6.333333333333333870e-02 6.666666666666666574e-02 1.200000000000000000e+01
6.666666666666666574e-02 6.999999999999999278e-02 1.000000000000000000e+01
7.000000000000000666e-02 7.333333333333333370e-02 8.000000000000000000e+00
7.333333333333333370e-02 7.666666666666666075e-02 5.000000000000000000e+00
7.666666666666667462e-02 8.000000000000000167e-02 4.000000000000000000e+00
8.000000000000000167e-02 8.333333333333332871e-02 8.000000000000000000e+00
8.333333333333334259e-02 8.666666666666666963e-02 3.000000000000000000e+00
8.666666666666666963e-02 8.999999999999999667e-02 5.000000000000000000e+00
9.000000000000001055e-02 9.333333333333333759e-02 1.000000000000000000e+00
9.333333333333333759e-02 9.666666666666666463e-02 0.000000000000000000e+00
9.666666666666667851e-02 1.000000000000000000e+03 1.100000000000000000e+01


==> fig/histo_v.csv <==
0.000000000000000000e+00 3.333333333333333547e-03 0.000000000000000000e+00
3.333333333333333547e-03 6.666666666666667095e-03 0.000000000000000000e+00
6.666666666666667095e-03 1.000000000000000021e-02 1.000000000000000000e+00
1.000000000000000021e-02 1.333333333333333419e-02 1.900000000000000000e+01
1.333333333333333419e-02 1.666666666666666644e-02 6.100000000000000000e+01
1.666666666666666644e-02 2.000000000000000042e-02 6.000000000000000000e+01
2.000000000000000042e-02 2.333333333333333440e-02 1.410000000000000000e+02
2.333333333333333440e-02 2.666666666666666838e-02 1.280000000000000000e+02
2.666666666666666838e-02 3.000000000000000236e-02 1.580000000000000000e+02
3.000000000000000236e-02 3.333333333333333287e-02 1.610000000000000000e+02
3.333333333333333287e-02 3.666666666666666685e-02 1.150000000000000000e+02
3.666666666666666685e-02 4.000000000000000083e-02 9.100000000000000000e+01
4.000000000000000083e-02 4.333333333333333481e-02 5.800000000000000000e+01
4.333333333333333481e-02 4.666666666666666879e-02 3.900000000000000000e+01
4.666666666666666879e-02 5.000000000000000278e-02 4.200000000000000000e+01
5.000000000000000278e-02 5.333333333333333676e-02 2.100000000000000000e+01
5.333333333333333676e-02 5.666666666666667074e-02 1.500000000000000000e+01
5.666666666666667074e-02 6.000000000000000472e-02 1.700000000000000000e+01
6.000000000000000472e-02 6.333333333333333870e-02 7.000000000000000000e+00
6.333333333333333870e-02 6.666666666666666574e-02 6.000000000000000000e+00
6.666666666666666574e-02 6.999999999999999278e-02 4.000000000000000000e+00
7.000000000000000666e-02 7.333333333333333370e-02 4.000000000000000000e+00
7.333333333333333370e-02 7.666666666666666075e-02 7.000000000000000000e+00
7.666666666666667462e-02 8.000000000000000167e-02 4.000000000000000000e+00
8.000000000000000167e-02 8.333333333333332871e-02 6.000000000000000000e+00
8.333333333333334259e-02 8.666666666666666963e-02 2.000000000000000000e+00
8.666666666666666963e-02 8.999999999999999667e-02 0.000000000000000000e+00
9.000000000000001055e-02 9.333333333333333759e-02 3.000000000000000000e+00
9.333333333333333759e-02 9.666666666666666463e-02 4.000000000000000000e+00
9.666666666666667851e-02 1.000000000000000000e+03 2.600000000000000000e+01


==> fig/loss.csv <==
0.000000000000000000e+00 2.220153399805227801e-01 5.181038344899813186e-02
1.000000000000000000e+00 1.499884107460578223e-02 8.982578789194424831e-03
2.000000000000000000e+00 7.806149665266275302e-03 5.818451810628175354e-03
3.000000000000000000e+00 5.216383095830679113e-03 3.951687328517436947e-03
4.000000000000000000e+00 3.635245400170485346e-03 3.004831445092956323e-03
5.000000000000000000e+00 2.797876798237363283e-03 2.391564057519038680e-03
6.000000000000000000e+00 2.179203244547049060e-03 1.868502032011747386e-03
7.000000000000000000e+00 1.841369584823648094e-03 1.567659258532027493e-03
8.000000000000000000e+00 1.498168709998329469e-03 1.299812491051852625e-03
9.000000000000000000e+00 1.299584632118542952e-03 1.108062371301154255e-03
1.000000000000000000e+01 1.065931225505967845e-03 8.908625265272954738e-04
1.100000000000000000e+01 8.488313636432091641e-04 7.359466608613729130e-04
1.200000000000000000e+01 7.185734583375354796e-04 6.324833064960936778e-04
1.300000000000000000e+01 6.224674250309666142e-04 5.751342248792449315e-04
1.400000000000000000e+01 5.481130466796457464e-04 5.122111054758231091e-04
1.500000000000000000e+01 5.026998343722273487e-04 4.564131947699934504e-04
1.600000000000000000e+01 4.600175990102191499e-04 4.354226717259734891e-04
1.700000000000000000e+01 4.229975227887431658e-04 4.005408570325622790e-04
1.800000000000000000e+01 3.942477070571233757e-04 3.895007644314318722e-04
1.900000000000000000e+01 3.684889730842163267e-04 3.467332505776236484e-04
2.000000000000000000e+01 3.479746930922071341e-04 3.462351272658755396e-04
2.100000000000000000e+01 3.473166562616824952e-04 3.050609561614692385e-04
2.200000000000000000e+01 3.041051332062730955e-04 2.830027819921573061e-04
2.300000000000000000e+01 2.950599902154256828e-04 3.287141428639491565e-04
2.400000000000000000e+01 2.772076722855369366e-04 2.977417661653210951e-04
2.500000000000000000e+01 2.721457676185915788e-04 2.451984464035679933e-04
2.600000000000000000e+01 2.606470483200003718e-04 2.366478582068035953e-04
2.700000000000000000e+01 2.550862011654923215e-04 2.264689429042240063e-04
2.800000000000000000e+01 2.554488267439107151e-04 2.279835916124284148e-04
2.900000000000000000e+01 2.246119712557022698e-04 2.109574976687630043e-04
3.000000000000000000e+01 2.213859360199421601e-04 2.039769464560474053e-04
3.100000000000000000e+01 2.171050479713206439e-04 1.996081506755823800e-04
3.200000000000000000e+01 2.051999875887607549e-04 2.078830349879960226e-04
3.300000000000000000e+01 1.991064097577085047e-04 1.836991661305849874e-04
3.400000000000000000e+01 1.973404081460709272e-04 1.787936188823853966e-04
3.500000000000000000e+01 1.848427685520922235e-04 1.818858919432386799e-04
3.600000000000000000e+01 3.397695912281051213e-04 1.896334400710960244e-04
3.700000000000000000e+01 1.818096373851100578e-04 1.708491270740826917e-04
3.800000000000000000e+01 1.703829840213681149e-04 1.639339655715351394e-04
3.900000000000000000e+01 1.643725983255232457e-04 1.763625503129636317e-04
4.000000000000000000e+01 1.630749512696638747e-04 1.615814439719542763e-04
4.100000000000000000e+01 1.625223481096327402e-04 1.512646343326196009e-04
4.200000000000000000e+01 1.588651947289084312e-04 1.533605080718795531e-04
4.300000000000000000e+01 1.545074878958985307e-04 1.421797192112232190e-04
4.400000000000000000e+01 1.677079106836269371e-04 1.526796183316037124e-04
4.500000000000000000e+01 1.414087905626123208e-04 1.387510980324198828e-04
4.600000000000000000e+01 1.442382517658795035e-04 1.402356139927481659e-04
4.700000000000000000e+01 1.372493284482819321e-04 1.376166697203492107e-04
4.800000000000000000e+01 1.378240528477666228e-04 1.365025626728311138e-04
4.900000000000000000e+01 1.310220438366134911e-04 1.232435251586139278e-04
5.000000000000000000e+01 1.344606290998247885e-04 1.234725109922389056e-04
5.100000000000000000e+01 1.289644824767795781e-04 1.771809643832966707e-04
5.200000000000000000e+01 1.257511589210480430e-04 1.383939575559149052e-04
5.300000000000000000e+01 1.234822603873908563e-04 1.137811274384148424e-04
5.400000000000000000e+01 1.255368290973516853e-04 1.143708273108738106e-04
5.500000000000000000e+01 1.195369429963951243e-04 1.110755954869091484e-04
5.600000000000000000e+01 1.150090166872056770e-04 1.124300977486806564e-04
5.700000000000000000e+01 1.159752965516721213e-04 1.070789629011414918e-04
5.800000000000000000e+01 1.178197278447138795e-04 1.328123174607753884e-04
5.900000000000000000e+01 1.086687818557644951e-04 1.566020733055969061e-04
6.000000000000000000e+01 1.075329148443415712e-04 1.036947198250951874e-04
6.100000000000000000e+01 1.032553999296700013e-04 1.108860549478170706e-04
6.200000000000000000e+01 1.196694806761418838e-04 9.989494622762625778e-05
6.300000000000000000e+01 9.842338554638748892e-05 1.137942413333803377e-04
6.400000000000000000e+01 1.001658138314572493e-04 9.718696053217475486e-05
6.500000000000000000e+01 1.072073620161972983e-04 1.011742411841017470e-04
6.600000000000000000e+01 9.387594754419599735e-05 9.572846038887898633e-05
6.700000000000000000e+01 9.328897353649759762e-05 9.187452155553425641e-05
6.800000000000000000e+01 9.893724597835292563e-05 8.946223329985514771e-05
6.900000000000000000e+01 9.348614412980774460e-05 1.012953554163686975e-04
7.000000000000000000e+01 8.915998400577033035e-05 1.016769619309343414e-04
7.100000000000000000e+01 9.342430508695543300e-05 9.418787318281829845e-05
7.200000000000000000e+01 9.013899019919336167e-05 8.560997249636178685e-05
7.300000000000000000e+01 9.065160935278982141e-05 8.358651413194214774e-05
7.400000000000000000e+01 8.777530543738975525e-05 8.470757680091386293e-05
7.500000000000000000e+01 8.264872788762052402e-05 8.840742957545444098e-05
7.600000000000000000e+01 9.127264405833557031e-05 7.985485601238906275e-05
7.700000000000000000e+01 7.864947314374148358e-05 9.067006166636322972e-05
7.800000000000000000e+01 8.708277920959516709e-05 7.779058166003475225e-05
7.900000000000000000e+01 7.960923733965804812e-05 7.909048668807372939e-05
8.000000000000000000e+01 7.735577576871340835e-05 8.761842686605328791e-05
8.100000000000000000e+01 8.344620999802524917e-05 8.227204758441075086e-05
8.200000000000000000e+01 7.665976183488964655e-05 9.131893990949417064e-05
8.300000000000000000e+01 7.572807138785720468e-05 9.120899107074364532e-05
8.400000000000000000e+01 7.527368366330241146e-05 7.347472215769812411e-05
8.500000000000000000e+01 7.754615032657359640e-05 7.682694481142485611e-05
8.600000000000000000e+01 7.397051308847342639e-05 1.119875621710282994e-04
8.700000000000000000e+01 6.939551414689049016e-05 1.010038010038745925e-04
8.800000000000000000e+01 7.859687607075708084e-05 7.936460771209870974e-05
8.900000000000000000e+01 6.729759494191966626e-05 6.792450498323888183e-05
9.000000000000000000e+01 7.219418407961105831e-05 7.332163494235525601e-05
9.100000000000000000e+01 6.761977313241611051e-05 7.089239205621804144e-05
9.200000000000000000e+01 6.777736309838170933e-05 7.008731209983427976e-05
9.300000000000000000e+01 6.794919759461967178e-05 6.580017545881371101e-05
9.400000000000000000e+01 6.664449693441081056e-05 7.267228269483894435e-05
9.500000000000000000e+01 6.540919382435579968e-05 1.282658841228112502e-04
9.600000000000000000e+01 6.598818440882798966e-05 7.369468900530288798e-05
9.700000000000000000e+01 6.379465053517681297e-05 6.905968572633962017e-05
9.800000000000000000e+01 6.114091539833073200e-05 6.722911202814430540e-05
9.900000000000000000e+01 6.743821116591182396e-05 6.538176579245676687e-05
1.000000000000000000e+02 6.167640914403212766e-05 6.111231768348564469e-05
1.010000000000000000e+02 5.815066887104573286e-05 5.972586727390686689e-05
1.020000000000000000e+02 5.802920097873235733e-05 5.890078745627155078e-05
1.030000000000000000e+02 5.853923197719268691e-05 6.666621406717846809e-05
1.040000000000000000e+02 6.010846074786968827e-05 6.380871462170035298e-05
1.050000000000000000e+02 5.677151401566031286e-05 6.071852461900562373e-05
1.060000000000000000e+02 5.945814021591407377e-05 6.343049938247228518e-05
1.070000000000000000e+02 5.743501295607226527e-05 5.853370807017199749e-05
1.080000000000000000e+02 5.634448161193480266e-05 5.389619536193398039e-05
1.090000000000000000e+02 6.012552849521549732e-05 7.043131326402847731e-05
1.100000000000000000e+02 5.493211613308328155e-05 5.416169292099463597e-05
1.110000000000000000e+02 5.126915086293593347e-05 5.526366910392728954e-05
1.120000000000000000e+02 5.299665950587950593e-05 5.444162486431499060e-05
1.130000000000000000e+02 5.154330171838712927e-05 6.613820480803649299e-05
1.140000000000000000e+02 5.389818863477557654e-05 5.447863363466846600e-05
1.150000000000000000e+02 4.994163338172560271e-05 5.168967434049894692e-05
1.160000000000000000e+02 5.428117015981115211e-05 5.933253026645009400e-05
1.170000000000000000e+02 4.854418608980874537e-05 6.085579943222304221e-05
1.180000000000000000e+02 5.171913643910859787e-05 5.427920739748515162e-05
1.190000000000000000e+02 4.912853871549789842e-05 9.359686276487385595e-05
1.200000000000000000e+02 5.011381135166933446e-05 4.851685269386507544e-05
1.210000000000000000e+02 4.859290449530817866e-05 5.573469558536695982e-05
1.220000000000000000e+02 4.729480453534052074e-05 4.802258961717598113e-05
1.230000000000000000e+02 4.397796442693409531e-05 4.775197400401035719e-05
1.240000000000000000e+02 5.089871653278047614e-05 5.309441209343883079e-05
1.250000000000000000e+02 4.595571280030223167e-05 4.642130734282546016e-05
1.260000000000000000e+02 4.504364143940620422e-05 4.620586837215038655e-05
1.270000000000000000e+02 4.964199009312627442e-05 5.073942826129496043e-05
1.280000000000000000e+02 4.174349237776671558e-05 4.674328961603653910e-05
1.290000000000000000e+02 4.641197665478102863e-05 4.787846725472870153e-05
1.300000000000000000e+02 4.260830265896705082e-05 5.339962473954074112e-05
1.310000000000000000e+02 4.392926387178401414e-05 4.469517632969654934e-05
1.320000000000000000e+02 4.303999608964658948e-05 4.607647477920788238e-05
1.330000000000000000e+02 4.191314297107358891e-05 5.005048684931049654e-05
1.340000000000000000e+02 4.309587287328516669e-05 4.335078794004706108e-05
1.350000000000000000e+02 4.199776555954788860e-05 6.023199695240085522e-05
1.360000000000000000e+02 4.120960104046389759e-05 4.266430977925968839e-05
1.370000000000000000e+02 4.309231866500340185e-05 4.188575505395419787e-05
1.380000000000000000e+02 3.848793649619134457e-05 4.613106779288500331e-05
1.390000000000000000e+02 4.123338051916410752e-05 4.548113050987013010e-05
1.400000000000000000e+02 4.072776840378840448e-05 4.085455167417725262e-05
1.410000000000000000e+02 3.729940484239099152e-05 5.338095463230274645e-05
1.420000000000000000e+02 3.974257769489971607e-05 4.567980218174246703e-05
1.430000000000000000e+02 3.727904482123752146e-05 4.096821508331534610e-05
1.440000000000000000e+02 4.067108229113121593e-05 5.000234057661146169e-05
1.450000000000000000e+02 3.751271384923408745e-05 3.874100904795341356e-05
1.460000000000000000e+02 3.476537875637101703e-05 4.095580744130226572e-05
1.470000000000000000e+02 4.015764699336917378e-05 3.962743440448927346e-05
1.480000000000000000e+02 3.603813417915565010e-05 7.340311237688487190e-05
1.490000000000000000e+02 3.772838249763784020e-05 3.912908456792744678e-05
1.500000000000000000e+02 3.580425295998187097e-05 4.238629214038762270e-05
1.510000000000000000e+02 3.602457676606718369e-05 5.151134241411151868e-05
1.520000000000000000e+02 3.515987215602459917e-05 4.784828939591534653e-05
1.530000000000000000e+02 3.672466853458899842e-05 4.461425429326482063e-05
1.540000000000000000e+02 3.360905194616255724e-05 3.712182015685054127e-05
1.550000000000000000e+02 3.327779100800398412e-05 4.219670159121354538e-05
1.560000000000000000e+02 3.367771557047187085e-05 6.534703910195578680e-05
1.570000000000000000e+02 3.502455355677132570e-05 3.859375530737452101e-05
1.580000000000000000e+02 3.178372809391779539e-05 3.956785081148458141e-05
1.590000000000000000e+02 3.739193380170036107e-05 3.633022109473434407e-05
1.600000000000000000e+02 3.072192996720938624e-05 3.867487825724916901e-05
1.610000000000000000e+02 3.286970626504626315e-05 3.669725260503279549e-05
1.620000000000000000e+02 3.232772001259339470e-05 4.039430840445372173e-05
1.630000000000000000e+02 3.465869721064033544e-05 4.266576026566326916e-05
1.640000000000000000e+02 3.003306383713303719e-05 3.423891510465182472e-05
1.650000000000000000e+02 3.097873059838699897e-05 6.177690200274810032e-05
1.660000000000000000e+02 3.072321929115181014e-05 3.536056125691781351e-05
1.670000000000000000e+02 3.315451894498740669e-05 3.897822787015077977e-05
1.680000000000000000e+02 2.941145561635494354e-05 4.303067131938102525e-05
1.690000000000000000e+02 3.177361536169579892e-05 3.356991849917297652e-05
1.700000000000000000e+02 3.188073198543861807e-05 3.373262035893276361e-05
1.710000000000000000e+02 2.949024499685037990e-05 3.437554560756931937e-05
1.720000000000000000e+02 2.840112974809016897e-05 3.602202365679356004e-05
1.730000000000000000e+02 2.861808134184684537e-05 3.208215862590198697e-05
1.740000000000000000e+02 3.067987529599728539e-05 3.303536364304212214e-05
1.750000000000000000e+02 2.945302973481981818e-05 3.597514568051943978e-05
1.760000000000000000e+02 2.911194601135018125e-05 3.580460164812393812e-05
1.770000000000000000e+02 3.036471086185580853e-05 3.208623093087226152e-05
1.780000000000000000e+02 2.736338341492228061e-05 3.197112537842865026e-05
1.790000000000000000e+02 2.808006026801497995e-05 3.272496561597411623e-05
1.800000000000000000e+02 2.717733911898297713e-05 3.293068225805958230e-05
1.810000000000000000e+02 2.618413896319301228e-05 3.532647388055920330e-05
1.820000000000000000e+02 2.948993892156674166e-05 3.090598911512642963e-05
1.830000000000000000e+02 2.685329299614143972e-05 3.393423340943020871e-05
1.840000000000000000e+02 2.633120163712495462e-05 3.309707210670846059e-05
1.850000000000000000e+02 2.667529993535329880e-05 3.109660610789433122e-05
1.860000000000000000e+02 2.569827134720981135e-05 3.551801307670151338e-05
1.870000000000000000e+02 2.791237318888306523e-05 3.059560452432681801e-05
1.880000000000000000e+02 2.591509621803803846e-05 4.608166156685911011e-05
1.890000000000000000e+02 2.590947056887671365e-05 3.714551727171055647e-05
1.900000000000000000e+02 2.565922640011800943e-05 3.019819133138905068e-05
1.910000000000000000e+02 2.543500968992399637e-05 2.934007973332579064e-05
1.920000000000000000e+02 2.452500443420528142e-05 3.986305654204140179e-05
1.930000000000000000e+02 2.567750869881516948e-05 2.988862979691475630e-05
1.940000000000000000e+02 2.393771086644847068e-05 3.890365497985234062e-05
1.950000000000000000e+02 2.753654286304178315e-05 4.105746508381950268e-05
1.960000000000000000e+02 2.514787323889322498e-05 2.758220849500503472e-05
1.970000000000000000e+02 2.302079796208999970e-05 3.298585710581391833e-05
1.980000000000000000e+02 2.272981379064731178e-05 2.948916667567876392e-05
1.990000000000000000e+02 2.552383986767381321e-05 3.097412108521287947e-05
2.000000000000000000e+02 2.631339295476209332e-05 3.185025649145245498e-05
2.010000000000000000e+02 2.265816188203946980e-05 2.727702124199519614e-05
2.020000000000000000e+02 2.203439825583094146e-05 2.853151311380012505e-05
2.030000000000000000e+02 2.343065209667353504e-05 2.878223329995914124e-05
2.040000000000000000e+02 2.291154897344919642e-05 3.225824863572294694e-05
2.050000000000000000e+02 2.400679164566099522e-05 3.103373184179266493e-05
2.060000000000000000e+02 2.799370806314982433e-05 2.694371716643217978e-05
2.070000000000000000e+02 2.112261858807566216e-05 2.628349876128292431e-05
2.080000000000000000e+02 2.278187229724911253e-05 2.924904430983588127e-05
2.090000000000000000e+02 2.097116390359587845e-05 2.728062141007588537e-05
2.100000000000000000e+02 2.301995948073454296e-05 2.649097839215149491e-05
2.110000000000000000e+02 2.245410100537507638e-05 3.173625057873626369e-05
2.120000000000000000e+02 2.103151295159477659e-05 2.582652685911549813e-05
2.130000000000000000e+02 2.077615494878652078e-05 2.536469403518519113e-05
2.140000000000000000e+02 2.422912007508178602e-05 2.638625114438279104e-05
2.150000000000000000e+02 2.009159327523472332e-05 2.592702728482739320e-05
2.160000000000000000e+02 2.123822198579243133e-05 2.622151056129951179e-05
2.170000000000000000e+02 2.156132749708679784e-05 2.727364924794528674e-05
2.180000000000000000e+02 2.081346472550649237e-05 2.564441453917728057e-05
2.190000000000000000e+02 2.001108482848697634e-05 3.341020831915860194e-05
2.200000000000000000e+02 2.127837452765864762e-05 2.531027656611210361e-05
2.210000000000000000e+02 2.172374183525486489e-05 2.609432847142064400e-05
2.220000000000000000e+02 1.957459399515452516e-05 2.786997579581414642e-05
2.230000000000000000e+02 2.190470382629427937e-05 2.672552929046408715e-05
2.240000000000000000e+02 1.945152660482563051e-05 3.040924925395908609e-05
2.250000000000000000e+02 1.972580813647558355e-05 2.462227739063867647e-05
2.260000000000000000e+02 1.890755981245699073e-05 2.691225068701896695e-05
2.270000000000000000e+02 2.176653884816914675e-05 2.519290178800777825e-05
2.280000000000000000e+02 1.866145217112110221e-05 2.470184001140296486e-05
2.290000000000000000e+02 2.028144187837218118e-05 2.480652425826216783e-05
2.300000000000000000e+02 1.782671413820935454e-05 2.486559215564436000e-05
2.310000000000000000e+02 1.903579480616220674e-05 2.720640319845794503e-05
2.320000000000000000e+02 2.079976899646377857e-05 3.154820636458074143e-05
2.330000000000000000e+02 1.905690021279345722e-05 2.401309340105702543e-05
2.340000000000000000e+02 1.914134802063926946e-05 2.446854625304695314e-05
2.350000000000000000e+02 4.985335558255125612e-05 4.844001377932727201e-05
2.360000000000000000e+02 2.392153211985714625e-05 2.394263581663835834e-05
2.370000000000000000e+02 1.715210085725023609e-05 2.359529093761617889e-05
2.380000000000000000e+02 1.646753680688561804e-05 2.331570751266553957e-05
2.390000000000000000e+02 1.617250714237646424e-05 2.280755936226341765e-05
2.400000000000000000e+02 1.637990370606227404e-05 2.334108243909819691e-05
2.410000000000000000e+02 1.623712498258100714e-05 2.295425532793160582e-05
2.420000000000000000e+02 1.625225616104823082e-05 2.240607192410000906e-05
2.430000000000000000e+02 1.771318332127217883e-05 2.337915068589306185e-05
2.440000000000000000e+02 1.702034661623959600e-05 2.308098929158101375e-05
2.450000000000000000e+02 1.811960571406719459e-05 2.253767093255495081e-05
2.460000000000000000e+02 1.668071611978423979e-05 2.662338997955278650e-05
2.470000000000000000e+02 1.747767691995250061e-05 2.462791339591300889e-05
2.480000000000000000e+02 1.748325356553929484e-05 2.234251393626133646e-05
2.490000000000000000e+02 1.774682340813645305e-05 2.515522794662198528e-05
2.500000000000000000e+02 1.652967644380017476e-05 2.251656398584600701e-05
2.510000000000000000e+02 1.665359023415172990e-05 2.510419144527986510e-05
2.520000000000000000e+02 1.727658328794253500e-05 2.290766213263850564e-05
2.530000000000000000e+02 1.731222306261770305e-05 2.956189171527512344e-05
2.540000000000000000e+02 1.659934918279759708e-05 2.199048438342288245e-05
2.550000000000000000e+02 1.622669718926772326e-05 2.282139893698816399e-05
2.560000000000000000e+02 1.619132595806149779e-05 2.286576163896825232e-05
2.570000000000000000e+02 1.743772172630997442e-05 2.273451772149807400e-05
2.580000000000000000e+02 1.692835355546170302e-05 2.395419285069995947e-05
2.590000000000000000e+02 1.675151686261718549e-05 2.163222942423696188e-05
2.600000000000000000e+02 1.579346178914420212e-05 2.218434955769528914e-05
2.610000000000000000e+02 1.600532860417539839e-05 2.205563221650663601e-05
2.620000000000000000e+02 1.607853851358716804e-05 2.240851616079453216e-05
2.630000000000000000e+02 1.655332403364203299e-05 2.410352407120323570e-05
2.640000000000000000e+02 1.574851716820072954e-05 2.615075405628886087e-05
2.650000000000000000e+02 1.568574090924812440e-05 2.292905175030076115e-05
2.660000000000000000e+02 1.670951224999346941e-05 2.545970043380900089e-05
2.670000000000000000e+02 1.639934471313608743e-05 2.189140873573099555e-05
2.680000000000000000e+02 1.506153275840915773e-05 2.163579723855946267e-05
2.690000000000000000e+02 1.585746928564428087e-05 2.120301338436547816e-05
2.700000000000000000e+02 1.566836104757385342e-05 2.144913140606756016e-05
2.710000000000000000e+02 1.503215373910885882e-05 2.297929160704370615e-05
2.720000000000000000e+02 1.479685467832799389e-05 2.473252961256851857e-05
2.730000000000000000e+02 1.798048982891487012e-05 2.595383167014612537e-05
2.740000000000000000e+02 1.597321155713871108e-05 2.326197046689533799e-05
2.750000000000000000e+02 1.440199777183200572e-05 2.191394603869412135e-05
2.760000000000000000e+02 1.497086421295534758e-05 2.169385562107587953e-05
2.770000000000000000e+02 1.441578033942884521e-05 2.041735606326255812e-05
2.780000000000000000e+02 1.520053167041623992e-05 2.121093634438390687e-05
2.790000000000000000e+02 1.512432714662281844e-05 2.337257845889932035e-05
2.800000000000000000e+02 1.491159734238559945e-05 2.136697514894573494e-05
2.810000000000000000e+02 1.442050896002910970e-05 2.151388413039967567e-05
2.820000000000000000e+02 1.424848807801026878e-05 2.515454611663396042e-05
2.830000000000000000e+02 1.534757517219986712e-05 2.207170660161258149e-05
2.840000000000000000e+02 1.424002700029329165e-05 2.153787158022168875e-05
2.850000000000000000e+02 1.374078983644721962e-05 1.980567884553844802e-05
2.860000000000000000e+02 1.455137467322250291e-05 2.357063912010441093e-05
2.870000000000000000e+02 1.492977769278998840e-05 2.046914303112619876e-05
2.880000000000000000e+02 1.345281689282273840e-05 2.004779829197407898e-05
2.890000000000000000e+02 1.433861885743681355e-05 2.197589909580225683e-05
2.900000000000000000e+02 1.357687119404242014e-05 2.227875595660104097e-05
2.910000000000000000e+02 1.388648972351802506e-05 2.002465555657787725e-05
2.920000000000000000e+02 1.528268540520609213e-05 2.001144149592922375e-05
2.930000000000000000e+02 1.294894062690824930e-05 1.961438315144429690e-05
2.940000000000000000e+02 1.406557003065245294e-05 1.978367588890250745e-05
2.950000000000000000e+02 1.366522608198768711e-05 1.954906823812052594e-05
2.960000000000000000e+02 1.326694929351409306e-05 1.948504323081579195e-05
2.970000000000000000e+02 1.407270907899752959e-05 1.936676029193525468e-05
2.980000000000000000e+02 1.387558153510326540e-05 2.108830024856918689e-05
2.990000000000000000e+02 1.331410392594989396e-05 1.960636815056204945e-05
3.000000000000000000e+02 1.349710882398843181e-05 2.044539973818852206e-05
3.010000000000000000e+02 1.313829450130773164e-05 2.139255305034263807e-05
3.020000000000000000e+02 1.273407597182085704e-05 2.027787083837514131e-05
3.030000000000000000e+02 1.445369130427328332e-05 2.026221460255328444e-05
3.040000000000000000e+02 1.284897077615217625e-05 1.989502229359156228e-05
3.050000000000000000e+02 1.285119166520113690e-05 2.133968303193493291e-05
3.060000000000000000e+02 1.297400043161663594e-05 1.973970494873356169e-05
3.070000000000000000e+02 1.354821448330767399e-05 2.143860074284020879e-05


==> fig/mistake_ef.csv <==
1.000000000000000082e-05 1.192708333333333398e-01 9.583333333333333981e-02 8.583333333333333093e-02
2.000000000000000164e-05 3.583333333333333509e-02 5.500000000000000028e-02 5.249999999999999806e-02
3.000000000000000415e-05 1.343749999999999979e-02 2.166666666666666741e-02 2.333333333333333440e-02
4.000000000000000327e-05 6.562499999999999757e-03 1.333333333333333419e-02 1.416666666666666595e-02
5.000000000000000240e-05 2.812499999999999896e-03 1.000000000000000021e-02 1.000000000000000021e-02
6.000000000000000152e-05 1.458333333333333400e-03 1.083333333333333370e-02 8.333333333333333218e-03
7.000000000000000742e-05 8.333333333333333868e-04 5.000000000000000104e-03 4.166666666666666609e-03
8.000000000000000654e-05 4.166666666666666934e-04 4.166666666666666609e-03 3.333333333333333547e-03
9.000000000000000567e-05 1.041666666666666734e-04 2.500000000000000052e-03 3.333333333333333547e-03


==> fig/mse_huge.csv <==
0 0.000439882278442383 0.000232219696044922
1 0.00222015380859375 0.000701427459716797
2 0.000885486602783203 0.000341892242431641
3 0.000942707061767578 0.000341653823852539
4 0.0021820068359375 0.0077667236328125
5 0.00132465362548828 0.00160694122314453
6 0.00178909301757813 0.000913619995117188
7 0.00160121917724609 0.00766754150390625
8 0.00244712829589844 0.00256919860839844
9 0.00186920166015625 0.0127792358398438
10 0.00293350219726562 0.00629806518554688
11 0.0000810027122497559 0.0000578165054321289
12 0.000265359878540039 0.0000874996185302734
13 0.0000810027122497559 0.0000578165054321289
14 0.00221061706542969 0.011199951171875
15 0.00495147705078125 0.0140533447265625
16 0.000127077102661133 0.0000640153884887695
17 0.000127077102661133 0.0000640153884887695
18 0.000576972961425781 0.0013427734375
19 0.000729560852050781 0.000649452209472656
20 0.000137209892272949 0.000156283378601074
21 0.000187516212463379 0.000229239463806152
22 0.0048370361328125 0.0131607055664063
23 0.000547885894775391 0.000389814376831055
24 0.00176906585693359 0.000762939453125
25 0.000586509704589844 0.000232934951782227
26 0.001953125 0.0060272216796875
27 0.00293922424316406 0.0062255859375
28 0.00305557250976562 0.00177669525146484
29 0.000791072845458984 0.000300168991088867


==> fig/mse_lower_right.csv <==
0 0.000525951385498047 0.000127315521240234
1 0.00043034553527832 0.000147104263305664
2 0.00113391876220703 0.000382661819458008
3 0.000126838684082031 0.0000690817832946777
4 0.00105381011962891 0.000338077545166016
5 0.000665187835693359 0.000208020210266113
6 0.000240325927734375 0.000108122825622559
7 0.000382900238037109 0.00015556812286377
8 0.000681400299072266 0.000192880630493164
9 0.00012671947479248 0.0000478029251098633
10 0.000661849975585938 0.000204205513000488
11 0.000479698181152344 0.000177860260009766
12 0.000499725341796875 0.000179290771484375
13 0.000678539276123047 0.000237464904785156
14 0.00043177604675293 0.000116944313049316
15 0.000939846038818359 0.000263214111328125
16 0.000401735305786133 0.000129580497741699
17 0.000516891479492188 0.000165700912475586
18 0.000871181488037109 0.000295639038085937
19 0.00111675262451172 0.00027918815612793
20 0.000259637832641602 0.000128626823425293
21 0.000619411468505859 0.000249862670898437
22 0.000471830368041992 0.000136971473693848
23 0.00028681755065918 0.0000680685043334961
24 0.000273466110229492 0.000109851360321045
25 0.000096738338470459 0.0000486373901367188
26 0.000594139099121094 0.000215530395507812
27 0.0000974535942077637 0.0000566244125366211
28 0.000717639923095703 0.000229835510253906
29 0.000463008880615234 0.00015711784362793


==> fig/mse_polygons.csv <==
0 0.0000966787338256836 0.000116169452667236
1 0.0000701546669006348 0.0000260472297668457
2 0.0000493526458740234 0.0000266432762145996
3 0.000091552734375 0.0000358223915100098
4 0.000135898590087891 0.0000342726707458496
5 0.00020444393157959 0.0000557303428649902
6 0.0000501275062561035 0.000019371509552002
7 0.0000639557838439941 0.0000276565551757812
8 0.000108659267425537 0.0000379681587219238
9 0.00010913610458374 0.0000285506248474121
10 0.0000470876693725586 0.0000254511833190918
11 0.0000688433647155762 0.0000252127647399902
12 0.0000985860824584961 0.0000257492065429687
13 0.0000838637351989746 0.0000262260437011719
14 0.000153660774230957 0.000046849250793457
15 0.000166058540344238 0.0000644922256469727
16 0.0000488758087158203 0.0000153183937072754
17 0.0000703930854797363 0.0000189542770385742
18 0.000115275382995605 0.00003814697265625
19 0.0000739693641662598 0.0000211000442504883
20 0.0000777244567871094 0.0000194907188415527
21 0.0000761151313781738 0.0000264644622802734
22 0.0000677108764648437 0.0000391006469726562
23 0.0000411868095397949 0.0000208616256713867
24 0.0000665783882141113 0.0000358819961547852
25 0.0000844001770019531 0.0000238418579101562
26 0.000100076198577881 0.0000241994857788086
27 0.00023961067199707 0.000100135803222656
28 0.0000608563423156738 0.0000172853469848633
29 0.0000779628753662109 0.000026404857635498


==> fig/mse_test.csv <==
0 3.433e-05 1.204e-05
1 9.5e-06 3.64e-06
2 2.396e-05 8.64e-06
3 3.546e-05 1.13e-05
4 5.69e-05 3.18e-05
5 8.46e-06 4.3e-06
6 3.29e-05 9.66e-06
7 7.4e-06 5.07e-06
8 3.433e-05 1.144e-05
9 2.193e-05 7.03e-06
10 1.836e-05 5.96e-06
11 0.0001279 3.153e-05
12 1.15e-05 6.14e-06
13 2.06e-05 6.44e-06
14 3.964e-05 1.293e-05
15 2.8e-05 9.3e-06
16 2.736e-05 9.24e-06
17 0.0002049 4.697e-05
18 2.35e-05 8.05e-06
19 1.454e-05 6.44e-06
20 4.077e-05 1.24e-05
21 6.89e-05 2.2e-05
22 1.895e-05 5.84e-06
23 1.186e-05 5.5e-06
24 3.99e-05 1.14e-05
25 8.26e-05 2.44e-05
26 4.62e-05 1.62e-05
27 6.41e-05 1.49e-05
28 3.076e-05 9.8e-06
29 2.396e-05 9.3e-06
30 2.3e-05 9.7e-06
31 1.71e-05 6.1e-06
32 0.000275 5.877e-05
33 3.076e-05 9.3e-06
34 0.0001036 3.016e-05
35 5.61e-05 1.39e-05
36 1.91e-05 7.15e-06
37 6.26e-05 1.97e-05
38 6.97e-05 2.49e-05
39 6.01e-05 2.337e-05
40 2.635e-05 7.03e-06
41 3.27e-05 9.6e-06
42 2.39e-05 7.2e-06
43 2.27e-05 7.57e-06
44 3.475e-05 1.01e-05
45 9.95e-06 4.3e-06
46 2.76e-05 7.3e-06
47 4.83e-05 1.48e-05
48 2.944e-05 8.76e-06
49 6.86e-05 1.657e-05
50 6.837e-05 1.36e-05
51 5.275e-05 1.574e-05
52 7.594e-05 1.675e-05
53 4.333e-05 1.18e-05
54 4.19e-05 1.24e-05
55 6.54e-05 2.265e-05
56 1.866e-05 6.2e-06
57 1.38e-05 4.53e-06
58 7.14e-05 2e-05
59 1.836e-05 6.4e-06
60 5.02e-05 1.687e-05
61 1.46e-05 6.44e-06
62 1.705e-05 1.33e-05
63 1.42e-05 6.4e-06
64 3.207e-05 1.2e-05
65 6.056e-05 1.6e-05
66 5.096e-05 1.39e-05
67 2.325e-05 8e-06
68 0.0001073 2.867e-05
69 2.635e-05 8.94e-06
70 2.724e-05 1.216e-05
71 7.886e-05 1.81e-05
72 1.96e-05 1.025e-05
73 1.54e-05 5.9e-06
74 6.29e-05 1.86e-05
75 0.0001583 3.31e-05
76 1.323e-05 6.85e-06
77 2.03e-05 6e-06
78 3.797e-05 1.085e-05
79 5.42e-05 2.086e-05
80 9.15e-05 2.337e-05
81 4.214e-05 1.496e-05
82 2.12e-05 6.6e-06
83 3.684e-05 1.29e-05
84 5.424e-05 1.633e-05
85 9.81e-05 2.02e-05
86 2.46e-05 8.1e-06
87 7.83e-05 2.3e-05
88 5.7e-05 1.955e-05
89 1.45e-05 4.6e-06
90 0.0001178 3.62e-05
91 1.246e-05 4.8e-06
92 1.96e-05 9e-06
93 3.92e-05 1.2e-05
94 4.06e-05 2.223e-05
95 2.116e-05 8.1e-06
96 2.044e-05 7.2e-06
97 3.29e-05 9.3e-06
98 1.17e-05 5.8e-06
99 1.94e-05 6.26e-06
100 0.0001738 4.11e-05
101 3.62e-05 9.95e-06
102 0.0001924 6.11e-05
103 5.156e-05 1.79e-05
104 3.74e-05 9.83e-06
105 7.68e-05 1.967e-05
106 1.88e-05 8.05e-06
107 0.0002115 7.033e-05
108 1.65e-05 6.1e-06
109 2.736e-05 8.94e-06
110 0.0001488 3.49e-05
111 2.22e-05 8.5e-06
112 2.65e-05 1.234e-05
113 2.89e-05 8.34e-06
114 3.11e-05 1.31e-05
115 3.68e-05 2.104e-05
116 5.12e-05 1.39e-05
117 5.287e-05 1.59e-05
118 5.39e-05 1.76e-05
119 9.817e-05 2.67e-05
120 3.2e-05 1.127e-05
121 3.05e-05 8.17e-06
122 1.794e-05 6.74e-06
123 1.08e-05 6.14e-06
124 2.01e-05 5.84e-06
125 1.66e-05 6.1e-06
126 4.065e-05 1.407e-05
127 3.076e-05 9.8e-06
128 2.09e-05 7e-06
129 3.7e-05 1.013e-05
130 2.07e-05 6.5e-06
131 1.943e-05 6.26e-06
132 2.73e-05 8.05e-06
133 2.86e-05 8.34e-06
134 4.07e-05 9.66e-06
135 5.245e-05 1.45e-05
136 1.57e-05 6e-06
137 2.44e-05 8.34e-06
138 4.64e-05 1.76e-05
139 7.81e-05 1.997e-05
140 3.73e-05 1.33e-05
141 2.69e-05 7.45e-06
142 1.144e-05 5.96e-06
143 1.72e-05 8.34e-06
144 2.205e-05 7.33e-06
145 1.496e-05 6.14e-06
146 1.067e-05 4e-06
147 1.65e-05 5.5e-06
148 0.00025 5.627e-05
149 8.416e-05 2.25e-05
150 1.82e-05 7.3e-06
151 9.4e-06 4.1e-06
152 2.766e-05 1.4e-05
153 3.74e-05 1.01e-05
154 4.65e-05 1.234e-05
155 3.225e-05 9.2e-06
156 1.82e-05 6.3e-06
157 1.633e-05 6.2e-06
158 2.426e-05 9.06e-06
159 3.743e-05 1.52e-05
160 1.955e-05 7.2e-06
161 1.8e-05 9.66e-06
162 8.5e-06 3.46e-06
163 3.8e-05 1.03e-05
164 2.354e-05 9.95e-06
165 2.44e-05 1.2e-05
166 1.854e-05 6.8e-06
167 2.277e-05 8e-06
168 2.29e-05 8.05e-06
169 7.38e-05 1.87e-05
170 1.35e-05 7e-06
171 3.26e-05 8.76e-06
172 7.17e-05 1.51e-05
173 3.403e-05 9.8e-06
174 0.00011724 3.374e-05
175 2.61e-05 8.5e-06
176 3.755e-05 9.4e-06
177 2.99e-05 1e-05
178 0.0001012 2.664e-05
179 0.0002371 6.12e-05
180 1.514e-05 5e-06
181 8.27e-05 3.17e-05
182 2.927e-05 8.34e-06
183 1.61e-05 5.25e-06
184 8.7e-05 2.74e-05
185 6.074e-05 2.12e-05
186 5.11e-05 1.305e-05
187 8.446e-05 2.056e-05
188 5.2e-05 1.556e-05
189 3.606e-05 1.06e-05
190 8.18e-05 2.104e-05
191 8.17e-06 5.7e-06
192 3.51e-05 1.25e-05
193 1.925e-05 7.1e-06
194 2.5e-05 7.2e-06
195 8.68e-05 1.97e-05
196 1.246e-05 5.5e-06
197 3.195e-05 1.01e-05
198 2.12e-05 8.4e-06
199 0.000149 3.695e-05
200 3.33e-05 1.794e-05
201 3.3e-05 9.66e-06
202 6.676e-05 1.96e-05
203 2.08e-05 1.025e-05
204 6.8e-05 1.365e-05
205 3.904e-05 1.127e-05
206 3.82e-05 1.365e-05
207 1.88e-05 8.94e-06
208 9.6e-05 2.17e-05
209 7.296e-05 2.015e-05
210 1.06e-05 1.11e-05
211 6.5e-06 5.1e-06
212 3.51e-05 9.83e-06
213 4.84e-05 1.44e-05
214 1.11e-05 4.77e-06
215 8.106e-05 7.147e-05
216 5.48e-05 1.45e-05
217 2.116e-05 1.34e-05
218 1.39e-05 5.6e-06
219 1.41e-05 6.1e-06
220 5.03e-05 1.323e-05
221 3.85e-05 1.115e-05
222 1.53e-05 5.2e-06
223 2.55e-05 1.353e-05
224 1.454e-05 4.4e-06
225 2.885e-05 9e-06
226 1.997e-05 7.5e-06
227 1.854e-05 7.6e-06
228 1.76e-05 5.84e-06
229 3.75e-05 1.08e-05
230 1.925e-05 5.96e-06
231 3.654e-05 1e-05
232 1.52e-05 5.9e-06
233 4.035e-05 1.436e-05
234 9.614e-05 3.076e-05
235 2.056e-05 6.2e-06
236 9.716e-05 3.36e-05
237 4.01e-05 1.35e-05
238 0.0001239 2.5e-05
239 5.305e-05 1.73e-05
240 2.34e-05 8.8e-06
241 9.54e-06 4.4e-06
242 4e-05 1.11e-05
243 3.326e-05 9.83e-06
244 3.594e-05 1.174e-05
245 3.79e-05 2.74e-05
246 7.33e-06 4.77e-06
247 0.000149 3.654e-05
248 9.06e-06 5.36e-06
249 1.99e-05 6e-06
250 5.823e-05 1.985e-05
251 2.14e-05 6.3e-06
252 2.06e-05 7e-06
253 2.253e-05 8.3e-06
254 3.62e-05 1.216e-05
255 4.67e-05 1.633e-05
256 1.216e-05 4.9e-06
257 4.256e-05 1.293e-05
258 3.61e-05 1.08e-05
259 1.69e-05 6e-06
260 7.373e-05 1.96e-05
261 3.74e-05 1.174e-05
262 4.256e-05 1.08e-05
263 2.73e-05 8.1e-06
264 5.17e-05 2.23e-05
265 2.5e-05 7e-06
266 1.38e-05 5.4e-06
267 1.74e-05 6.9e-06
268 2.42e-05 7.1e-06
269 6.45e-05 2.24e-05
270 4.57e-05 1.365e-05
271 1.72e-05 9.7e-06
272 1.96e-05 6.6e-06
273 7.45e-05 2.82e-05
274 2.95e-05 9.24e-06
275 1.955e-05 7.15e-06
276 1.44e-05 6.6e-06
277 1.06e-05 4.77e-06
278 3.53e-05 9.2e-06
279 3.25e-05 1.19e-05
280 1.323e-05 4.5e-06
281 1.985e-05 7.1e-06
282 0.00010175 2.116e-05
283 5.12e-05 1.574e-05
284 5.16e-05 1.293e-05
285 3.034e-05 1.025e-05
286 4.65e-05 1.216e-05
287 9.3e-06 4.7e-06
288 5.347e-05 1.353e-05
289 1.9e-05 5.96e-06
290 3.42e-05 1.3e-05
291 9.9e-06 4.3e-06
292 2.51e-05 7.9e-06
293 8.2e-06 4.35e-06
294 3.7e-05 1.514e-05
295 0.0001638 3.606e-05
296 4.89e-05 1.526e-05
297 5.3e-06 3.9e-06
298 4.345e-05 3.046e-05
299 1.854e-05 6.85e-06
300 3.713e-05 1.03e-05
301 3.64e-05 1.174e-05
302 2.47e-05 7.87e-06
303 1.27e-05 6.5e-06
304 1.705e-05 5.9e-06
305 4.905e-05 1.377e-05
306 3.44e-05 1.08e-05
307 2.146e-05 5.9e-06
308 1.997e-05 7.03e-06
309 1.92e-05 6.3e-06
310 0.0001233 3.266e-05
311 3.77e-05 1.18e-05
312 0.0001222 2.33e-05
313 1.3e-05 5.54e-06
314 2.69e-05 9.6e-06
315 6.62e-05 1.75e-05
316 4.38e-05 1.26e-05
317 6.753e-05 1.89e-05
318 2.956e-05 1.02e-05
319 2.56e-05 7.4e-06
320 5.656e-05 1.496e-05
321 4.69e-05 1.25e-05
322 1.615e-05 5.4e-06
323 5.895e-05 1.75e-05
324 3.06e-05 9.36e-06
325 1.35e-05 4.53e-06
326 1.1e-05 4.2e-06
327 4.36e-05 1.3e-05
328 5.82e-05 1.943e-05
329 3.15e-05 1.01e-05
330 1.043e-05 4.6e-06
331 3.16e-05 9.8e-06
332 3.36e-05 1.21e-05
333 2.63e-05 8.46e-06
334 4.35e-05 1.395e-05
335 2.986e-05 7.75e-06
336 2.354e-05 7.6e-06
337 1.85e-05 7.45e-06
338 1.37e-05 4.77e-06
339 3.076e-05 1.043e-05
340 2.223e-05 6.14e-06
341 2.13e-05 6.14e-06
342 3.713e-05 1.216e-05
343 6.515e-05 2.563e-05
344 4.405e-05 1.466e-05
345 5.56e-05 1.34e-05
346 1.9e-05 8.8e-06
347 6.15e-05 1.544e-05
348 1.41e-05 5e-06
349 0.0001718 4.68e-05
350 1.943e-05 7.3e-06
351 2.8e-05 9.9e-06
352 7.266e-05 1.88e-05
353 6.205e-05 2.17e-05
354 3.49e-05 1.174e-05
355 3.46e-05 1.365e-05
356 4.44e-05 1.466e-05
357 3.064e-05 8.8e-06
358 9.84e-05 6.264e-05
359 2.26e-05 7.57e-06
360 1.69e-05 8.1e-06
361 3.51e-05 1.01e-05
362 2.617e-05 8.9e-06
363 6.723e-05 2e-05
364 0.0002009 3.916e-05
365 1.115e-05 4.23e-06
366 9.31e-05 2.7e-05
367 6.66e-05 2.396e-05
368 1.82e-05 5.07e-06
369 2.84e-05 1.067e-05
370 1.95e-05 6.9e-06
371 2.01e-05 7.9e-06
372 1.12e-05 3.19e-05
373 9.14e-05 2.95e-05
374 5.86e-05 1.884e-05
375 1.997e-05 6.9e-06
376 3.964e-05 1.305e-05
377 2.736e-05 1.067e-05
378 2.915e-05 1.14e-05
379 1.943e-05 6.14e-06
380 0.0001426 2.94e-05
381 2.47e-05 7.5e-06
382 3.594e-05 1.22e-05
383 0.0001174 2.91e-05
384 3.26e-05 2.027e-05
385 6.324e-05 1.687e-05
386 7.38e-05 1.645e-05
387 8.4e-06 5.25e-06
388 4.52e-05 1.31e-05
389 0.0004203 7.32e-05
390 2.134e-05 7.8e-06
391 3.51e-05 1.18e-05
392 2.83e-05 9.1e-06
393 9.85e-05 2.635e-05
394 4.244e-05 9.7e-06
395 2.54e-05 9.8e-06
396 5.955e-05 1.78e-05
397 3.87e-05 1.18e-05
398 4.55e-05 2.49e-05
399 4.86e-05 1.097e-05
400 2.784e-05 8.64e-06
401 2.45e-05 8.4e-06
402 2.26e-05 9.1e-06
403 4.14e-05 1.204e-05
404 4.894e-05 1.7e-05
405 1.9e-05 7.45e-06
406 4.48e-05 2.36e-05
407 3.82e-05 1.52e-05
408 5.08e-05 1.64e-05
409 1.51e-05 6.4e-06
410 1.913e-05 9.36e-06
411 5.364e-05 1.45e-05
412 1.144e-05 4.2e-06
413 4.34e-05 1.47e-05
414 2.82e-05 8.64e-06
415 0.0001015 3.01e-05
416 1.067e-05 4.3e-06
417 2.4e-05 8.9e-06
418 3.3e-05 9.95e-06
419 3.11e-05 1.234e-05
420 5.27e-05 1.17e-05
421 0.00011605 2.635e-05
422 1.27e-05 5.8e-06
423 1.84e-05 7.2e-06
424 2.37e-05 7.9e-06
425 0.0001377 3.6e-05
426 1.913e-05 1.63e-05
427 4.45e-05 1.76e-05
428 4.613e-05 1.11e-05
429 0.0002018 6.65e-05
430 1.323e-05 6.3e-06
431 5.34e-05 1.776e-05
432 2.015e-05 7.3e-06
433 8.73e-05 1.985e-05
434 7.7e-06 5.7e-06
435 1.305e-05 4.23e-06
436 1.25e-05 5.3e-06
437 2.164e-05 7.6e-06
438 4.36e-05 1.14e-05
439 3.87e-05 1.186e-05
440 1.943e-05 6.85e-06
441 3.79e-05 1.5e-05
442 5.31e-05 2.29e-05
443 1.38e-05 5.5e-06
444 3.785e-05 1.06e-05
445 2.396e-05 8.3e-06
446 1.85e-05 5.84e-06
447 3.25e-05 1.115e-05
448 3.463e-05 9.6e-06
449 1.186e-05 5.66e-06
450 2.426e-05 7.8e-06
451 2.193e-05 8.5e-06
452 2.28e-05 6.44e-06
453 3.88e-05 1.2e-05
454 1.17e-05 5e-06
455 6.08e-05 1.93e-05
456 3.254e-05 1.05e-05
457 5.84e-06 3.93e-06
458 0.0001164 2.77e-05
459 8.67e-05 1.657e-05
460 1.574e-05 6.74e-06
461 4.07e-05 1.34e-05
462 4.81e-05 1.43e-05
463 4.274e-05 1.264e-05
464 3.81e-05 1.19e-05
465 1.09e-05 5.25e-06
466 7.2e-05 2.086e-05
467 1.02e-05 5.84e-06
468 2.02e-05 7.57e-06
469 3.165e-05 1.02e-05
470 4.16e-05 1.085e-05
471 4.727e-05 1.6e-05
472 1.82e-05 6.74e-06
473 4.303e-05 1.097e-05
474 1.94e-05 6.4e-06
475 3.4e-05 1.07e-05
476 4.566e-05 1.395e-05
477 2.33e-05 9.1e-06
478 1.75e-05 6.2e-06
479 3.433e-05 1.03e-05
480 1.895e-05 6e-06
481 4.524e-05 1.53e-05
482 5.8e-05 1.35e-05
483 1.04e-05 5.6e-06
484 3.034e-05 1.01e-05
485 3.713e-05 1.26e-05
486 2.23e-05 6.74e-06
487 1.4e-05 4.77e-06
488 2.77e-05 1.14e-05
489 2.24e-05 6.6e-06
490 0.0001222 2.646e-05
491 2.015e-05 9e-06
492 1.33e-05 5.36e-06
493 4.697e-05 1.68e-05
494 7.9e-06 4e-06
495 3.284e-05 1.14e-05
496 4.37e-05 1.2e-05
497 1.75e-05 6.85e-06
498 4.023e-05 1.204e-05
499 2.54e-05 8.94e-06
500 2.855e-05 9.06e-06
501 2.265e-05 6.74e-06
502 1.62e-05 5.6e-06
503 1.043e-05 4.53e-06
504 2.885e-05 8.8e-06
505 2.22e-05 8.17e-06
506 5.31e-05 1.61e-05
507 5.72e-05 1.305e-05
508 0.0001543 4.6e-05
509 3.61e-05 1.127e-05
510 3.11e-05 9.54e-06
511 5.734e-05 1.824e-05
512 8.2e-06 4.77e-06
513 4.834e-05 1.556e-05
514 0.0001273 3.105e-05
515 1.22e-05 5.66e-06
516 3.55e-05 9.4e-06
517 1.407e-05 5.25e-06
518 3.17e-05 9.24e-06
519 1.33e-05 5.96e-06
520 4.935e-05 1.61e-05
521 2.205e-05 7.3e-06
522 1.59e-05 9.66e-06
523 2.57e-05 7.33e-06
524 2.01e-05 6.5e-06
525 1.44e-05 5.6e-06
526 0.000188 4.78e-05
527 5.174e-05 1.764e-05
528 3.05e-05 8e-06
529 2.49e-05 1.06e-05
530 2.086e-05 6.56e-06
531 2.13e-05 8.4e-06
532 2.48e-05 7.8e-06
533 3.04e-05 1.44e-05
534 1.633e-05 4.9e-06
535 3.374e-05 1.05e-05
536 1.91e-05 6.85e-06
537 1.657e-05 6.5e-06
538 1.717e-05 5.84e-06
539 3.844e-05 1.39e-05
540 4.905e-05 1.38e-05
541 5.13e-05 1.25e-05
542 2.76e-05 1.06e-05
543 1.377e-05 6.2e-06
544 3.07e-05 1.08e-05
545 1.657e-05 6.7e-06
546 1.514e-05 5.66e-06
547 7.03e-05 1.967e-05
548 2.354e-05 7.15e-06
549 4.97e-05 1.36e-05
550 2.35e-05 8.6e-06
551 6.38e-05 1.77e-05
552 5.805e-05 1.925e-05
553 4.715e-05 1.61e-05
554 4.17e-05 1.734e-05
555 0.0001213 2.9e-05
556 2.46e-05 8.1e-06
557 5.84e-05 1.675e-05
558 1.56e-05 6.7e-06
559 2.41e-05 8.05e-06
560 1.895e-05 6.4e-06
561 0.0002159 5.72e-05
562 6.396e-05 2.337e-05
563 3.31e-05 8.4e-06
564 3.994e-05 1.33e-05
565 3.13e-05 8.7e-06
566 7.945e-05 1.854e-05
567 8.66e-05 2.69e-05
568 2.36e-05 8.64e-06
569 3.004e-05 1.18e-05
570 2.52e-05 7.5e-06
571 7.78e-05 2.736e-05
572 6.21e-05 1.38e-05
573 2.13e-05 7.1e-06
574 4.22e-05 1.51e-05
575 1.02e-05 5e-06
576 3.916e-05 1.5e-05
577 3.21e-05 1.2e-05
578 4.28e-05 1.24e-05
579 3.374e-05 1.377e-05
580 5.34e-05 1.12e-05
581 8.357e-05 2.21e-05
582 0.0001065 3.314e-05
583 2.575e-05 8.76e-06
584 1.84e-05 9.1e-06
585 3.68e-05 1.1e-05
586 2.295e-05 7.87e-06
587 2.176e-05 7.45e-06
588 1.85e-05 6.4e-06
589 1.776e-05 7.57e-06
590 2.41e-05 6.8e-06
591 1.03e-05 8.7e-06
592 0.0002402 4.99e-05
593 5.71e-05 1.72e-05
594 7.2e-05 3.153e-05
595 4.4e-05 1.45e-05
596 1.17e-05 4.53e-06
597 0.0001351 4.184e-05
598 1.806e-05 7.57e-06
599 2.784e-05 8.7e-06
600 3.13e-05 1.186e-05
601 1.36e-05 4.95e-06
602 2.205e-05 1.1e-05
603 2.086e-05 6.85e-06
604 4.03e-05 1.02e-05
605 2.29e-05 8.46e-06
606 3.934e-05 9.36e-06
607 9.096e-05 2.75e-05
608 2.69e-05 1.12e-05
609 2.015e-05 6.26e-06
610 2.766e-05 8.2e-06
611 1.7e-05 7e-06
612 1.514e-05 5.54e-06
613 4.286e-05 9.24e-06
614 3.15e-05 1.067e-05
615 3.4e-05 9.95e-06
616 3.5e-05 9.5e-06
617 3.093e-05 8.5e-06
618 0.0002565 7e-05
619 2.47e-05 7.33e-06
620 1.31e-05 5.66e-06
621 2.04e-05 8.34e-06
622 6.14e-05 2.01e-05
623 1.746e-05 5.1e-06
624 1.657e-05 7.1e-06
625 1.615e-05 7.33e-06
626 0.0001447 3.546e-05
627 3.94e-05 1.395e-05
628 2.53e-05 8.4e-06
629 1.365e-05 5.54e-06
630 2.23e-05 6.14e-06
631 2.766e-05 7.9e-06
632 0.0001125 2.974e-05
633 2.17e-05 8.7e-06
634 3.976e-05 1.07e-05
635 1.06e-05 6.26e-06
636 3.77e-05 2.26e-05
637 3.415e-05 1.1e-05
638 3.79e-05 1.4e-05
639 2.63e-05 9.5e-06
640 2.69e-05 9.5e-06
641 1.544e-05 5.96e-06
642 3.25e-05 1.26e-05
643 1.51e-05 7.03e-06
644 2.956e-05 1.11e-05
645 0.000293 6.557e-05
646 3.77e-05 1.35e-05
647 1.395e-05 6.7e-06
648 3.713e-05 1.454e-05
649 3.75e-05 1.33e-05
650 3.093e-05 1.395e-05
651 1.77e-05 5.07e-06
652 9.9e-06 5e-06
653 1.61e-05 6.2e-06
654 0.0001687 5.62e-05
655 6.14e-05 1.86e-05
656 7.03e-05 1.54e-05
657 2.75e-05 1.085e-05
658 1.59e-05 8.17e-06
659 2.2e-05 7.9e-06
660 2.19e-05 7.2e-06
661 3.046e-05 1.03e-05
662 2.37e-05 7.3e-06
663 0.000553 0.0001324
664 4.506e-05 1.63e-05
665 3.874e-05 1.514e-05
666 5.64e-05 2.33e-05
667 5.54e-06 4.05e-06
668 7.373e-05 2.354e-05
669 3.916e-05 1.13e-05
670 1.776e-05 6.3e-06
671 2.54e-05 1.067e-05
672 5.42e-05 1.82e-05
673 2.45e-05 6.6e-06
674 1.675e-05 7.15e-06
675 2.11e-05 6.7e-06
676 1.6e-05 6e-06
677 1.64e-05 1.097e-05
678 4.214e-05 4.303e-05
679 2.843e-05 1.13e-05
680 0.0004568 0.0001006
681 2.65e-05 8.5e-06
682 3.016e-05 8.3e-06
683 5.46e-05 1.81e-05
684 3.284e-05 8.9e-06
685 4.387e-05 1.25e-05
686 2.83e-05 8.64e-06
687 1.144e-05 4e-06
688 9.28e-05 2.88e-05
689 4.71e-05 1.436e-05
690 1.56e-05 4.77e-06
691 1.854e-05 6.74e-06
692 1.75e-05 6.7e-06
693 1.633e-05 7.03e-06
694 1.615e-05 6.2e-06
695 5.22e-05 1.55e-05
696 1.5e-05 5.54e-06
697 8.64e-06 3.34e-06
698 6.235e-05 1.76e-05
699 2.193e-05 7.3e-06
700 8.166e-05 1.645e-05
701 2.146e-05 8.64e-06
702 1.824e-05 6.85e-06
703 9.1e-06 4.8e-06
704 2.706e-05 8.9e-06
705 1.43e-05 6.3e-06
706 0.0004253 0.0001261
707 2.867e-05 8.7e-06
708 2.02e-05 6.26e-06
709 2.205e-05 1.18e-05
710 2.444e-05 7.57e-06
711 0.000246 6.11e-05
712 9.6e-06 5.36e-06
713 0.00010884 2.885e-05
714 2.12e-05 9.24e-06
715 6.04e-05 2.044e-05
716 1.854e-05 9.6e-06
717 6.235e-05 1.925e-05
718 6.47e-05 1.76e-05
719 8.416e-05 2.31e-05
720 2.205e-05 7.3e-06
721 2.24e-05 8.05e-06
722 5.33e-05 1.895e-05
723 6.08e-05 1.585e-05
724 2.587e-05 9.6e-06
725 1.925e-05 6.9e-06
726 7.14e-05 1.56e-05
727 3.17e-05 1.05e-05
728 6.515e-05 2.545e-05
729 2.03e-05 8.05e-06
730 3.684e-05 9.54e-06
731 0.0002047 4.64e-05
732 3.266e-05 1.234e-05
733 1.764e-05 6.26e-06
734 2.01e-05 6.26e-06
735 5.1e-05 1.574e-05
736 6.694e-05 1.82e-05
737 1.92e-05 6.9e-06
738 2.67e-05 7.4e-06
739 2.57e-05 7.75e-06
740 1.6e-05 5.96e-06
741 2.843e-05 8.94e-06
742 0.0001005 2.05e-05
743 5.203e-05 1.74e-05
744 2.13e-05 7.2e-06
745 8.1e-06 4.4e-06
746 2.29e-05 7.9e-06
747 1.657e-05 5.3e-06
748 4.68e-05 1.35e-05
749 8.595e-05 2.646e-05
750 2.563e-05 7.2e-06
751 0.000156 4.74e-05
752 1.71e-05 8.17e-06
753 3.18e-05 1.48e-05
754 7.17e-05 2.134e-05
755 1.794e-05 7.1e-06
756 1.156e-05 5.54e-06
757 0.0001151 3.535e-05
758 1.72e-05 6.14e-06
759 1.36e-05 5.07e-06
760 1.17e-05 1.32e-05
761 2.795e-05 1.12e-05
762 2.57e-05 1.013e-05
763 0.0003355 0.0001056
764 2.59e-05 7.45e-06
765 7.21e-05 2.044e-05
766 1.216e-05 4.9e-06
767 3.487e-05 1.276e-05
768 1.26e-05 4.35e-06
769 6.32e-05 2e-05
770 4.99e-05 1.53e-05
771 5.81e-05 2.12e-05
772 5.85e-05 1.51e-05
773 9.7e-06 4.4e-06
774 4.655e-05 1.16e-05
775 3.123e-05 1.08e-05
776 1.09e-05 4.65e-06
777 2.384e-05 8.76e-06
778 1.144e-05 5.07e-06
779 1.454e-05 5.9e-06
780 3.22e-05 1.25e-05
781 1.603e-05 5.7e-06
782 1.88e-05 6.8e-06
783 3.284e-05 9.9e-06
784 1.31e-05 4.8e-06
785 4.93e-05 1.68e-05
786 7.623e-05 1.806e-05
787 2.37e-05 1.33e-05
788 1.925e-05 6.5e-06
789 6.81e-05 2.16e-05
790 8.535e-05 2.63e-05
791 1.06e-05 1.556e-05
792 4.464e-05 1.23e-05
793 2.73e-05 8.5e-06
794 3.23e-05 9.5e-06
795 2.116e-05 7.03e-06
796 2.486e-05 7.1e-06
797 5.24e-05 1.615e-05
798 5.75e-05 1.21e-05
799 3.487e-05 1.144e-05
800 2.54e-05 9.9e-06
801 2.515e-05 7.3e-06
802 2.69e-05 7.57e-06
803 4.16e-05 1.013e-05
804 2.9e-05 8.34e-06
805 7.28e-05 1.776e-05
806 1.72e-05 6.9e-06
807 0.00011826 7.28e-05
808 1.37e-05 5.9e-06
809 2.41e-05 8.76e-06
810 1.92e-05 6.3e-06
811 2.307e-05 7.15e-06
812 0.0003633 6.16e-05
813 3.34e-05 9.66e-06
814 5.63e-05 1.79e-05
815 3.356e-05 8.9e-06
816 4.19e-05 1.323e-05
817 4.33e-05 1.18e-05
818 0.0001171 3.36e-05
819 4.69e-05 1.39e-05
820 3.17e-05 8.94e-06
821 0.0001885 3.47e-05
822 4.54e-05 1.305e-05
823 3.505e-05 9.7e-06
824 2e-05 7.6e-06
825 1.943e-05 7.1e-06
826 8.9e-06 5.2e-06
827 7.06e-05 4.035e-05
828 5.513e-05 1.25e-05
829 2.2e-05 8.4e-06
830 3.374e-05 8.8e-06
831 5.734e-05 1.24e-05
832 1.92e-05 7.6e-06
833 2.015e-05 7.33e-06
834 1.21e-05 4.77e-06
835 2.39e-05 9.1e-06
836 2.867e-05 1.06e-05
837 3.33e-05 1.15e-05
838 3.45e-05 1.25e-05
839 1.645e-05 5.8e-06
840 5.454e-05 1.34e-05
841 5.32e-05 1.79e-05
842 3.41e-05 1.31e-05
843 3.69e-05 1.156e-05
844 4.256e-05 1.28e-05
845 3.24e-05 1.15e-05
846 6.974e-05 1.78e-05
847 1.56e-05 5.2e-06
848 0.0001171 3.535e-05
849 1.216e-05 6e-06
850 1.42e-05 6.14e-06
851 1.97e-05 1.04e-05
852 0.0001322 2.885e-05
853 3.48e-05 1.305e-05
854 3.7e-05 1.13e-05
855 2.51e-05 9.36e-06
856 1.955e-05 8.2e-06
857 2.24e-05 6.8e-06
858 7.13e-05 1.764e-05
859 2.086e-05 9.3e-06
860 3.374e-05 2.57e-05
861 2.235e-05 8.94e-06
862 3.266e-05 1.36e-05
863 2.55e-05 7.1e-06
864 5.33e-05 1.86e-05
865 2.14e-05 6.3e-06
866 4.226e-05 1.23e-05
867 8.73e-05 2.02e-05
868 6.39e-05 2.074e-05
869 1.51e-05 5.4e-06
870 9.4e-06 4.2e-06
871 4.89e-05 1.454e-05
872 1.794e-05 7.5e-06
873 7.87e-06 5.3e-06
874 2.676e-05 1.6e-05
875 2.01e-05 6.26e-06
876 1.52e-05 5.1e-06
877 8.47e-05 2.43e-05
878 6.62e-05 1.395e-05
879 1.526e-05 5e-06
880 1.39e-05 5.4e-06
881 6.19e-05 1.967e-05
882 0.0001147 3.29e-05
883 6.974e-05 2.253e-05
884 3.51e-05 1.19e-05
885 1.58e-05 5.25e-06
886 4.29e-05 1.574e-05
887 5.263e-05 1.88e-05
888 8.46e-06 3.76e-06
889 1.51e-05 5.8e-06
890 1.496e-05 5.25e-06
891 0.00010353 3.37e-05
892 1.884e-05 7.5e-06
893 1.23e-05 4.77e-06
894 3.75e-05 1.097e-05
895 1.824e-05 5.9e-06
896 7.8e-05 2.337e-05
897 3.17e-05 1.02e-05
898 3.505e-05 1.043e-05
899 2.915e-05 9.1e-06
900 1.39e-05 6.44e-06
901 2.05e-05 8.94e-06
902 4.154e-05 1.556e-05
903 5.54e-05 1.717e-05
904 1.824e-05 1.06e-05
905 2.617e-05 8.46e-06
906 8.24e-05 2.62e-05
907 2.32e-05 8.34e-06
908 2.24e-05 7.45e-06
909 5.19e-05 2.015e-05
910 2.07e-05 7.9e-06
911 0.0003495 6.443e-05
912 1.425e-05 6.8e-06
913 4.42e-05 1.34e-05
914 2.9e-05 8.3e-06
915 1.913e-05 7.87e-06
916 4.6e-05 1.08e-05
917 0.0002061 4.226e-05
918 0.0003867 9.257e-05
919 6.16e-05 2.97e-05
920 1.63e-05 5.36e-06
921 1.895e-05 9.06e-06
922 2.98e-05 7.15e-06
923 6.4e-06 3.64e-06
924 1.913e-05 5.7e-06
925 1.53e-05 5.84e-06
926 8.96e-05 2.02e-05
927 3.92e-05 1.19e-05
928 2.736e-05 8.2e-06
929 7.43e-05 1.544e-05
930 4.953e-05 1.76e-05
931 1.824e-05 7.45e-06
932 2.56e-05 7.45e-06
933 2.09e-05 5.8e-06
934 3.98e-05 1.78e-05
935 3.34e-05 1.51e-05
936 1.45e-05 6.85e-06
937 1.86e-05 7.75e-06
938 5.394e-05 1.353e-05
939 2.426e-05 9.36e-06
940 3.68e-05 1.08e-05
941 2.57e-05 9e-06
942 0.0001177 3.713e-05
943 2.5e-05 9.06e-06
944 8.36e-05 2.474e-05
945 1.94e-05 6.7e-06
946 1.687e-05 4.95e-06
947 5.57e-05 2.444e-05
948 4.4e-05 1.234e-05
949 2.22e-05 6.9e-06
950 1.24e-05 6e-06
951 5.42e-05 1.913e-05
952 1.68e-05 5.54e-06
953 3.09e-05 1.127e-05
954 3.73e-05 1.28e-05
955 2.95e-05 8.34e-06
956 6.51e-05 1.657e-05
957 1.17e-05 5.8e-06
958 1.42e-05 4.6e-06
959 1.72e-05 6.3e-06
960 4.36e-05 1.794e-05
961 3.55e-05 1.13e-05
962 6.95e-05 1.967e-05
963 2.65e-05 8.5e-06
964 8.94e-06 4.8e-06
965 4.375e-05 2.337e-05
966 2.47e-05 9.5e-06
967 1.55e-05 8.4e-06
968 4.63e-05 1.52e-05
969 3.123e-05 7.57e-06
970 4.77e-05 1.484e-05
971 1.33e-05 5.66e-06
972 9.1e-06 4.5e-06
973 2.444e-05 1.144e-05
974 2.164e-05 6.5e-06
975 2.93e-05 2.056e-05
976 8.42e-05 2.63e-05
977 0.0001196 3.23e-05
978 1.76e-05 7.15e-06
979 7.15e-06 3.34e-06
980 1.03e-05 5.2e-06
981 1.47e-05 5.9e-06
982 3.29e-05 1.62e-05
983 2.04e-05 7.9e-06
984 2.46e-05 9.54e-06
985 2.34e-05 6.6e-06
986 7.83e-05 2.444e-05
987 1.866e-05 7.75e-06
988 2.26e-05 9.06e-06
989 2.694e-05 1.353e-05
990 3.76e-05 1.08e-05
991 1.56e-05 5.84e-06
992 5.966e-05 1.81e-05
993 4.107e-05 1.17e-05
994 4.363e-05 1.33e-05
995 7.606e-05 2.456e-05
996 3.01e-05 9.6e-06
997 4.447e-05 1.186e-05
998 2.676e-05 8.46e-06
999 2.17e-05 7.8e-06
1000 5.513e-05 2.164e-05
1001 1.436e-05 5.84e-06
1002 1.91e-05 5.5e-06
1003 2.57e-05 9.66e-06
1004 3.535e-05 1.02e-05
1005 1.806e-05 7e-06
1006 2.927e-05 1.05e-05
1007 2.825e-05 1.305e-05
1008 1.49e-05 5.66e-06
1009 1.09e-05 4.53e-06
1010 2.396e-05 9.4e-06
1011 2.8e-05 8.34e-06
1012 2.18e-05 7e-06
1013 2.16e-05 8.94e-06
1014 3.75e-05 1.13e-05
1015 0.0008416 0.0002253
1016 3.344e-05 1.407e-05
1017 7.45e-06 5.9e-06
1018 2.33e-05 7.87e-06
1019 2.915e-05 1.454e-05
1020 2.78e-05 1.49e-05
1021 8.446e-05 1.955e-05
1022 0.0002127 4.95e-05
1023 6.723e-05 2.28e-05
1024 3.403e-05 1.09e-05
1025 2.027e-05 8.3e-06
1026 1.52e-05 5.8e-06
1027 1.37e-05 6.5e-06
1028 2.81e-05 1.13e-05
1029 1.76e-05 5.4e-06
1030 1.19e-05 4.5e-06
1031 1.23e-05 7e-06
1032 4.13e-05 1.75e-05
1033 6.9e-05 2.22e-05
1034 5.57e-05 1.9e-05
1035 0.000558 0.0001429
1036 1.6e-05 5.9e-06
1037 1.36e-05 4.53e-06
1038 2.04e-05 6.26e-06
1039 5.7e-06 3.6e-06
1040 3.475e-05 1.03e-05
1041 3.06e-05 9.9e-06
1042 5.376e-05 1.56e-05
1043 9.7e-05 3e-05
1044 4.02e-05 1.82e-05
1045 2.32e-05 8.17e-06
1046 4.643e-05 1.323e-05
1047 2.3e-05 1.055e-05
1048 2.56e-05 8.4e-06
1049 2.784e-05 9.8e-06
1050 0.0002086 5.33e-05
1051 3.976e-05 8.9e-06
1052 3.54e-05 1.03e-05
1053 2.02e-05 7.45e-06
1054 0.0002161 5.275e-05
1055 1.09e-05 4.8e-06
1056 4.154e-05 1.19e-05
1057 9.24e-06 4.7e-06
1058 3.44e-05 9.6e-06
1059 1.633e-05 5.96e-06
1060 0.0001235 3.463e-05
1061 9.01e-05 2.22e-05
1062 3.58e-05 1.234e-05
1063 0.0001613 5.406e-05
1064 6.12e-05 1.82e-05
1065 1.025e-05 5.54e-06
1066 6.384e-05 1.854e-05
1067 1.43e-05 6.4e-06
1068 2.27e-05 7.6e-06
1069 5.83e-05 1.3e-05
1070 5.18e-05 1.26e-05
1071 2.12e-05 9.4e-06
1072 2.676e-05 9.7e-06
1073 2.07e-05 6e-06
1074 4.905e-05 1.43e-05
1075 6.646e-05 1.69e-05
1076 3.69e-05 1.17e-05
1077 8.637e-05 2.13e-05
1078 2.056e-05 9.24e-06
1079 2.5e-05 7.4e-06
1080 1.67e-05 8.2e-06
1081 2.25e-05 8.17e-06
1082 9.5e-06 4.5e-06
1083 4.286e-05 1.127e-05
1084 1.44e-05 6.7e-06
1085 4.16e-05 1.01e-05
1086 7.44e-05 1.55e-05
1087 1.66e-05 6.4e-06
1088 2.45e-05 8.4e-06
1089 2.53e-05 7.57e-06
1090 2.44e-05 7.8e-06
1091 7.18e-05 1.574e-05
1092 6.795e-05 1.51e-05
1093 0.0001535 4.68e-05
1094 9.3e-06 4.7e-06
1095 2.6e-05 7.75e-06
1096 3.33e-05 9.8e-06
1097 1.68e-05 5e-06
1098 1.407e-05 6.2e-06
1099 2.04e-05 5.96e-06
1100 5.38e-05 1.407e-05
1101 8.1e-05 2.265e-05
1102 1.127e-05 5.07e-06
1103 8.26e-05 2.3e-05
1104 7.13e-05 1.657e-05
1105 2.59e-05 9.4e-06
1106 1.353e-05 6.26e-06
1107 1.72e-05 6.14e-06
1108 6.884e-05 1.92e-05
1109 2.205e-05 7.7e-06
1110 7.737e-05 2.027e-05
1111 1.574e-05 6.7e-06
1112 1.913e-05 8.1e-06
1113 1.496e-05 6.44e-06
1114 2.35e-05 7.7e-06
1115 2.486e-05 7e-06
1116 1.66e-05 6.4e-06
1117 4.685e-05 1.24e-05
1118 2.76e-05 7e-06
1119 2.116e-05 6.3e-06
1120 1.06e-05 5.8e-06
1121 2.474e-05 1.06e-05
1122 9.01e-05 2.396e-05
1123 1.764e-05 6.74e-06
1124 2.486e-05 1.025e-05
1125 0.000101 2.93e-05
1126 3.19e-05 1.097e-05
1127 6.2e-06 3.34e-06
1128 6.25e-05 1.69e-05
1129 1.04e-05 7.15e-06
1130 1.717e-05 7.87e-06
1131 9.495e-05 4.387e-05
1132 3.976e-05 1.425e-05
1133 8.47e-05 2.87e-05
1134 3.44e-05 1.144e-05
1135 5.215e-05 1.645e-05
1136 2.07e-05 9.5e-06
1137 2.277e-05 6.5e-06
1138 3.78e-05 1.895e-05
1139 6.4e-05 1.323e-05
1140 8.124e-05 1.764e-05
1141 1.895e-05 6.7e-06
1142 4.804e-05 1.204e-05
1143 6e-05 2.19e-05
1144 0.0001742 4.053e-05
1145 7.38e-05 1.81e-05
1146 2.545e-05 8.46e-06
1147 3.15e-05 9.66e-06
1148 4.315e-05 1.07e-05
1149 1.88e-05 6.85e-06
1150 3.01e-05 8.8e-06
1151 4.49e-05 1.603e-05
1152 1.496e-05 6.4e-06
1153 3.296e-05 1.02e-05
1154 2.754e-05 1.043e-05
1155 3.62e-05 9.36e-06
1156 7.4e-06 3.7e-06
1157 5.6e-05 1.73e-05
1158 3.11e-05 1.156e-05
1159 3.374e-05 1.824e-05
1160 2.223e-05 6.9e-06
1161 6.74e-05 1.734e-05
1162 1.5e-05 8.05e-06
1163 2.54e-05 9.3e-06
1164 2.515e-05 9.7e-06
1165 2.205e-05 6.2e-06
1166 3.105e-05 1.1e-05
1167 4.256e-05 1.377e-05
1168 5.87e-05 1.335e-05
1169 1.34e-05 5.07e-06
1170 1.824e-05 6.74e-06
1171 1.585e-05 6.44e-06
1172 1.884e-05 5.4e-06
1173 2.104e-05 8.76e-06
1174 3.41e-05 1.06e-05
1175 5.41e-05 1.335e-05
1176 0.0001239 3.7e-05
1177 2.23e-05 7e-06
1178 2.32e-05 7.2e-06
1179 3.52e-05 1.365e-05
1180 6.19e-05 1.89e-05
1181 1.13e-05 6.74e-06
1182 4.81e-05 1.156e-05
1183 3.976e-05 1.335e-05
1184 3.78e-05 1.52e-05
1185 4.4e-05 1.264e-05
1186 2.43e-05 7.75e-06
1187 7.83e-05 2.784e-05
1188 1.734e-05 6.3e-06
1189 0.0002297 4.97e-05
1190 3.4e-05 1.067e-05
1191 7.385e-05 2.18e-05
1192 9.92e-05 2.06e-05
1193 1.174e-05 6.6e-06
1194 3.55e-05 9.6e-06
1195 3.43e-05 1.025e-05
1196 5.007e-05 1.49e-05
1197 7.206e-05 2.307e-05
1198 2.8e-05 8.4e-06
1199 8.69e-05 2.99e-05


==> fig/mse_test_dual.csv <==
0 5.347e-05 1.895e-05
1 1.06e-05 8.05e-06
2 1.79e-05 1.08e-05
3 6.676e-05 2.06e-05
4 8.35e-05 4.9e-05
5 9.66e-06 8.17e-06
6 3.15e-05 2.12e-05
7 1.1e-05 1.03e-05
8 2.104e-05 1.45e-05
9 1.7e-05 1.05e-05
10 2.897e-05 1.04e-05
11 7.844e-05 2.37e-05
12 8.7e-06 9.83e-06
13 1.79e-05 1.204e-05
14 2.26e-05 1.52e-05
15 2.38e-05 1.63e-05
16 2.24e-05 1.4e-05
17 0.0001265 3.34e-05
18 2.587e-05 1.27e-05
19 1.955e-05 1.22e-05
20 5.215e-05 2.25e-05
21 6.676e-05 2.694e-05
22 1.47e-05 1.03e-05
23 9.2e-06 9.66e-06
24 2.59e-05 1.52e-05
25 4.023e-05 2.6e-05
26 1.687e-05 1.42e-05
27 4.244e-05 1.884e-05
28 2.82e-05 1.484e-05
29 3.684e-05 1.59e-05
30 2.86e-05 1.734e-05
31 1.63e-05 1.15e-05
32 0.000408 6.765e-05
33 2.617e-05 1.466e-05
34 9.614e-05 4.37e-05
35 4.37e-05 1.824e-05
36 1.99e-05 1.335e-05
37 7.63e-05 2.79e-05
38 6.336e-05 3.79e-05
39 5.376e-05 2.07e-05
40 2.444e-05 1.305e-05
41 2.706e-05 1.93e-05
42 3.034e-05 1.377e-05
43 2.354e-05 1.204e-05
44 1.63e-05 1.51e-05
45 9.7e-06 6.6e-06
46 2.03e-05 1.1e-05
47 5.05e-05 2.307e-05
48 4.14e-05 2.15e-05
49 3.93e-05 2.44e-05
50 9.06e-05 2.307e-05
51 4.69e-05 2.21e-05
52 5.94e-05 2.015e-05
53 9.173e-05 3.46e-05
54 2.855e-05 1.35e-05
55 5.21e-05 2.927e-05
56 1.35e-05 1.03e-05
57 7.75e-06 7.4e-06
58 4.45e-05 2.23e-05
59 1.6e-05 1.03e-05
60 4.33e-05 1.7e-05
61 2.474e-05 1.234e-05
62 2.587e-05 3.916e-05
63 2.015e-05 1.49e-05
64 3.51e-05 1.66e-05
65 4.166e-05 1.657e-05
66 3.16e-05 1.425e-05
67 2.146e-05 1.43e-05
68 9.1e-05 3.35e-05
69 1.95e-05 1.9e-05
70 3.27e-05 1.96e-05
71 5.97e-05 2.39e-05
72 1.585e-05 1.2e-05
73 9.9e-06 1.1e-05
74 2.5e-05 1.717e-05
75 6.47e-05 3.07e-05
76 1.377e-05 1e-05
77 1.496e-05 7.57e-06
78 2.49e-05 1.64e-05
79 4.11e-05 2.93e-05
80 7.2e-05 3.94e-05
81 3.004e-05 1.866e-05
82 2.056e-05 9.36e-06
83 4.3e-05 1.61e-05
84 5.47e-05 2.42e-05
85 6.74e-05 3.06e-05
86 1.31e-05 1.186e-05
87 5.686e-05 2.69e-05
88 5.34e-05 2.986e-05
89 5.66e-06 7.4e-06
90 0.0001025 3.403e-05
91 1.246e-05 1e-05
92 2.12e-05 1.32e-05
93 4.24e-05 1.97e-05
94 3.59e-05 2.646e-05
95 2.325e-05 1.6e-05
96 1.967e-05 1.156e-05
97 3.1e-05 1.57e-05
98 1.734e-05 1.144e-05
99 1.633e-05 1.55e-05
100 9.8e-05 2.92e-05
101 4.196e-05 1.705e-05
102 0.0001417 5.65e-05
103 5.597e-05 3.53e-05
104 1.51e-05 1.43e-05
105 6.25e-05 2.7e-05
106 2.58e-05 1.204e-05
107 0.0001493 7.874e-05
108 1.043e-05 1.025e-05
109 2.49e-05 1.353e-05
110 0.0001305 4.524e-05
111 2.724e-05 1.38e-05
112 1.806e-05 2.15e-05
113 2.736e-05 1.32e-05
114 3.55e-05 1.794e-05
115 2.444e-05 2.265e-05
116 3.546e-05 1.8e-05
117 4.727e-05 2.396e-05
118 5.96e-05 2.04e-05
119 0.0001086 4.19e-05
120 1.854e-05 1.454e-05
121 1.97e-05 1.365e-05
122 2.31e-05 1.097e-05
123 1.18e-05 1.043e-05
124 1.32e-05 9.8e-06
125 1.764e-05 1.013e-05
126 3.42e-05 1.65e-05
127 2.45e-05 1.34e-05
128 2.64e-05 1.436e-05
129 3.546e-05 1.466e-05
130 1.77e-05 9.6e-06
131 1.884e-05 1.32e-05
132 2.104e-05 1.13e-05
133 1.454e-05 8.8e-06
134 2.563e-05 1.49e-05
135 2.7e-05 2.01e-05
136 1.5e-05 8.94e-06
137 1.7e-05 9.36e-06
138 3.92e-05 1.8e-05
139 5.64e-05 1.9e-05
140 3.886e-05 1.997e-05
141 2.974e-05 1.23e-05
142 1.12e-05 1.21e-05
143 2.49e-05 1.514e-05
144 1.43e-05 1.407e-05
145 1.836e-05 1.216e-05
146 6.2e-06 6.14e-06
147 2.885e-05 1.05e-05
148 0.0001512 4.697e-05
149 8.75e-05 3.13e-05
150 2.32e-05 1.37e-05
151 8.4e-06 7e-06
152 1.87e-05 1.41e-05
153 1.72e-05 1.043e-05
154 3.7e-05 1.776e-05
155 1.6e-05 1.33e-05
156 8e-06 8.94e-06
157 6.85e-06 8.6e-06
158 3.51e-05 1.47e-05
159 2.48e-05 2.73e-05
160 1.71e-05 1.067e-05
161 1.204e-05 1.37e-05
162 5.4e-06 6.4e-06
163 2.89e-05 1.454e-05
164 2.65e-05 1.49e-05
165 1.59e-05 1.86e-05
166 1.98e-05 1.323e-05
167 1.9e-05 1.115e-05
168 3.53e-05 1.68e-05
169 5.275e-05 2.474e-05
170 1e-05 8.9e-06
171 3.207e-05 1.734e-05
172 4.22e-05 2.03e-05
173 3.886e-05 1.79e-05
174 8.59e-05 4.97e-05
175 2.545e-05 1.54e-05
176 5.83e-05 2.277e-05
177 2.98e-05 2.027e-05
178 0.0001369 4.64e-05
179 0.000144 5.48e-05
180 1.675e-05 8.1e-06
181 4.727e-05 3.284e-05
182 4.625e-05 1.645e-05
183 1.085e-05 8.9e-06
184 6.87e-05 3.27e-05
185 5.64e-05 3.24e-05
186 5.877e-05 1.9e-05
187 7.135e-05 2.515e-05
188 1.484e-05 1.38e-05
189 2.75e-05 1.264e-05
190 5.19e-05 2.575e-05
191 1.3e-05 1.13e-05
192 2.41e-05 1.633e-05
193 2.354e-05 1.11e-05
194 1.84e-05 1.025e-05
195 6.77e-05 2.68e-05
196 1.466e-05 1.097e-05
197 2.26e-05 1.64e-05
198 1.645e-05 1.52e-05
199 8.065e-05 3.51e-05
200 5.39e-05 2.76e-05
201 3.105e-05 1.246e-05
202 4.81e-05 2.66e-05
203 2.635e-05 1.65e-05
204 2.37e-05 1.45e-05
205 2.01e-05 1.32e-05
206 3e-05 2.3e-05
207 1.99e-05 1.246e-05
208 8.4e-05 2.867e-05
209 5.16e-05 2.8e-05
210 1.293e-05 1.85e-05
211 8.6e-06 1.07e-05
212 3.815e-05 1.574e-05
213 4.166e-05 2.04e-05
214 1e-05 7.03e-06
215 9.64e-05 0.0001367
216 3.195e-05 2.104e-05
217 2.55e-05 1.35e-05
218 1.67e-05 1.156e-05
219 1.72e-05 9.7e-06
220 3.71e-05 1.86e-05
221 2.82e-05 1.59e-05
222 2.47e-05 9.6e-06
223 2.486e-05 1.925e-05
224 1.31e-05 9.36e-06
225 1.776e-05 1.544e-05
226 1.365e-05 9.4e-06
227 1.98e-05 1.365e-05
228 1.734e-05 1.04e-05
229 1.64e-05 1.65e-05
230 1.12e-05 1.1e-05
231 4.417e-05 1.436e-05
232 1.657e-05 1e-05
233 3.284e-05 2.42e-05
234 9.745e-05 4.48e-05
235 1.496e-05 8.4e-06
236 0.0001286 4.75e-05
237 4.81e-05 4e-05
238 6.61e-05 2.17e-05
239 5.66e-05 2.617e-05
240 1.645e-05 1.335e-05
241 8.1e-06 7.33e-06
242 4.05e-05 1.82e-05
243 2.366e-05 1.216e-05
244 3.4e-05 2.134e-05
245 2.766e-05 2.76e-05
246 4.4e-06 8.4e-06
247 8.42e-05 3.856e-05
248 1.484e-05 8.46e-06
249 1.645e-05 1.043e-05
250 4.315e-05 2.96e-05
251 1.234e-05 9.24e-06
252 1.47e-05 1.08e-05
253 3.07e-05 1.9e-05
254 3.76e-05 2.02e-05
255 5.484e-05 2.38e-05
256 9.3e-06 1.097e-05
257 3.01e-05 1.98e-05
258 4.36e-05 2.04e-05
259 2.17e-05 1.097e-05
260 3.33e-05 1.764e-05
261 2.134e-05 1.48e-05
262 3.57e-05 1.87e-05
263 2.82e-05 1.234e-05
264 0.00010985 3.82e-05
265 2.16e-05 1.025e-05
266 1.16e-05 7.57e-06
267 8.8e-06 7.33e-06
268 7.03e-06 9.36e-06
269 8.786e-05 2.26e-05
270 5.2e-05 1.99e-05
271 2.235e-05 1.466e-05
272 1.305e-05 1.013e-05
273 7.266e-05 5.186e-05
274 2.37e-05 1.39e-05
275 1.2e-05 9.2e-06
276 2.223e-05 1.33e-05
277 1.246e-05 8.64e-06
278 2.75e-05 1.234e-05
279 3.165e-05 1.675e-05
280 9.5e-06 7e-06
281 1.98e-05 1.32e-05
282 7.766e-05 2.736e-05
283 3.23e-05 2.074e-05
284 2.9e-05 1.705e-05
285 3.48e-05 1.925e-05
286 5.1e-05 1.96e-05
287 2.784e-05 1.425e-05
288 5.984e-05 1.78e-05
289 1.293e-05 1.043e-05
290 2.784e-05 1.65e-05
291 9.7e-06 7e-06
292 2.86e-05 1.18e-05
293 9.5e-06 8.1e-06
294 3.8e-05 1.96e-05
295 0.0001798 3.684e-05
296 2.35e-05 1.89e-05
297 8.05e-06 7.57e-06
298 5.13e-05 6.34e-05
299 1.496e-05 1.055e-05
300 2.37e-05 1.54e-05
301 2.015e-05 1.42e-05
302 2.235e-05 1.12e-05
303 1.94e-05 1.38e-05
304 1.83e-05 9.5e-06
305 4.21e-05 1.58e-05
306 5.12e-05 1.81e-05
307 1.657e-05 1.02e-05
308 1.99e-05 1.127e-05
309 2.96e-05 1.35e-05
310 0.0001643 4.447e-05
311 3.7e-05 1.764e-05
312 0.0001391 3.49e-05
313 1.74e-05 1.12e-05
314 1.87e-05 1.115e-05
315 6.527e-05 2.15e-05
316 4.786e-05 1.58e-05
317 4.226e-05 2.11e-05
318 2.205e-05 1.454e-05
319 1.454e-05 1.144e-05
320 3.39e-05 1.895e-05
321 2.83e-05 1.51e-05
322 1.05e-05 8.05e-06
323 4.935e-05 2.14e-05
324 2.66e-05 1.24e-05
325 1.24e-05 8.46e-06
326 1.34e-05 9.8e-06
327 5e-05 2.074e-05
328 5.99e-05 2.843e-05
329 1.9e-05 1.31e-05
330 1.88e-05 1.07e-05
331 1.96e-05 1.02e-05
332 3.636e-05 1.64e-05
333 2.086e-05 1.687e-05
334 3.076e-05 1.776e-05
335 2.897e-05 1.04e-05
336 2.15e-05 1.18e-05
337 1.19e-05 9.4e-06
338 1.484e-05 8.9e-06
339 3.535e-05 1.62e-05
340 8.3e-06 7.03e-06
341 2.044e-05 1.264e-05
342 3.296e-05 1.8e-05
343 9.11e-05 2.956e-05
344 3.916e-05 2.104e-05
345 4.756e-05 1.87e-05
346 2.24e-05 2.056e-05
347 5.794e-05 2.414e-05
348 2.21e-05 1.144e-05
349 0.0001122 6.41e-05
350 2.55e-05 1.34e-05
351 1.85e-05 1.365e-05
352 3.43e-05 2.337e-05
353 0.00011194 3.7e-05
354 4.47e-05 2.193e-05
355 5.436e-05 3.105e-05
356 3.517e-05 1.9e-05
357 3.22e-05 1.36e-05
358 0.0001206 4.3e-05
359 1.82e-05 1.45e-05
360 1.65e-05 9.7e-06
361 2.635e-05 1.41e-05
362 1.14e-05 1.22e-05
363 8.833e-05 2.75e-05
364 0.0001482 3.53e-05
365 1.01e-05 6.85e-06
366 6.044e-05 3.356e-05
367 5.424e-05 3.606e-05
368 1.687e-05 8e-06
369 3.62e-05 2.19e-05
370 2.87e-05 1.77e-05
371 2.12e-05 1.24e-05
372 9.06e-06 5.805e-05
373 0.000141 4.876e-05
374 2.69e-05 2.16e-05
375 2.104e-05 1.39e-05
376 2.84e-05 2.116e-05
377 3.09e-05 1.53e-05
378 1.884e-05 1.764e-05
379 8.9e-06 8.05e-06
380 6.49e-05 2.97e-05
381 2.235e-05 1.39e-05
382 2.75e-05 1.82e-05
383 9.87e-05 2.927e-05
384 3.004e-05 2.897e-05
385 3.82e-05 1.71e-05
386 4.2e-05 1.82e-05
387 1.15e-05 9.9e-06
388 3.28e-05 1.323e-05
389 0.0004537 9.55e-05
390 1.9e-05 1.36e-05
391 3.27e-05 1.68e-05
392 3.21e-05 1.24e-05
393 3.594e-05 3.79e-05
394 3.56e-05 1.42e-05
395 1.556e-05 1.18e-05
396 5.34e-05 2.33e-05
397 3.28e-05 1.675e-05
398 3.07e-05 3.55e-05
399 3.165e-05 1.776e-05
400 3.576e-05 1.51e-05
401 2.37e-05 1.18e-05
402 2.78e-05 1.46e-05
403 5.15e-05 1.8e-05
404 3.57e-05 2.38e-05
405 2.635e-05 1.76e-05
406 6.384e-05 5.114e-05
407 8.166e-05 2.81e-05
408 6.014e-05 2.34e-05
409 2.16e-05 1.055e-05
410 2.414e-05 1.5e-05
411 4.36e-05 1.86e-05
412 1.395e-05 9.5e-06
413 5.95e-05 2.6e-05
414 2.6e-05 1.47e-05
415 4.22e-05 2.46e-05
416 6e-06 6.3e-06
417 2.6e-05 1.395e-05
418 2.37e-05 1.264e-05
419 2.784e-05 1.79e-05
420 5.805e-05 1.54e-05
421 7.08e-05 2.67e-05
422 6.7e-06 8e-06
423 2.56e-05 1.21e-05
424 2.68e-05 1.3e-05
425 0.00010216 4.55e-05
426 2.79e-05 3.123e-05
427 3.546e-05 2.54e-05
428 3.666e-05 1.39e-05
429 0.0002042 7.07e-05
430 2.134e-05 1.34e-05
431 4.333e-05 2.223e-05
432 1.216e-05 9.4e-06
433 9.36e-05 3.1e-05
434 6.74e-06 8.34e-06
435 8e-06 7.6e-06
436 1.43e-05 1.01e-05
437 1.377e-05 1.31e-05
438 4.935e-05 2.35e-05
439 2.84e-05 1.8e-05
440 2.664e-05 1.09e-05
441 3.093e-05 1.454e-05
442 5.68e-05 2.843e-05
443 9.4e-06 9.8e-06
444 2.98e-05 1.734e-05
445 2.75e-05 1.47e-05
446 2.05e-05 8.7e-06
447 1.37e-05 1.323e-05
448 2.48e-05 1.186e-05
449 1.52e-05 1.043e-05
450 3.01e-05 1.526e-05
451 2.813e-05 1.48e-05
452 2.07e-05 1.156e-05
453 2.45e-05 1.58e-05
454 1.06e-05 9.5e-06
455 4.643e-05 2.617e-05
456 3.12e-05 1.66e-05
457 1.36e-05 9.2e-06
458 0.0001332 2.97e-05
459 9.835e-05 3.13e-05
460 1.51e-05 1.04e-05
461 6.497e-05 1.94e-05
462 3.47e-05 1.73e-05
463 4.53e-05 1.8e-05
464 2.82e-05 2.515e-05
465 1.15e-05 1.013e-05
466 4.91e-05 3.06e-05
467 1.055e-05 8.46e-06
468 2e-05 1.31e-05
469 2.99e-05 1.71e-05
470 4.03e-05 1.603e-05
471 0.0001019 4.03e-05
472 1.91e-05 1.097e-05
473 2.6e-05 1.52e-05
474 1.234e-05 8.94e-06
475 3.51e-05 1.16e-05
476 3.38e-05 1.353e-05
477 2.13e-05 1.496e-05
478 2.08e-05 1e-05
479 2.13e-05 1.04e-05
480 1.38e-05 1e-05
481 8.106e-05 1.943e-05
482 3.12e-05 1.77e-05
483 8.46e-06 8.46e-06
484 2.21e-05 1.21e-05
485 3.85e-05 2.01e-05
486 1.82e-05 1.377e-05
487 1.48e-05 8.6e-06
488 3.21e-05 1.86e-05
489 2.13e-05 1.14e-05
490 0.00010765 3.254e-05
491 2.587e-05 1.18e-05
492 8.1e-06 6.44e-06
493 7.09e-05 2.33e-05
494 7.3e-06 6.7e-06
495 2.51e-05 1.264e-05
496 5.16e-05 2.295e-05
497 1.45e-05 1.246e-05
498 5.05e-05 1.734e-05
499 2.19e-05 1.115e-05
500 4.536e-05 2.3e-05
501 2.944e-05 1.5e-05
502 8.64e-06 7.33e-06
503 1.29e-05 7.8e-06
504 2.97e-05 1.264e-05
505 2.515e-05 1.705e-05
506 6.78e-05 2.986e-05
507 7.38e-05 2.29e-05
508 0.0001626 5.746e-05
509 2.146e-05 1.35e-05
510 2.176e-05 1.466e-05
511 3.37e-05 1.95e-05
512 1.11e-05 9.06e-06
513 6.527e-05 2.664e-05
514 0.00011176 3.403e-05
515 1.526e-05 1.16e-05
516 3.17e-05 1.365e-05
517 8.8e-06 6.56e-06
518 2.03e-05 1.067e-05
519 9.54e-06 7.8e-06
520 3.75e-05 2.146e-05
521 2.35e-05 1.27e-05
522 4.405e-05 1.895e-05
523 2.41e-05 1.1e-05
524 1.496e-05 8.5e-06
525 1.884e-05 8.76e-06
526 5.805e-05 4.977e-05
527 5e-05 2.66e-05
528 2.366e-05 1.14e-05
529 1.82e-05 1.34e-05
530 1.585e-05 9.66e-06
531 1.33e-05 1.1e-05
532 1.454e-05 1.17e-05
533 3.743e-05 1.955e-05
534 1.746e-05 9.24e-06
535 3.04e-05 1.323e-05
536 8.2e-06 9.66e-06
537 1.62e-05 1.013e-05
538 1.985e-05 9.66e-06
539 4.03e-05 1.854e-05
540 5.07e-05 2.6e-05
541 4.95e-05 1.675e-05
542 3.54e-05 1.603e-05
543 1.6e-05 8.05e-06
544 1.955e-05 1.4e-05
545 1.144e-05 9.7e-06
546 1.323e-05 8e-06
547 4.01e-05 2.277e-05
548 2.21e-05 1.07e-05
549 4.5e-05 1.866e-05
550 2.93e-05 1.746e-05
551 4.65e-05 2.76e-05
552 4.31e-05 3.564e-05
553 5.615e-05 2.57e-05
554 4.786e-05 2.82e-05
555 7.135e-05 2.795e-05
556 2.56e-05 1.633e-05
557 6.884e-05 2.31e-05
558 1.3e-05 1.14e-05
559 2.176e-05 1.11e-05
560 1.98e-05 1.276e-05
561 0.0002314 4.98e-05
562 3.666e-05 2.2e-05
563 1.95e-05 1.055e-05
564 3.886e-05 1.84e-05
565 1.99e-05 9.7e-06
566 4.32e-05 2.986e-05
567 6.46e-05 3.123e-05
568 1.88e-05 1.42e-05
569 2.104e-05 1.395e-05
570 2.47e-05 1.407e-05
571 5.11e-05 4.107e-05
572 3.666e-05 1.8e-05
573 2.116e-05 1.27e-05
574 2.48e-05 2.2e-05
575 1.216e-05 1.085e-05
576 6.354e-05 2.89e-05
577 3.19e-05 1.895e-05
578 3.53e-05 1.425e-05
579 5.555e-05 2.88e-05
580 2.43e-05 1.186e-05
581 8.774e-05 2.75e-05
582 7.35e-05 4.23e-05
583 2.02e-05 1.33e-05
584 2.15e-05 1.556e-05
585 2.09e-05 1.41e-05
586 2.307e-05 1.05e-05
587 2.02e-05 9.83e-06
588 8.4e-06 8e-06
589 1.23e-05 1.28e-05
590 1.276e-05 8.1e-06
591 8.34e-06 1.395e-05
592 0.0001847 5.61e-05
593 5.394e-05 1.806e-05
594 0.00011164 6.413e-05
595 3.505e-05 2e-05
596 1.77e-05 8.6e-06
597 0.0001302 5.79e-05
598 2.25e-05 1.234e-05
599 2.91e-05 1.204e-05
600 2.813e-05 2.056e-05
601 1.955e-05 9.7e-06
602 1.6e-05 1.89e-05
603 1.54e-05 1.43e-05
604 2.414e-05 1.127e-05
605 2.104e-05 1.3e-05
606 1.94e-05 1.17e-05
607 0.0001721 4.333e-05
608 2.444e-05 1.436e-05
609 1.395e-05 9.66e-06
610 2.503e-05 1.11e-05
611 1.49e-05 1.05e-05
612 9.6e-06 8.1e-06
613 2.37e-05 1.42e-05
614 2.664e-05 1.5e-05
615 2.444e-05 1.293e-05
616 2.87e-05 1.574e-05
617 3.21e-05 1.24e-05
618 9.24e-05 4.26e-05
619 1.884e-05 1.7e-05
620 1.717e-05 8.05e-06
621 2.956e-05 1.65e-05
622 3.123e-05 1.84e-05
623 1.19e-05 8.7e-06
624 1.69e-05 1.03e-05
625 1.055e-05 1.06e-05
626 0.000167 5.3e-05
627 3.815e-05 1.436e-05
628 2.7e-05 1.33e-05
629 1.28e-05 8.8e-06
630 2.06e-05 1.1e-05
631 1.76e-05 1.293e-05
632 0.000182 6.527e-05
633 1.687e-05 1.293e-05
634 2.73e-05 1.38e-05
635 8.05e-06 9.6e-06
636 6.366e-05 5.83e-05
637 2.01e-05 1.53e-05
638 4.12e-05 1.574e-05
639 2.07e-05 1.99e-05
640 2.51e-05 1.34e-05
641 1.12e-05 1.09e-05
642 3.99e-05 2.24e-05
643 1.72e-05 1.425e-05
644 4.1e-05 1.9e-05
645 0.0002596 6.497e-05
646 2.867e-05 1.48e-05
647 1.246e-05 9.24e-06
648 3.09e-05 2.82e-05
649 2.16e-05 1.407e-05
650 2.146e-05 2.027e-05
651 1.1e-05 8.8e-06
652 1.55e-05 7.75e-06
653 1.67e-05 1.18e-05
654 0.0001922 7.033e-05
655 4.005e-05 1.764e-05
656 3.344e-05 1.836e-05
657 3.06e-05 1.764e-05
658 2.18e-05 1.115e-05
659 3.666e-05 1.46e-05
660 1.86e-05 1.18e-05
661 3.04e-05 1.53e-05
662 1.836e-05 9.9e-06
663 0.0002708 0.0001394
664 3.61e-05 2.337e-05
665 3.695e-05 2.676e-05
666 5.376e-05 4.39e-05
667 5.66e-06 8e-06
668 6.55e-05 2.587e-05
669 1.91e-05 1.82e-05
670 1.377e-05 7.33e-06
671 2.45e-05 2.07e-05
672 4.97e-05 2.664e-05
673 2.086e-05 1.09e-05
674 2.146e-05 1.27e-05
675 2.3e-05 9.1e-06
676 1.38e-05 9.24e-06
677 3.26e-05 1.943e-05
678 3.874e-05 7.31e-05
679 3.86e-05 1.884e-05
680 0.0001296 4.196e-05
681 1.18e-05 9.3e-06
682 2.134e-05 1.395e-05
683 5.394e-05 2.754e-05
684 1.913e-05 1.246e-05
685 5.05e-05 1.51e-05
686 1.79e-05 1.323e-05
687 1.01e-05 6.2e-06
688 0.0001117 4.87e-05
689 2.83e-05 2.164e-05
690 1.675e-05 9.6e-06
691 2.45e-05 1.45e-05
692 1.115e-05 7.8e-06
693 2.146e-05 1.204e-05
694 1.615e-05 9.8e-06
695 3.266e-05 1.81e-05
696 1.45e-05 8.05e-06
697 7.45e-06 6.44e-06
698 2.81e-05 1.64e-05
699 1.51e-05 1.02e-05
700 4.685e-05 3.23e-05
701 2.1e-05 1.895e-05
702 1.234e-05 1.07e-05
703 1.61e-05 9.3e-06
704 1.28e-05 1.39e-05
705 1.705e-05 1.19e-05
706 0.0003638 0.0001421
707 2.694e-05 1.4e-05
708 1.955e-05 1.293e-05
709 2.44e-05 1.85e-05
710 3.093e-05 1.4e-05
711 9.2e-05 6.5e-05
712 1.59e-05 9.5e-06
713 0.00010526 2.986e-05
714 2.32e-05 1.687e-05
715 9.42e-05 4.8e-05
716 2.95e-05 1.88e-05
717 5.037e-05 3.1e-05
718 3.95e-05 1.88e-05
719 5.597e-05 2.17e-05
720 1.66e-05 1.293e-05
721 1.74e-05 1.27e-05
722 4.39e-05 2.414e-05
723 0.0001129 3.33e-05
724 3.14e-05 3.42e-05
725 1.24e-05 8.64e-06
726 5.347e-05 1.77e-05
727 3.034e-05 2.4e-05
728 7.29e-05 6.3e-05
729 2.31e-05 1.49e-05
730 3.475e-05 1.454e-05
731 0.0001925 6.205e-05
732 2.18e-05 1.62e-05
733 1.47e-05 1.293e-05
734 7.5e-06 7.6e-06
735 6.837e-05 3.24e-05
736 4.494e-05 1.603e-05
737 1.705e-05 1.05e-05
738 1.98e-05 1.12e-05
739 2.4e-05 1.58e-05
740 1.4e-05 8.3e-06
741 1.687e-05 1.216e-05
742 5.394e-05 1.943e-05
743 3.546e-05 2.056e-05
744 1.913e-05 1.14e-05
745 7.4e-06 6.6e-06
746 2.55e-05 1.13e-05
747 1.836e-05 1.025e-05
748 4.566e-05 2.19e-05
749 0.00010085 4.72e-05
750 2.193e-05 1.067e-05
751 0.0001404 6.5e-05
752 9.36e-06 1.03e-05
753 2.79e-05 1.746e-05
754 4.625e-05 1.78e-05
755 9e-06 8.8e-06
756 7.4e-06 7.3e-06
757 8.51e-05 4.643e-05
758 1.866e-05 9.54e-06
759 1.514e-05 9.8e-06
760 1.32e-05 2.515e-05
761 1.3e-05 1.293e-05
762 2.724e-05 1.38e-05
763 0.0002426 0.0001099
764 1.98e-05 1.055e-05
765 6.91e-05 2.73e-05
766 1.38e-05 7.5e-06
767 3.2e-05 1.52e-05
768 7.9e-06 6.5e-06
769 7.266e-05 2.98e-05
770 3.564e-05 2.49e-05
771 4.214e-05 2.04e-05
772 6.473e-05 2.48e-05
773 8e-06 7.15e-06
774 3.964e-05 1.93e-05
775 4.506e-05 2.176e-05
776 8.46e-06 7.8e-06
777 1.85e-05 1.127e-05
778 1.186e-05 9.54e-06
779 6.4e-06 6.6e-06
780 2.414e-05 1.574e-05
781 1.013e-05 7.2e-06
782 2.253e-05 8.46e-06
783 3.01e-05 1.574e-05
784 1.377e-05 9.66e-06
785 4.75e-05 2.134e-05
786 5.21e-05 2.15e-05
787 3.916e-05 2.587e-05
788 1.77e-05 9.2e-06
789 8.76e-05 4.476e-05
790 4.613e-05 3.16e-05
791 1.31e-05 2.2e-05
792 4.32e-05 1.54e-05
793 1.615e-05 1.25e-05
794 2.45e-05 1.293e-05
795 2.23e-05 1.4e-05
796 2.37e-05 1.16e-05
797 3.87e-05 2.307e-05
798 2.754e-05 1.41e-05
799 2.646e-05 1.59e-05
800 2.26e-05 2.17e-05
801 2.736e-05 1.41e-05
802 2.205e-05 1.18e-05
803 3.26e-05 1.37e-05
804 2.27e-05 1.293e-05
805 7.355e-05 2.12e-05
806 2.1e-05 1.19e-05
807 0.0001003 7.313e-05
808 1.81e-05 1.23e-05
809 3.123e-05 1.305e-05
810 1.854e-05 1.07e-05
811 1.35e-05 1.043e-05
812 0.0001731 5.54e-05
813 1.967e-05 1.13e-05
814 4.38e-05 2.75e-05
815 2.89e-05 1.57e-05
816 1.7e-05 1.27e-05
817 2.68e-05 1.514e-05
818 0.000116 3.135e-05
819 2.545e-05 1.603e-05
820 1.89e-05 1.335e-05
821 0.0001631 4.44e-05
822 1.93e-05 1.45e-05
823 3.594e-05 2.486e-05
824 2.73e-05 1.365e-05
825 2.1e-05 1.25e-05
826 1.496e-05 1.19e-05
827 7.576e-05 0.0001256
828 3.78e-05 1.93e-05
829 3.046e-05 1.59e-05
830 4.804e-05 1.806e-05
831 3.73e-05 1.866e-05
832 1.806e-05 1.377e-05
833 1.687e-05 8.7e-06
834 1.174e-05 7.7e-06
835 1.46e-05 1.204e-05
836 2.205e-05 1.53e-05
837 3.83e-05 2.34e-05
838 3.546e-05 2e-05
839 1.407e-05 1.204e-05
840 9.75e-05 3.1e-05
841 8.29e-05 2.54e-05
842 1.955e-05 1.85e-05
843 3.22e-05 1.62e-05
844 5.95e-05 2.3e-05
845 5.895e-05 1.9e-05
846 3.5e-05 2.44e-05
847 1.323e-05 1.013e-05
848 0.00010467 4.643e-05
849 1.08e-05 1.14e-05
850 1.41e-05 1.156e-05
851 4.68e-05 2.11e-05
852 8.72e-05 2.47e-05
853 3.48e-05 1.955e-05
854 3.445e-05 1.675e-05
855 3.22e-05 1.65e-05
856 2.754e-05 1.377e-05
857 8.1e-06 1.08e-05
858 3.74e-05 1.997e-05
859 2.074e-05 1.7e-05
860 4.995e-05 4.43e-05
861 3.51e-05 1.39e-05
862 2.193e-05 1.216e-05
863 3.33e-05 1.436e-05
864 6.83e-05 1.99e-05
865 1.74e-05 9.1e-06
866 4.596e-05 1.997e-05
867 5.94e-05 2.63e-05
868 5.24e-05 2.64e-05
869 1.895e-05 1.15e-05
870 5.7e-06 5.9e-06
871 4.26e-05 1.94e-05
872 1.526e-05 1.055e-05
873 9.8e-06 9.95e-06
874 3.17e-05 2.545e-05
875 9e-06 1.025e-05
876 1.74e-05 8.1e-06
877 5.73e-05 2.116e-05
878 3.74e-05 1.925e-05
879 9.4e-06 6.44e-06
880 1.16e-05 8.94e-06
881 4.74e-05 2.87e-05
882 0.0001139 3.48e-05
883 6.46e-05 3.344e-05
884 2.533e-05 1.66e-05
885 9.6e-06 8.46e-06
886 5.12e-05 1.98e-05
887 6.21e-05 3.016e-05
888 8.34e-06 7.7e-06
889 1.544e-05 1.04e-05
890 1.52e-05 7.7e-06
891 8.59e-05 4.333e-05
892 1.26e-05 1.35e-05
893 6.6e-06 8.4e-06
894 5.1e-05 1.895e-05
895 2.03e-05 1.025e-05
896 6.77e-05 2.56e-05
897 1.92e-05 1.687e-05
898 2.61e-05 1.2e-05
899 2.68e-05 1.13e-05
900 1.49e-05 1.186e-05
901 2.55e-05 1.31e-05
902 5.46e-05 2.587e-05
903 3.344e-05 2.295e-05
904 2.41e-05 1.46e-05
905 3.964e-05 1.645e-05
906 7.78e-05 4.1e-05
907 1.61e-05 1.335e-05
908 3.105e-05 1.14e-05
909 7.623e-05 3.23e-05
910 1.39e-05 1.32e-05
911 0.000186 4.8e-05
912 1.54e-05 1.03e-05
913 3.606e-05 1.82e-05
914 1.43e-05 1.216e-05
915 2.354e-05 1.276e-05
916 2.813e-05 1.63e-05
917 0.0001652 3.755e-05
918 0.0004573 0.00011057
919 8.3e-05 4.32e-05
920 1.323e-05 8.5e-06
921 1.88e-05 1.38e-05
922 1.746e-05 8.94e-06
923 1.234e-05 6.5e-06
924 1.305e-05 7.6e-06
925 1.06e-05 8.3e-06
926 5.29e-05 2.533e-05
927 4.8e-05 1.96e-05
928 3.28e-05 1.62e-05
929 8.16e-05 2.35e-05
930 9.13e-05 2.74e-05
931 1.81e-05 9.8e-06
932 1.71e-05 8.94e-06
933 9.3e-06 7.9e-06
934 4.2e-05 2.15e-05
935 3.51e-05 2.14e-05
936 2.45e-05 1.15e-05
937 1.895e-05 1.15e-05
938 7.2e-05 2.956e-05
939 1.544e-05 1.35e-05
940 2.736e-05 1.353e-05
941 2.605e-05 1.866e-05
942 6.324e-05 3.68e-05
943 4.24e-05 1.824e-05
944 5.53e-05 3.266e-05
945 1.44e-05 1.2e-05
946 1.3e-05 8.64e-06
947 4.76e-05 2.53e-05
948 3.827e-05 1.746e-05
949 1.323e-05 1.11e-05
950 1.115e-05 8.3e-06
951 2.843e-05 1.997e-05
952 1.705e-05 9.6e-06
953 3.12e-05 2.24e-05
954 1.83e-05 1.33e-05
955 2.164e-05 1.067e-05
956 7.26e-05 3.105e-05
957 1.16e-05 1.19e-05
958 1.38e-05 8.1e-06
959 1.41e-05 1.01e-05
960 4.28e-05 2.92e-05
961 2.92e-05 1.92e-05
962 3.04e-05 2.35e-05
963 2.134e-05 1.32e-05
964 5.84e-06 6.5e-06
965 3.79e-05 3.02e-05
966 2.97e-05 1.48e-05
967 2.17e-05 1.484e-05
968 4.303e-05 1.93e-05
969 1.34e-05 8.8e-06
970 2.307e-05 1.98e-05
971 1.8e-05 9.24e-06
972 9.7e-06 6.74e-06
973 2.277e-05 1.425e-05
974 1.955e-05 9.8e-06
975 4.88e-05 2.563e-05
976 9.55e-05 3.296e-05
977 5.05e-05 2.69e-05
978 1.395e-05 1.323e-05
979 7.4e-06 6.8e-06
980 9.4e-06 1.03e-05
981 1.943e-05 9.2e-06
982 4.405e-05 2.98e-05
983 1.603e-05 1.18e-05
984 2.61e-05 1.544e-05
985 1.3e-05 1.127e-05
986 0.00013 4.41e-05
987 9e-06 1.03e-05
988 2.37e-05 1.09e-05
989 3.66e-05 2.384e-05
990 2.18e-05 1.31e-05
991 1.043e-05 8.94e-06
992 6.497e-05 3.14e-05
993 3.564e-05 1.466e-05
994 4.154e-05 2.06e-05
995 6.99e-05 3.17e-05
996 2.533e-05 1.18e-05
997 4.68e-05 1.884e-05
998 1.93e-05 1.15e-05
999 1.64e-05 1.06e-05
1000 7.46e-05 3.6e-05
1001 1.14e-05 8.1e-06
1002 1.76e-05 7.75e-06
1003 2.635e-05 1.466e-05
1004 2.45e-05 1.38e-05
1005 1.8e-05 1.264e-05
1006 1.59e-05 9.5e-06
1007 2.78e-05 1.93e-05
1008 1.74e-05 1.11e-05
1009 9.66e-06 7.5e-06
1010 2.193e-05 1.29e-05
1011 3.29e-05 1.454e-05
1012 1.085e-05 1.26e-05
1013 2.605e-05 1.41e-05
1014 3.09e-05 1.276e-05
1015 0.0003912 9.95e-05
1016 5.484e-05 2.52e-05
1017 1.055e-05 1.276e-05
1018 1.335e-05 1.186e-05
1019 3.81e-05 2.29e-05
1020 4.75e-05 2.533e-05
1021 0.00011927 3.284e-05
1022 8.9e-05 4.035e-05
1023 5.06e-05 2.62e-05
1024 2.83e-05 1.556e-05
1025 1.9e-05 1.4e-05
1026 1.27e-05 9.83e-06
1027 1.854e-05 1.156e-05
1028 2.855e-05 1.5e-05
1029 1.365e-05 8.7e-06
1030 1.3e-05 9.66e-06
1031 1.574e-05 1.19e-05
1032 4.62e-05 1.74e-05
1033 4.226e-05 2.49e-05
1034 4.93e-05 2.65e-05
1035 0.0003977 7.62e-05
1036 1.305e-05 9.5e-06
1037 1.24e-05 6.6e-06
1038 8.6e-06 9.24e-06
1039 6.7e-06 6.9e-06
1040 5.937e-05 1.2e-05
1041 1.63e-05 1.24e-05
1042 4.07e-05 1.717e-05
1043 6.515e-05 3.684e-05
1044 4.524e-05 2.66e-05
1045 3.713e-05 1.776e-05
1046 2.986e-05 1.603e-05
1047 3.034e-05 1.687e-05
1048 1.574e-05 1.323e-05
1049 3.37e-05 1.61e-05
1050 0.0002794 6.71e-05
1051 3.1e-05 1.097e-05
1052 2.19e-05 1.34e-05
1053 1.824e-05 1.246e-05
1054 0.0001609 6.515e-05
1055 1.127e-05 9e-06
1056 4.98e-05 1.79e-05
1057 6.3e-06 1.013e-05
1058 2.39e-05 1.365e-05
1059 1.39e-05 7.6e-06
1060 7.546e-05 2.33e-05
1061 0.0001019 2.88e-05
1062 4.417e-05 2.044e-05
1063 0.0002116 6.425e-05
1064 4.31e-05 1.985e-05
1065 1.89e-05 1e-05
1066 4.756e-05 3.82e-05
1067 2e-05 1.06e-05
1068 2.146e-05 1.05e-05
1069 4.28e-05 2.12e-05
1070 2.73e-05 1.746e-05
1071 1.496e-05 1.276e-05
1072 1.746e-05 1.395e-05
1073 9.2e-06 8.5e-06
1074 4.14e-05 2.77e-05
1075 6.6e-05 3.84e-05
1076 4.387e-05 1.42e-05
1077 6e-05 2.35e-05
1078 2.89e-05 1.46e-05
1079 1.895e-05 9.95e-06
1080 1.52e-05 9.95e-06
1081 2.056e-05 1.454e-05
1082 1.895e-05 7.87e-06
1083 2.96e-05 1.454e-05
1084 1.08e-05 1.51e-05
1085 4.673e-05 1.675e-05
1086 6.366e-05 2.253e-05
1087 1.64e-05 1.12e-05
1088 2.074e-05 1.52e-05
1089 1.38e-05 1.24e-05
1090 1.633e-05 1.03e-05
1091 3.51e-05 1.65e-05
1092 3.57e-05 1.335e-05
1093 0.000176 5.275e-05
1094 1.13e-05 6.5e-06
1095 1.806e-05 1.06e-05
1096 2.64e-05 1.144e-05
1097 1.186e-05 8.1e-06
1098 2.11e-05 1.18e-05
1099 1.43e-05 1.06e-05
1100 3.12e-05 1.77e-05
1101 4.81e-05 2.88e-05
1102 8.64e-06 8e-06
1103 7.18e-05 3.64e-05
1104 7.766e-05 2.366e-05
1105 3.433e-05 1.687e-05
1106 2.974e-05 1.16e-05
1107 1.603e-05 9.8e-06
1108 3.666e-05 1.96e-05
1109 1.8e-05 1.65e-05
1110 3.46e-05 2.056e-05
1111 2.13e-05 1.097e-05
1112 2.235e-05 1.59e-05
1113 2.277e-05 1.097e-05
1114 2.503e-05 1.44e-05
1115 2.396e-05 1.055e-05
1116 1.52e-05 1.204e-05
1117 7.486e-05 2.384e-05
1118 1.2e-05 1.055e-05
1119 1.52e-05 1.454e-05
1120 1.48e-05 9.06e-06
1121 3.994e-05 1.657e-05
1122 9.745e-05 2.46e-05
1123 1.92e-05 1.08e-05
1124 2.384e-05 1.395e-05
1125 6.35e-05 4.3e-05
1126 2.253e-05 1.57e-05
1127 8.2e-06 7.75e-06
1128 5.43e-05 2.12e-05
1129 9.83e-06 1.21e-05
1130 1.64e-05 1.32e-05
1131 0.0001242 4.375e-05
1132 2.605e-05 2.134e-05
1133 6.47e-05 4.08e-05
1134 2.21e-05 1.78e-05
1135 4.35e-05 1.746e-05
1136 1.645e-05 1.293e-05
1137 1.854e-05 1.264e-05
1138 8e-05 2.89e-05
1139 3.52e-05 1.955e-05
1140 6.93e-05 2.14e-05
1141 2.02e-05 1.02e-05
1142 4.05e-05 1.59e-05
1143 4.53e-05 2.056e-05
1144 0.0001141 4.14e-05
1145 6.473e-05 1.91e-05
1146 1.943e-05 1.246e-05
1147 2.65e-05 1.52e-05
1148 3.946e-05 1.836e-05
1149 1.94e-05 9.95e-06
1150 2.456e-05 1.526e-05
1151 3.45e-05 2.98e-05
1152 1.305e-05 8.7e-06
1153 3.09e-05 1.66e-05
1154 3.62e-05 1.69e-05
1155 3.624e-05 1.79e-05
1156 6.5e-06 6e-06
1157 2.46e-05 4.596e-05
1158 3.14e-05 2.02e-05
1159 4.72e-05 3.35e-05
1160 1.52e-05 8.1e-06
1161 3.904e-05 2.12e-05
1162 2.366e-05 1.24e-05
1163 3.576e-05 1.574e-05
1164 2.6e-05 1.17e-05
1165 1.204e-05 8.8e-06
1166 4.46e-05 2.62e-05
1167 4.715e-05 2.55e-05
1168 3.22e-05 1.57e-05
1169 1.454e-05 9.4e-06
1170 1.717e-05 1.01e-05
1171 1.174e-05 8.94e-06
1172 2.38e-05 9.8e-06
1173 2.95e-05 1.717e-05
1174 2.867e-05 1.19e-05
1175 6.12e-05 2.706e-05
1176 0.0001547 5.21e-05
1177 1.425e-05 9.7e-06
1178 2.49e-05 1.013e-05
1179 2.5e-05 2.116e-05
1180 5.794e-05 4.43e-05
1181 1.08e-05 1.07e-05
1182 2.68e-05 1.35e-05
1183 5.066e-05 2.146e-05
1184 1.42e-05 1.17e-05
1185 2.26e-05 1.025e-05
1186 1.436e-05 8.8e-06
1187 8.93e-05 4.32e-05
1188 1.8e-05 1.156e-05
1189 0.0001847 6.76e-05
1190 2.104e-05 1.59e-05
1191 5.704e-05 3.16e-05
1192 9.32e-05 2.51e-05
1193 1.574e-05 1.28e-05
1194 2.34e-05 1.45e-05
1195 1.91e-05 1.633e-05
1196 3.9e-05 2e-05
1197 6.294e-05 3.964e-05
1198 2.51e-05 1.37e-05
1199 8.875e-05 5.335e-05


==> fig/mse_test_udual.csv <==
0 1.687e-05 3.1e-06
1 6.74e-06 2.26e-06
2 1.395e-05 2.7e-06
3 3.815e-05 3.7e-06
4 0.00011945 1.46e-05
5 1.11e-05 2.5e-06
6 4.29e-05 6.85e-06
7 7.03e-06 2.74e-06
8 2.795e-05 3.3e-06
9 1.28e-05 2.5e-06
10 1.63e-05 2.44e-06
11 6.43e-05 5.84e-06
12 1.38e-05 3.7e-06
13 2.54e-05 2.4e-06
14 2.63e-05 4.1e-06
15 2.59e-05 3.2e-06
16 2.44e-05 3.46e-06
17 0.0001141 5.54e-06
18 2.503e-05 2.5e-06
19 1.854e-05 3.4e-06
20 5.63e-05 3.64e-06
21 7.564e-05 5.6e-06
22 1.913e-05 2.5e-06
23 2.54e-05 3e-06
24 5.17e-05 2.7e-06
25 9.227e-05 4.65e-06
26 1.33e-05 5.84e-06
27 3.82e-05 3.64e-06
28 1.39e-05 3.2e-06
29 2.575e-05 3.7e-06
30 2.307e-05 3.3e-06
31 1.94e-05 3e-06
32 0.000501 8.5e-06
33 3.66e-05 5.4e-06
34 6.64e-05 5.3e-06
35 2.92e-05 2.86e-06
36 1.65e-05 2.5e-06
37 7.38e-05 3.93e-06
38 4.435e-05 5.6e-06
39 5.21e-05 8.2e-06
40 1.81e-05 2.4e-06
41 2.77e-05 3.2e-06
42 3.11e-05 3.3e-06
43 1.824e-05 3.5e-06
44 2.04e-05 2.74e-06
45 5.07e-06 1.97e-06
46 3.225e-05 2.8e-06
47 5.3e-05 3.64e-06
48 4.584e-05 4.8e-06
49 5.585e-05 4.1e-06
50 8.03e-05 4.2e-06
51 6.4e-05 4.95e-06
52 6.67e-05 5.2e-06
53 5.215e-05 4.2e-06
54 2.88e-05 3.04e-06
55 4.846e-05 8.76e-06
56 9.9e-06 2.3e-06
57 1.18e-05 2.1e-06
58 4.43e-05 4.77e-06
59 1.33e-05 3.4e-06
60 5.12e-05 3.76e-06
61 2.015e-05 3.46e-06
62 1.77e-05 7.87e-06
63 1.23e-05 3.04e-06
64 3.105e-05 6e-06
65 4.83e-05 4.05e-06
66 3.4e-05 2.5e-06
67 2.75e-05 2.4e-06
68 6.026e-05 5.6e-06
69 3.254e-05 5.66e-06
70 7.07e-05 9.1e-06
71 4.673e-05 4.1e-06
72 1.52e-05 3.04e-06
73 7.15e-06 2.74e-06
74 3.487e-05 3.5e-06
75 9.99e-05 6.5e-06
76 1.925e-05 2.74e-06
77 1.484e-05 1.97e-06
78 1.79e-05 3.34e-06
79 3.17e-05 3.34e-06
80 6.61e-05 4e-06
81 4.28e-05 7.7e-06
82 2.635e-05 2.2e-06
83 3.517e-05 4.23e-06
84 4.953e-05 6.7e-06
85 8.62e-05 5.36e-06
86 1.02e-05 3.04e-06
87 7.397e-05 5.36e-06
88 6.956e-05 5.3e-06
89 9.83e-06 1.9e-06
90 0.0001129 4.9e-06
91 1.67e-05 2.26e-06
92 2.915e-05 4.8e-06
93 2.86e-05 4.53e-06
94 4.375e-05 7e-06
95 2.21e-05 3.7e-06
96 2.7e-05 3.3e-06
97 1.967e-05 4.23e-06
98 1.264e-05 2.44e-06
99 2.7e-05 5.4e-06
100 7.05e-05 5.9e-06
101 3.43e-05 2.74e-06
102 0.0002017 8e-06
103 5.39e-05 6e-06
104 1.84e-05 2.5e-06
105 3.86e-05 7.57e-06
106 1.51e-05 3.34e-06
107 0.0002155 1.043e-05
108 1.1e-05 3.3e-06
109 2.41e-05 2.86e-06
110 0.0002148 7.87e-06
111 2.265e-05 3.6e-06
112 2.42e-05 4.5e-06
113 3.4e-05 2.8e-06
114 4.03e-05 3.46e-06
115 2.49e-05 9.6e-06
116 2.587e-05 3.04e-06
117 6.91e-05 3.8e-06
118 4.756e-05 7.9e-06
119 0.0001854 6.1e-06
120 1.794e-05 3.5e-06
121 2.295e-05 4.05e-06
122 1.48e-05 3.4e-06
123 1.53e-05 3e-06
124 1.615e-05 2.74e-06
125 1.4e-05 2.56e-06
126 3.505e-05 3.8e-06
127 2.015e-05 2.7e-06
128 2.55e-05 3.93e-06
129 5.716e-05 3.5e-06
130 1.22e-05 2.26e-06
131 2.61e-05 2.8e-06
132 1.98e-05 2.5e-06
133 2.2e-05 2.26e-06
134 2.29e-05 3.34e-06
135 3.53e-05 4.05e-06
136 1.86e-05 2.5e-06
137 1.68e-05 2.3e-06
138 3.403e-05 3.2e-06
139 5.64e-05 4.4e-06
140 2.3e-05 3e-06
141 2.45e-05 3.6e-06
142 9e-06 5.3e-06
143 1.7e-05 4.23e-06
144 1.657e-05 3.2e-06
145 1.62e-05 2.56e-06
146 6.3e-06 1.9e-06
147 1.705e-05 2.8e-06
148 0.0003567 8.76e-06
149 6.98e-05 5.2e-06
150 2.73e-05 2.74e-06
151 8.46e-06 2.2e-06
152 2.354e-05 9.1e-06
153 2.09e-05 2.74e-06
154 3.546e-05 3.76e-06
155 1.49e-05 3.64e-06
156 9.9e-06 2.7e-06
157 9.7e-06 1.9e-06
158 4.923e-05 3.2e-06
159 3.874e-05 1.836e-05
160 2.55e-05 2.7e-06
161 1.33e-05 5.84e-06
162 6.1e-06 1.9e-06
163 2.07e-05 3.93e-06
164 1.377e-05 1.66e-05
165 2.72e-05 8.6e-06
166 2.33e-05 2.56e-06
167 1.41e-05 2.5e-06
168 2.25e-05 3.04e-06
169 6.485e-05 9e-06
170 1.997e-05 2.9e-06
171 3.487e-05 4e-06
172 4.494e-05 2.44e-06
173 3.55e-05 3.64e-06
174 0.0001423 4.05e-06
175 4.447e-05 3.93e-06
176 6.664e-05 3.6e-06
177 2.736e-05 3.76e-06
178 7.06e-05 4.7e-06
179 0.0001518 1.11e-05
180 7.15e-06 2.2e-06
181 6.825e-05 2.08e-05
182 1.24e-05 3.4e-06
183 2.193e-05 2.44e-06
184 8.75e-05 7.6e-06
185 3.3e-05 9.83e-06
186 7.67e-05 4.23e-06
187 0.00010234 4.1e-06
188 3.695e-05 4.5e-06
189 3.034e-05 2.56e-06
190 3.73e-05 6.56e-06
191 1.01e-05 3.1e-06
192 2.6e-05 3.46e-06
193 1.27e-05 2.2e-06
194 2.28e-05 2.6e-06
195 7.325e-05 3.1e-06
196 1.85e-05 3.5e-06
197 4.476e-05 3.46e-06
198 3.123e-05 3.9e-06
199 7.72e-05 5.9e-06
200 4.256e-05 1.06e-05
201 3.59e-05 3.04e-06
202 5.6e-05 4.6e-06
203 2.69e-05 5.4e-06
204 2.396e-05 4.05e-06
205 3.666e-05 3.16e-06
206 2.47e-05 5e-06
207 2.04e-05 4.5e-06
208 9.644e-05 4.2e-06
209 6.914e-05 3.76e-06
210 2.85e-05 5.66e-06
211 1.24e-05 3.93e-06
212 4.2e-05 3.1e-06
213 4.07e-05 4.05e-06
214 7.33e-06 2.1e-06
215 0.0001168 4.1e-05
216 2.927e-05 4.65e-06
217 2.15e-05 4.53e-06
218 2.223e-05 2.6e-06
219 1.776e-05 2.56e-06
220 5.9e-05 5.7e-06
221 7.147e-05 2.7e-06
222 2.2e-05 2.5e-06
223 3.487e-05 9.7e-06
224 1.407e-05 2e-06
225 3.606e-05 4.35e-06
226 1.48e-05 2.1e-06
227 1.544e-05 3.34e-06
228 4.244e-05 2.56e-06
229 2.444e-05 4.23e-06
230 1.466e-05 2.4e-06
231 5e-05 3.04e-06
232 1.8e-05 2.6e-06
233 4.846e-05 8.6e-06
234 0.0001104 6.56e-06
235 1.395e-05 2.56e-06
236 9.61e-05 4.8e-06
237 6.66e-05 1.42e-05
238 0.0001191 4.4e-06
239 6.57e-05 7e-06
240 1.633e-05 3.1e-06
241 5.8e-06 2.15e-06
242 3.606e-05 2.74e-06
243 1.33e-05 3e-06
244 4.06e-05 3.5e-06
245 3.976e-05 9.54e-06
246 5.36e-06 2.3e-06
247 0.00010335 8.46e-06
248 9.7e-06 2.44e-06
249 2.32e-05 2.9e-06
250 5.93e-05 3.2e-06
251 1.657e-05 2.1e-06
252 1.38e-05 2.44e-06
253 3.47e-05 3.3e-06
254 2.56e-05 4.1e-06
255 4.923e-05 1.013e-05
256 1.91e-05 2.56e-06
257 3.946e-05 5e-06
258 7.683e-05 4.6e-06
259 1.8e-05 2.6e-06
260 5.71e-05 3.5e-06
261 2.72e-05 4.5e-06
262 4.804e-05 3.76e-06
263 2.55e-05 2.74e-06
264 0.0001044 1.025e-05
265 1.72e-05 2.6e-06
266 1.08e-05 2e-06
267 8.64e-06 1.9e-06
268 9.2e-06 2.44e-06
269 3.32e-05 6e-06
270 6.25e-05 3.46e-06
271 1.7e-05 5.6e-06
272 2.015e-05 2.2e-06
273 4.63e-05 8.6e-06
274 1.544e-05 2.4e-06
275 1.87e-05 2.8e-06
276 1.46e-05 3.3e-06
277 7.6e-06 2.5e-06
278 2.396e-05 3.46e-06
279 2.426e-05 4.05e-06
280 1.2e-05 1.9e-06
281 1.55e-05 2.44e-06
282 0.000147 3.3e-06
283 5.57e-05 4.1e-06
284 3.34e-05 3.4e-06
285 4.03e-05 3.8e-06
286 4.506e-05 3.4e-06
287 1.186e-05 4.5e-06
288 9.626e-05 3.6e-06
289 1.69e-05 3.3e-06
290 3.505e-05 3.76e-06
291 1e-05 2.2e-06
292 1.925e-05 3e-06
293 6.85e-06 2.3e-06
294 3.95e-05 4.23e-06
295 0.0001878 4.2e-06
296 2.75e-05 5.6e-06
297 9.2e-06 2.26e-06
298 4.417e-05 2.39e-05
299 2.503e-05 2.44e-06
300 3.13e-05 4.77e-06
301 4.435e-05 4.05e-06
302 2.06e-05 2.4e-06
303 1.76e-05 2.86e-06
304 2.104e-05 2.44e-06
305 3.165e-05 2.86e-06
306 3.505e-05 3.04e-06
307 3.123e-05 4e-06
308 1.335e-05 2.5e-06
309 3.165e-05 2.8e-06
310 0.0001167 6.6e-06
311 3.16e-05 3.46e-06
312 7.68e-05 4.2e-06
313 1.43e-05 3.3e-06
314 2.05e-05 3.46e-06
315 6.455e-05 5.2e-06
316 5.83e-05 3.34e-06
317 4.63e-05 6.56e-06
318 1.89e-05 3.64e-06
319 1.764e-05 2.74e-06
320 4.36e-05 4.65e-06
321 3.487e-05 3.34e-06
322 9.9e-06 2.15e-06
323 4.57e-05 4.95e-06
324 2.07e-05 2.7e-06
325 1.3e-05 2.15e-06
326 7.9e-06 1.97e-06
327 3.32e-05 4.35e-06
328 4.58e-05 4.95e-06
329 2.35e-05 2.6e-06
330 1.75e-05 2.56e-06
331 2.5e-05 2.86e-06
332 6.3e-05 3.34e-06
333 1.854e-05 6.4e-06
334 2.73e-05 4.3e-06
335 2.44e-05 2.15e-06
336 1.78e-05 2.3e-06
337 1.323e-05 2.86e-06
338 2.176e-05 2.5e-06
339 1.76e-05 3.2e-06
340 1e-05 1.85e-06
341 2.25e-05 3.04e-06
342 3.93e-05 3.9e-06
343 4.52e-05 6.74e-06
344 3.95e-05 3.8e-06
345 2.99e-05 3.34e-06
346 2.67e-05 4.4e-06
347 6.69e-05 6.2e-06
348 1.115e-05 1.97e-06
349 0.0001409 8.94e-06
350 2.47e-05 2.56e-06
351 1.73e-05 3.6e-06
352 6.056e-05 3.8e-06
353 7.23e-05 1.7e-05
354 5.823e-05 3.7e-06
355 7.91e-05 7e-06
356 2.855e-05 4.3e-06
357 4.36e-05 3.6e-06
358 8.11e-05 1.73e-05
359 2.164e-05 4.95e-06
360 1.29e-05 2.1e-06
361 2.49e-05 2.86e-06
362 2.277e-05 3.2e-06
363 4.36e-05 5e-06
364 0.000149 6.2e-06
365 1.055e-05 1.97e-06
366 7.355e-05 4.35e-06
367 6.473e-05 5.7e-06
368 1.585e-05 2.1e-06
369 2.027e-05 4.65e-06
370 2.47e-05 3.7e-06
371 2.52e-05 3.4e-06
372 9.5e-06 3.75e-05
373 0.0001151 9.66e-06
374 5.8e-05 3.34e-06
375 2.06e-05 2.5e-06
376 3.08e-05 3.7e-06
377 3.4e-05 4.1e-06
378 2.58e-05 5.9e-06
379 7.45e-06 2.1e-06
380 6.217e-05 8.34e-06
381 2.414e-05 3.3e-06
382 2.95e-05 3.2e-06
383 0.00011826 4e-06
384 3.153e-05 1.305e-05
385 4.065e-05 3.4e-06
386 3.8e-05 3.46e-06
387 6.26e-06 3.34e-06
388 3.314e-05 2.44e-06
389 0.000604 5.07e-06
390 2.03e-05 2.4e-06
391 4.375e-05 3.8e-06
392 2.146e-05 3e-06
393 8.57e-05 7.6e-06
394 4.464e-05 3.6e-06
395 1.72e-05 3.1e-06
396 5.16e-05 7.4e-06
397 2.09e-05 4.77e-06
398 6.884e-05 1.204e-05
399 3.487e-05 3e-06
400 4.035e-05 2.4e-06
401 3.11e-05 2.5e-06
402 2.15e-05 3.04e-06
403 3.63e-05 6.85e-06
404 4.28e-05 5.07e-06
405 3.517e-05 5.1e-06
406 6.82e-05 1.16e-05
407 4.44e-05 4.77e-06
408 6.03e-05 5.1e-06
409 1.323e-05 2.74e-06
410 3.5e-05 3.34e-06
411 3.65e-05 4.1e-06
412 1.71e-05 2.74e-06
413 6.89e-05 6.44e-06
414 5.54e-05 3.4e-06
415 4.22e-05 5.2e-06
416 6.7e-06 2.15e-06
417 2.33e-05 3.64e-06
418 3.38e-05 3.8e-06
419 4.17e-05 4.6e-06
420 3.18e-05 2.86e-06
421 8.6e-05 5.07e-06
422 6.7e-06 2.5e-06
423 2.67e-05 3.76e-06
424 1.76e-05 3.34e-06
425 0.0001951 8.05e-06
426 2.915e-05 2.56e-05
427 5.525e-05 5.25e-06
428 4.92e-05 2.4e-06
429 0.000159 5.84e-06
430 1.25e-05 5.3e-06
431 6.247e-05 4.3e-06
432 8.9e-06 2.44e-06
433 9.48e-05 4.65e-06
434 9.54e-06 2.74e-06
435 1.085e-05 2.44e-06
436 1.895e-05 2.6e-06
437 1.35e-05 2.86e-06
438 3.54e-05 5.5e-06
439 5.203e-05 4e-06
440 2.6e-05 3e-06
441 4.566e-05 4.9e-06
442 7.19e-05 5.1e-06
443 1.514e-05 2.44e-06
444 3.105e-05 4.05e-06
445 1.86e-05 4.05e-06
446 1.31e-05 2.1e-06
447 1.44e-05 3.5e-06
448 2.563e-05 2.7e-06
449 1.043e-05 3.04e-06
450 2.223e-05 2.44e-06
451 2.11e-05 2.86e-06
452 1.764e-05 3.2e-06
453 3.725e-05 3.34e-06
454 1.085e-05 2.44e-06
455 4.613e-05 6.85e-06
456 2.354e-05 3.6e-06
457 1.067e-05 4.2e-06
458 0.0001121 6.3e-06
459 0.0001153 4.7e-06
460 1.25e-05 3.1e-06
461 3.284e-05 3.2e-06
462 3.576e-05 4.7e-06
463 5.07e-05 3.46e-06
464 4.87e-05 6.74e-06
465 1.585e-05 2.44e-06
466 7.54e-05 4.9e-06
467 1.675e-05 2.26e-06
468 2.22e-05 3.93e-06
469 2.223e-05 5.07e-06
470 4.21e-05 3.1e-06
471 9.525e-05 4.5e-06
472 1.46e-05 2.2e-06
473 3.53e-05 4.35e-06
474 1.21e-05 2.6e-06
475 3.12e-05 2.44e-06
476 3.78e-05 3.7e-06
477 1.675e-05 3.2e-06
478 2.83e-05 2.2e-06
479 2.17e-05 2.86e-06
480 1.305e-05 2.3e-06
481 7.015e-05 4.5e-06
482 2.39e-05 2.9e-06
483 1.884e-05 2.6e-06
484 3.034e-05 3.7e-06
485 4.7e-05 5.4e-06
486 1.824e-05 6.44e-06
487 1.51e-05 2.1e-06
488 4.6e-05 4.1e-06
489 1.335e-05 2.44e-06
490 0.0002155 3.8e-06
491 1.76e-05 3.04e-06
492 7.1e-06 1.9e-06
493 5.59e-05 4.53e-06
494 1.16e-05 1.97e-06
495 1.39e-05 3.2e-06
496 5.22e-05 3.64e-06
497 1.07e-05 2.74e-06
498 3.53e-05 3.4e-06
499 2.646e-05 2.6e-06
500 4.54e-05 7.4e-06
501 1.585e-05 2.7e-06
502 9.83e-06 2.3e-06
503 1.22e-05 2.3e-06
504 2.27e-05 3.04e-06
505 2.7e-05 3e-06
506 4.43e-05 5.2e-06
507 7.36e-05 3.34e-06
508 0.0002704 8.64e-06
509 1.967e-05 3.76e-06
510 3.3e-05 3.7e-06
511 6.247e-05 3.6e-06
512 1.144e-05 2.4e-06
513 5.93e-05 5.6e-06
514 0.0001129 5.9e-06
515 1.94e-05 2.4e-06
516 3.93e-05 2.74e-06
517 1.067e-05 2.15e-06
518 1.87e-05 3.16e-06
519 2.2e-05 2.6e-06
520 6.19e-05 4.7e-06
521 2.927e-05 2.56e-06
522 2.37e-05 5.3e-06
523 2.75e-05 2.4e-06
524 1.77e-05 2.2e-06
525 1.81e-05 2.9e-06
526 0.000235 1.013e-05
527 6e-05 4.05e-06
528 3.72e-05 2.4e-06
529 2.95e-05 2.86e-06
530 1.37e-05 2.44e-06
531 1.246e-05 3.4e-06
532 2.16e-05 3.76e-06
533 3.33e-05 6.44e-06
534 7.3e-06 2.2e-06
535 5.686e-05 4.1e-06
536 1.6e-05 3.34e-06
537 1.305e-05 2.74e-06
538 2.19e-05 2.86e-06
539 3.755e-05 3.8e-06
540 4.506e-05 3.3e-06
541 3.57e-05 2.44e-06
542 3.38e-05 3.6e-06
543 1.06e-05 2.7e-06
544 2.563e-05 3.16e-06
545 1.115e-05 3.5e-06
546 1.085e-05 1.8e-06
547 3.195e-05 4.1e-06
548 2.33e-05 2.9e-06
549 3.05e-05 3.6e-06
550 3.797e-05 2.56e-06
551 7.695e-05 7.7e-06
552 5.34e-05 1.43e-05
553 3.886e-05 2.86e-06
554 8.84e-05 4.2e-06
555 9.64e-05 3.64e-06
556 1.687e-05 5.66e-06
557 8e-05 5.25e-06
558 2.104e-05 3e-06
559 2.533e-05 3e-06
560 2.39e-05 2.9e-06
561 0.0002061 7.15e-06
562 5.08e-05 8.3e-06
563 2e-05 2.1e-06
564 3.94e-05 5.4e-06
565 2.426e-05 3.04e-06
566 9.304e-05 6.74e-06
567 5.436e-05 6.9e-06
568 1.585e-05 2.9e-06
569 2.28e-05 5.54e-06
570 2.766e-05 2.5e-06
571 5.09e-05 1.31e-05
572 3.68e-05 2.7e-06
573 1.65e-05 2.56e-06
574 3.56e-05 5.84e-06
575 1.216e-05 2.6e-06
576 5.996e-05 7.75e-06
577 5.394e-05 3.04e-06
578 3.266e-05 3e-06
579 4.894e-05 9.3e-06
580 4.28e-05 2.74e-06
581 8.726e-05 3.76e-06
582 7.53e-05 1.14e-05
583 1.38e-05 5.1e-06
584 1.53e-05 4.53e-06
585 1.866e-05 2.86e-06
586 1.79e-05 2.44e-06
587 2.12e-05 2.4e-06
588 1.24e-05 1.9e-06
589 1.36e-05 3.34e-06
590 1.794e-05 2.3e-06
591 1.115e-05 6.14e-06
592 0.0001729 8.64e-06
593 3.78e-05 3.16e-06
594 0.0001795 8.1e-06
595 3.266e-05 5.6e-06
596 2.06e-05 2.2e-06
597 0.00010747 9.54e-06
598 1.204e-05 4.2e-06
599 2.867e-05 3.16e-06
600 1.055e-05 9.36e-06
601 9.06e-06 2e-06
602 2.24e-05 9.8e-06
603 2.34e-05 3.9e-06
604 2.22e-05 3e-06
605 3.874e-05 4.3e-06
606 1.454e-05 3e-06
607 0.0002201 4.95e-06
608 2.986e-05 5.36e-06
609 1.29e-05 2.44e-06
610 1.717e-05 2.7e-06
611 8.9e-06 3.64e-06
612 6.74e-06 2.1e-06
613 2.015e-05 3.1e-06
614 3.076e-05 3.34e-06
615 1.925e-05 3.34e-06
616 3.39e-05 5.66e-06
617 1.943e-05 2.1e-06
618 0.000159 6.4e-06
619 2.19e-05 2.74e-06
620 1.42e-05 3e-06
621 3.59e-05 4e-06
622 2.563e-05 3.8e-06
623 1.74e-05 2.5e-06
624 1.02e-05 2.1e-06
625 1.526e-05 3e-06
626 0.000265 8.6e-06
627 3.207e-05 3.4e-06
628 2.277e-05 2.8e-06
629 1.34e-05 2.7e-06
630 3.15e-05 2.5e-06
631 1.687e-05 3.04e-06
632 0.0001761 2.35e-05
633 1.43e-05 3e-06
634 3.01e-05 2.86e-06
635 1.323e-05 2.6e-06
636 8.36e-05 1.46e-05
637 2.056e-05 2.7e-06
638 2.545e-05 3.34e-06
639 2.134e-05 4.65e-06
640 1.645e-05 3.16e-06
641 2.16e-05 2.56e-06
642 3.71e-05 5.6e-06
643 2.277e-05 3.64e-06
644 3.38e-05 4.23e-06
645 0.0003974 2.03e-05
646 3.02e-05 2.9e-06
647 1.514e-05 2.5e-06
648 4.435e-05 5.54e-06
649 2.52e-05 4.3e-06
650 2.724e-05 4.1e-06
651 1.36e-05 2.1e-06
652 1.77e-05 2.15e-06
653 7.8e-06 2.5e-06
654 0.0001501 8.94e-06
655 5.93e-05 5.4e-06
656 5.245e-05 4.1e-06
657 3.08e-05 3.3e-06
658 2.456e-05 2.9e-06
659 2.44e-05 3.5e-06
660 1.84e-05 3.1e-06
661 2.18e-05 5.96e-06
662 1.4e-05 2.15e-06
663 0.0002694 4.64e-05
664 5.54e-05 4.95e-06
665 3.82e-05 5.8e-06
666 3.755e-05 1.23e-05
667 6.4e-06 3.16e-06
668 5.966e-05 4e-06
669 4.82e-05 5.54e-06
670 1.6e-05 2.3e-06
671 1.82e-05 4.5e-06
672 5.12e-05 4.35e-06
673 2.986e-05 2.5e-06
674 2.67e-05 2.8e-06
675 1.484e-05 2.44e-06
676 9.9e-06 2.3e-06
677 2.11e-05 1.19e-05
678 3.8e-05 5.94e-05
679 4.85e-05 3.5e-06
680 0.0001619 6.7e-06
681 8.4e-06 2.15e-06
682 2.49e-05 3.1e-06
683 4.22e-05 8.64e-06
684 1.66e-05 2.9e-06
685 3.827e-05 3.6e-06
686 2.41e-05 3.16e-06
687 6.6e-06 1.9e-06
688 6.42e-05 1.14e-05
689 3.63e-05 4.8e-06
690 1.4e-05 2.2e-06
691 1.39e-05 4.23e-06
692 7.33e-06 2.1e-06
693 1.81e-05 3.76e-06
694 9.7e-06 3e-06
695 2.39e-05 3.7e-06
696 1.06e-05 2.1e-06
697 8.1e-06 2.15e-06
698 4.596e-05 3.46e-06
699 2.83e-05 3.2e-06
700 0.00010705 9.2e-06
701 2.3e-05 3.6e-06
702 1.76e-05 3.16e-06
703 1.127e-05 2.6e-06
704 2.164e-05 4.5e-06
705 1.836e-05 3.3e-06
706 0.0005274 2.366e-05
707 1.746e-05 3e-06
708 1.74e-05 2.8e-06
709 2.706e-05 6.56e-06
710 3.135e-05 3.46e-06
711 0.0001643 2.03e-05
712 1.51e-05 2.5e-06
713 7.796e-05 4e-06
714 2.08e-05 3.7e-06
715 7.72e-05 1.19e-05
716 2.57e-05 3.64e-06
717 8.4e-05 5.96e-06
718 4.2e-05 4.7e-06
719 4.11e-05 4.1e-06
720 3.9e-05 2.9e-06
721 1.717e-05 3.34e-06
722 5.656e-05 4.35e-06
723 7.075e-05 3.93e-06
724 2.36e-05 1.776e-05
725 1.705e-05 2.74e-06
726 5.406e-05 5.2e-06
727 4.98e-05 7.75e-06
728 8.2e-05 5.01e-05
729 1.913e-05 2.74e-06
730 3.27e-05 2.56e-06
731 0.0002304 7.75e-06
732 1.54e-05 3.46e-06
733 2.16e-05 2.74e-06
734 1.04e-05 2.2e-06
735 5.734e-05 7e-06
736 3.046e-05 2.86e-06
737 2.46e-05 3.8e-06
738 2.605e-05 2.6e-06
739 1.68e-05 4.2e-06
740 1.18e-05 2.6e-06
741 2.04e-05 2.86e-06
742 3.41e-05 3.2e-06
743 4.57e-05 6.6e-06
744 1.77e-05 2.74e-06
745 1.276e-05 2.15e-06
746 3.684e-05 2.86e-06
747 1.335e-05 3.3e-06
748 3.47e-05 3.6e-06
749 0.00011104 4.3e-06
750 2.855e-05 3.34e-06
751 0.0001379 7.9e-06
752 1.76e-05 2.74e-06
753 2.944e-05 1.52e-05
754 3.87e-05 2.7e-06
755 1.645e-05 3.34e-06
756 2.444e-05 2.56e-06
757 9.8e-05 7.2e-06
758 2.36e-05 2.5e-06
759 1.097e-05 2.56e-06
760 1.234e-05 2.13e-05
761 2.265e-05 3.93e-06
762 1.377e-05 2.7e-06
763 0.0002056 1.05e-05
764 1.395e-05 2.26e-06
765 4.28e-05 3.7e-06
766 1.585e-05 2.5e-06
767 3.14e-05 3.1e-06
768 6.5e-06 1.8e-06
769 0.0001072 7.45e-06
770 5.61e-05 8.5e-06
771 7.457e-05 4.7e-06
772 5.9e-05 6.14e-06
773 1.234e-05 2.2e-06
774 5.203e-05 3.16e-06
775 3.743e-05 3.7e-06
776 7.33e-06 2.26e-06
777 3.105e-05 2.8e-06
778 1.174e-05 2.26e-06
779 1.06e-05 1.97e-06
780 3.43e-05 4e-06
781 1.85e-05 2.1e-06
782 1.395e-05 2.26e-06
783 2.676e-05 3.1e-06
784 1.42e-05 3.16e-06
785 3.05e-05 3.6e-06
786 3.97e-05 6.2e-06
787 4.3e-05 1e-05
788 1.81e-05 2.74e-06
789 8.297e-05 4.5e-06
790 6.65e-05 4.8e-06
791 1.42e-05 1.705e-05
792 3.976e-05 2.8e-06
793 1.35e-05 2.86e-06
794 2.03e-05 2.7e-06
795 2.956e-05 2.86e-06
796 2.08e-05 3.3e-06
797 8.196e-05 8.46e-06
798 5.02e-05 3.5e-06
799 4.28e-05 3.76e-06
800 2.74e-05 7.15e-06
801 2.044e-05 2.6e-06
802 1.943e-05 2.7e-06
803 3.95e-05 2.9e-06
804 2.45e-05 3.1e-06
805 5.17e-05 4.35e-06
806 2.77e-05 3.1e-06
807 6.914e-05 2.57e-05
808 1.41e-05 2.4e-06
809 2.337e-05 3.9e-06
810 2.04e-05 3e-06
811 1.955e-05 2.2e-06
812 0.0003378 5.9e-06
813 4.745e-05 2.56e-06
814 3.43e-05 4.6e-06
815 2.75e-05 3.93e-06
816 1.943e-05 3.1e-06
817 3.29e-05 4.65e-06
818 0.000168 8.5e-06
819 3.18e-05 3.8e-06
820 1.88e-05 4.7e-06
821 0.0001249 4.95e-06
822 3.65e-05 3.4e-06
823 4.55e-05 7.4e-06
824 1.78e-05 3.76e-06
825 1.99e-05 3.76e-06
826 1.21e-05 2.74e-06
827 0.0001658 2.94e-05
828 4.37e-05 4.05e-06
829 2.25e-05 4e-06
830 3.237e-05 3e-06
831 6.336e-05 3.7e-06
832 2.71e-05 2.5e-06
833 1.27e-05 2.56e-06
834 1.127e-05 2.15e-06
835 1.58e-05 4.2e-06
836 1.73e-05 3.64e-06
837 4.035e-05 8.2e-06
838 3.314e-05 4.2e-06
839 1.46e-05 2.86e-06
840 0.0001189 3.16e-06
841 8.7e-05 7.45e-06
842 2.62e-05 4.05e-06
843 3.403e-05 2.74e-06
844 5.215e-05 4.6e-06
845 4.62e-05 4.77e-06
846 4.83e-05 4.05e-06
847 2.02e-05 2.4e-06
848 0.0001096 4.8e-06
849 1.204e-05 3.46e-06
850 2.67e-05 2.4e-06
851 2.944e-05 6.14e-06
852 9.33e-05 3.76e-06
853 4.37e-05 4.4e-06
854 2.337e-05 2.44e-06
855 3.97e-05 3.34e-06
856 1.99e-05 3e-06
857 1.454e-05 3.34e-06
858 5.287e-05 4.4e-06
859 1.985e-05 3.34e-06
860 3.39e-05 9.24e-06
861 2.074e-05 3.16e-06
862 2.05e-05 3.7e-06
863 2.89e-05 3.16e-06
864 6.163e-05 5.9e-06
865 1.51e-05 3.2e-06
866 4.94e-05 6e-06
867 5.245e-05 4.05e-06
868 3.46e-05 4.35e-06
869 9.9e-06 3e-06
870 4.8e-06 1.67e-06
871 4.11e-05 5.8e-06
872 2.91e-05 4.6e-06
873 1.16e-05 3.64e-06
874 3.26e-05 7.45e-06
875 1.63e-05 3.16e-06
876 1.05e-05 1.85e-06
877 3.67e-05 4.95e-06
878 4.38e-05 3.46e-06
879 5.6e-06 1.85e-06
880 1.17e-05 2.2e-06
881 7.087e-05 6.6e-06
882 0.0001429 6.5e-06
883 3.53e-05 7.75e-06
884 2.736e-05 4.65e-06
885 1.16e-05 2e-06
886 3.86e-05 7.9e-06
887 4.01e-05 6.74e-06
888 8.2e-06 1.9e-06
889 1.38e-05 2.7e-06
890 1.085e-05 2e-06
891 0.00011235 1.13e-05
892 2.49e-05 2.74e-06
893 1.305e-05 2.2e-06
894 4.417e-05 4.4e-06
895 2.015e-05 2.4e-06
896 5.32e-05 4.65e-06
897 3.064e-05 3.6e-06
898 2.62e-05 3.2e-06
899 1.99e-05 2.5e-06
900 1.33e-05 2.9e-06
901 2.56e-05 2.74e-06
902 7.3e-05 4.8e-06
903 5.57e-05 9.54e-06
904 1.71e-05 4.5e-06
905 3.02e-05 4.9e-06
906 4.3e-05 5.1e-06
907 1.925e-05 3e-06
908 3.43e-05 3.34e-06
909 6.54e-05 7e-06
910 1.657e-05 4.35e-06
911 0.0003026 7.03e-06
912 1.52e-05 2.6e-06
913 4.86e-05 2.74e-06
914 1.836e-05 2.4e-06
915 1.82e-05 3.2e-06
916 2.75e-05 2.9e-06
917 0.0001429 5.25e-06
918 0.0003471 1.425e-05
919 7.284e-05 9.4e-06
920 1.514e-05 2.2e-06
921 1.4e-05 3.76e-06
922 1.42e-05 2.15e-06
923 7.57e-06 1.8e-06
924 1.49e-05 2.4e-06
925 1.526e-05 2.4e-06
926 3.73e-05 5e-06
927 3.17e-05 3.64e-06
928 1.4e-05 4.4e-06
929 0.0001082 4.2e-06
930 7.57e-05 4.7e-06
931 1.37e-05 2.5e-06
932 1.013e-05 2.6e-06
933 1.55e-05 2.2e-06
934 2.96e-05 4.23e-06
935 2.277e-05 8.4e-06
936 1.14e-05 4.3e-06
937 1.88e-05 3.1e-06
938 7.963e-05 4.23e-06
939 1.657e-05 3.6e-06
940 2.55e-05 2.8e-06
941 3.946e-05 4.65e-06
942 7.176e-05 1.293e-05
943 3.374e-05 3.9e-06
944 7.57e-05 4.95e-06
945 7.33e-06 2.3e-06
946 1.466e-05 2.1e-06
947 9.17e-05 5.8e-06
948 3.505e-05 3.3e-06
949 3.81e-05 3.76e-06
950 6.26e-06 2.86e-06
951 2.694e-05 4.5e-06
952 1.27e-05 2.6e-06
953 3.55e-05 5.07e-06
954 1.717e-05 3.4e-06
955 2.15e-05 3.34e-06
956 6.29e-05 4.3e-06
957 1.74e-05 3.04e-06
958 1.544e-05 2.3e-06
959 1.526e-05 2.3e-06
960 4.87e-05 7.03e-06
961 3.46e-05 3.34e-06
962 3.91e-05 1.54e-05
963 3.31e-05 5.7e-06
964 4.8e-06 2.26e-06
965 3.594e-05 8.1e-06
966 3.35e-05 3.76e-06
967 1.764e-05 4.3e-06
968 3.546e-05 3.64e-06
969 9.3e-06 3.6e-06
970 3.45e-05 4e-06
971 1.156e-05 2.6e-06
972 6.4e-06 1.97e-06
973 1.92e-05 4.05e-06
974 1.37e-05 2.7e-06
975 4.34e-05 8.34e-06
976 9.09e-05 5.6e-06
977 4.33e-05 6.9e-06
978 2.116e-05 2.4e-06
979 5.9e-06 1.8e-06
980 5.7e-06 2.56e-06
981 1.484e-05 3.04e-06
982 4.76e-05 5.96e-06
983 2.795e-05 2.2e-06
984 2.64e-05 3.76e-06
985 2.05e-05 3.04e-06
986 7.975e-05 5.54e-06
987 5.7e-06 3.64e-06
988 1.824e-05 3e-06
989 2.33e-05 6e-06
990 2.56e-05 2.7e-06
991 1.025e-05 3.3e-06
992 8.95e-05 5.3e-06
993 4.39e-05 3.2e-06
994 4.756e-05 4.05e-06
995 4.894e-05 4.53e-06
996 1.633e-05 3e-06
997 3.39e-05 2.8e-06
998 3.55e-05 2.7e-06
999 1.097e-05 4.4e-06
1000 5.794e-05 8.76e-06
1001 8.76e-06 2e-06
1002 1.31e-05 2.1e-06
1003 3.284e-05 4.1e-06
1004 2.694e-05 3e-06
1005 1.633e-05 4.23e-06
1006 1.496e-05 3.3e-06
1007 1.92e-05 3.93e-06
1008 1.39e-05 2.9e-06
1009 1.377e-05 2.2e-06
1010 2.706e-05 3.8e-06
1011 5.17e-05 3.1e-06
1012 2.056e-05 2.44e-06
1013 1.79e-05 3.04e-06
1014 3.19e-05 3.2e-06
1015 0.0004485 7.57e-06
1016 2.92e-05 9.5e-06
1017 1.77e-05 4.77e-06
1018 1.746e-05 2.8e-06
1019 2.825e-05 9.8e-06
1020 5.877e-05 5.4e-06
1021 0.0001867 6.56e-06
1022 0.0001962 9.3e-06
1023 9.084e-05 4.8e-06
1024 3.21e-05 4.05e-06
1025 2.486e-05 3.04e-06
1026 9.1e-06 2.86e-06
1027 2.49e-05 2.86e-06
1028 1.97e-05 5.2e-06
1029 1.293e-05 2.1e-06
1030 1.38e-05 4.23e-06
1031 1.42e-05 3.2e-06
1032 3.86e-05 3.93e-06
1033 5.95e-05 5.36e-06
1034 3.844e-05 3.46e-06
1035 0.0002682 8.64e-06
1036 1.89e-05 2.56e-06
1037 8.34e-06 1.85e-06
1038 1.264e-05 2.3e-06
1039 1.03e-05 2.26e-06
1040 4.2e-05 2.8e-06
1041 2.134e-05 3.3e-06
1042 3.505e-05 3e-06
1043 0.0001113 7.7e-06
1044 3.624e-05 7.57e-06
1045 3.74e-05 3.04e-06
1046 3.487e-05 3.16e-06
1047 3.01e-05 3.8e-06
1048 1.3e-05 2.74e-06
1049 3.237e-05 4.1e-06
1050 0.000203 1.043e-05
1051 2.694e-05 1.9e-06
1052 2.07e-05 6e-06
1053 2.45e-05 3.76e-06
1054 0.0001303 1e-05
1055 9e-06 3.2e-06
1056 4.66e-05 4.2e-06
1057 7.1e-06 3.3e-06
1058 2.205e-05 2.6e-06
1059 1.03e-05 2.1e-06
1060 9.376e-05 4.23e-06
1061 0.0001521 1.01e-05
1062 5.37e-05 5.6e-06
1063 0.0001647 1.013e-05
1064 3.86e-05 3.76e-06
1065 1.42e-05 2.86e-06
1066 3.844e-05 1.26e-05
1067 2.384e-05 2.44e-06
1068 2.23e-05 3.34e-06
1069 2.62e-05 4.1e-06
1070 2.027e-05 3.04e-06
1071 1.78e-05 3.7e-06
1072 2.5e-05 3.4e-06
1073 1.824e-05 2.15e-06
1074 2.9e-05 5.3e-06
1075 2e-05 7.15e-06
1076 2.8e-05 2.74e-06
1077 0.0001231 5.6e-06
1078 3.14e-05 3.7e-06
1079 3.38e-05 2.74e-06
1080 1.13e-05 3.64e-06
1081 2.97e-05 3.34e-06
1082 1.967e-05 2.2e-06
1083 2.813e-05 2.6e-06
1084 1.466e-05 5.36e-06
1085 3.47e-05 3e-06
1086 5.275e-05 5.07e-06
1087 1.82e-05 2.56e-06
1088 1.56e-05 3.5e-06
1089 1.43e-05 2.74e-06
1090 1.997e-05 2.74e-06
1091 4.834e-05 2.9e-06
1092 3.34e-05 2.9e-06
1093 0.0001343 7.57e-06
1094 8.05e-06 1.97e-06
1095 1.79e-05 2.15e-06
1096 1.955e-05 4.05e-06
1097 1.156e-05 1.9e-06
1098 1.633e-05 3.2e-06
1099 1.645e-05 3.04e-06
1100 3.725e-05 3.6e-06
1101 5.36e-05 4.23e-06
1102 1.675e-05 2.2e-06
1103 5.764e-05 5.7e-06
1104 9.69e-05 5e-06
1105 2.67e-05 3.76e-06
1106 1.98e-05 3.2e-06
1107 1.645e-05 1.9e-06
1108 4.75e-05 3.64e-06
1109 3.636e-05 7.7e-06
1110 5.98e-05 1.085e-05
1111 2.75e-05 3.1e-06
1112 2.71e-05 4.23e-06
1113 2.515e-05 3.04e-06
1114 2.17e-05 3e-06
1115 1.91e-05 2.3e-06
1116 3.755e-05 2.6e-06
1117 7.71e-05 3.46e-06
1118 1.64e-05 3e-06
1119 1.407e-05 4.65e-06
1120 1.48e-05 2.3e-06
1121 3.123e-05 4.8e-06
1122 7.52e-05 5.5e-06
1123 1.407e-05 2.8e-06
1124 1.985e-05 4.3e-06
1125 8.17e-05 8.64e-06
1126 3.856e-05 4.5e-06
1127 9.6e-06 1.97e-06
1128 4.64e-05 4.53e-06
1129 1.05e-05 4.5e-06
1130 1.64e-05 2.3e-06
1131 0.0001502 1.04e-05
1132 2.1e-05 4.77e-06
1133 8.4e-05 1.14e-05
1134 4.66e-05 6.3e-06
1135 2.646e-05 2.8e-06
1136 3.624e-05 3.76e-06
1137 2.08e-05 4.2e-06
1138 6.07e-05 1.1e-05
1139 3.87e-05 3.5e-06
1140 8.863e-05 4.2e-06
1141 2.46e-05 2.9e-06
1142 4.12e-05 3.34e-06
1143 6.586e-05 3.93e-06
1144 0.0001155 4.65e-06
1145 4.554e-05 2.9e-06
1146 2.825e-05 3.3e-06
1147 2.843e-05 2.9e-06
1148 2.3e-05 3.93e-06
1149 2.04e-05 2.44e-06
1150 2.855e-05 2.74e-06
1151 3.25e-05 1.025e-05
1152 1.61e-05 2.56e-06
1153 2.176e-05 3.64e-06
1154 2.223e-05 3.5e-06
1155 4.39e-05 4.6e-06
1156 6.1e-06 1.85e-06
1157 3.266e-05 2.444e-05
1158 2.53e-05 5.66e-06
1159 5.734e-05 8.1e-06
1160 1.9e-05 2.15e-06
1161 3.546e-05 3.64e-06
1162 1.88e-05 3.2e-06
1163 4.68e-05 4.53e-06
1164 2.456e-05 3.2e-06
1165 7.33e-06 2.1e-06
1166 2.986e-05 3.9e-06
1167 6.62e-05 7.9e-06
1168 7.23e-05 3.34e-06
1169 8.3e-06 1.97e-06
1170 1.824e-05 3.2e-06
1171 1.097e-05 2.1e-06
1172 1.66e-05 2.2e-06
1173 2.06e-05 3.3e-06
1174 2.39e-05 2.74e-06
1175 5.114e-05 4.4e-06
1176 8.35e-05 3.2e-06
1177 1.42e-05 2.4e-06
1178 1.824e-05 3.7e-06
1179 4.905e-05 4.1e-06
1180 6.76e-05 8.7e-06
1181 1.514e-05 3.7e-06
1182 2.37e-05 3.5e-06
1183 5.066e-05 3.64e-06
1184 1.87e-05 3.93e-06
1185 4.464e-05 2.86e-06
1186 1.16e-05 2.86e-06
1187 7.826e-05 7.15e-06
1188 2.24e-05 3.16e-06
1189 0.0001671 8.5e-06
1190 2.78e-05 2.5e-06
1191 8.73e-05 6.14e-06
1192 0.00010484 3.16e-06
1193 2.64e-05 3.1e-06
1194 2.11e-05 3.93e-06
1195 2.6e-05 3.34e-06
1196 2.96e-05 4e-06
1197 8.96e-05 1.07e-05
1198 1.8e-05 3.04e-06
1199 3.856e-05 7.75e-06


==> fig/mse_train.csv <==
0 1.9e-05 7.8e-06
1 1.913e-05 9.66e-06
2 1.45e-05 6.2e-06
3 1.77e-05 7.1e-06
4 1.34e-05 4.9e-06
5 1.78e-05 9.2e-06
6 2.12e-05 6.8e-06
7 3.77e-05 1.05e-05
8 3.755e-05 1.76e-05
9 1.14e-05 5.3e-06
10 1.234e-05 7.4e-06
11 2.706e-05 7.6e-06
12 1.4e-05 6.14e-06
13 3.85e-05 9.36e-06
14 1.64e-05 7.7e-06
15 6.44e-06 4.77e-06
16 4.84e-05 1.56e-05
17 3.11e-05 1.055e-05
18 1.27e-05 6e-06
19 5.466e-05 1.9e-05
20 2.486e-05 8.76e-06
21 1.764e-05 7.1e-06
22 2.55e-05 7.03e-06
23 1.967e-05 6.5e-06
24 1.717e-05 9.3e-06
25 2.843e-05 8.7e-06
26 3.296e-05 1.067e-05
27 2e-05 7.3e-06
28 2.503e-05 8.76e-06
29 1.675e-05 4.77e-06
30 2.07e-05 9.4e-06
31 3.36e-05 1.27e-05
32 2.104e-05 5.96e-06
33 1.79e-05 7.45e-06
34 2.104e-05 8.34e-06
35 1.234e-05 4.6e-06
36 2.45e-05 7.33e-06
37 1.58e-05 5.25e-06
38 5.24e-05 1.717e-05
39 1.526e-05 7.75e-06
40 1.884e-05 6.5e-06
41 1.98e-05 6.5e-06
42 1.43e-05 4.7e-06
43 2.426e-05 7.33e-06
44 3.59e-05 1.395e-05
45 1.42e-05 7.45e-06
46 3.62e-05 1.276e-05
47 1.806e-05 6.6e-06
48 2.52e-05 1.11e-05
49 2.235e-05 7.33e-06
50 4.39e-05 2.24e-05
51 2.027e-05 8e-06
52 6.23e-05 1.61e-05
53 9.1e-06 4.9e-06
54 1.49e-05 6.7e-06
55 3.4e-05 1.42e-05
56 2.074e-05 9.9e-06
57 1.055e-05 4.77e-06
58 2.07e-05 6.4e-06
59 1.81e-05 7.33e-06
60 1.043e-05 4.5e-06
61 3.33e-05 9e-06
62 1.32e-05 4.5e-06
63 1.13e-05 5.84e-06
64 4.27e-05 1.24e-05
65 1.925e-05 7.1e-06
66 2.05e-05 8.4e-06
67 1.38e-05 6.4e-06
68 2.456e-05 8.64e-06
69 1.45e-05 7.4e-06
70 3.5e-05 9.7e-06
71 1.305e-05 5.4e-06
72 9.06e-06 5e-06
73 1.407e-05 8e-06
74 1.46e-05 5.1e-06
75 4.053e-05 1.2e-05
76 4.98e-05 1.204e-05
77 1.585e-05 5.96e-06
78 1.75e-05 6.7e-06
79 1.264e-05 5.96e-06
80 2.116e-05 8.1e-06
81 1.997e-05 8.64e-06
82 3.15e-05 1.407e-05
83 3.3e-05 1e-05
84 2.384e-05 8.94e-06
85 2.3e-05 7.75e-06
86 1.41e-05 4.95e-06
87 1.72e-05 5.5e-06
88 4.476e-05 1.3e-05
89 1.895e-05 8.1e-06
90 2.515e-05 8.76e-06
91 1.74e-05 5.9e-06
92 2.24e-05 7.33e-06
93 8.46e-06 4.23e-06
94 3.374e-05 1.06e-05
95 1.466e-05 5.84e-06
96 1.293e-05 4.65e-06
97 1.83e-05 8.1e-06
98 3.75e-05 1.18e-05
99 1.48e-05 5.9e-06
100 1.025e-05 4.95e-06
101 1.323e-05 6.74e-06
102 4.34e-05 1.645e-05
103 2.605e-05 8.1e-06
104 3.815e-05 1.37e-05
105 3.91e-05 1.52e-05
106 1.264e-05 9.9e-06
107 1.156e-05 4.95e-06
108 2.13e-05 8.94e-06
109 1.395e-05 4.7e-06
110 1.293e-05 5.25e-06
111 2.53e-05 8.76e-06
112 2.35e-05 6.85e-06
113 2.4e-05 7.6e-06
114 1.1e-05 5.5e-06
115 2.45e-05 9.2e-06
116 9e-06 4.9e-06
117 2.14e-05 6.8e-06
118 1.985e-05 6.8e-06
119 1.436e-05 5.1e-06
120 1.657e-05 5.4e-06
121 2.04e-05 7.57e-06
122 2.26e-05 8.46e-06
123 5.78e-05 1.84e-05
124 1.68e-05 6.85e-06
125 1.62e-05 4.9e-06
126 1.14e-05 4.53e-06
127 1.407e-05 5.7e-06
128 3.39e-05 1.14e-05
129 6.26e-06 3.3e-06
130 1.61e-05 5.8e-06
131 6.6e-06 3.8e-06
132 1.115e-05 4.35e-06
133 1.67e-05 6.44e-06
134 1.38e-05 4.65e-06
135 2.94e-05 7.7e-06
136 1.4e-05 9.7e-06
137 1.204e-05 5.9e-06
138 1.39e-05 4.5e-06
139 1.21e-05 6.56e-06
140 2.37e-05 7.45e-06
141 1.48e-05 7.1e-06
142 1.62e-05 8.17e-06
143 1.05e-05 4.4e-06
144 3.07e-05 1.16e-05
145 1.395e-05 5.96e-06
146 2.164e-05 9.7e-06
147 4.196e-05 1.27e-05
148 2.193e-05 6.56e-06
149 1.41e-05 4.8e-06
150 1.91e-05 7.7e-06
151 2.176e-05 1.07e-05
152 1.323e-05 7.4e-06
153 6.29e-05 2.02e-05
154 1.54e-05 7.3e-06
155 1.8e-05 1.01e-05
156 1.216e-05 5.36e-06
157 2.86e-05 9.95e-06
158 1.41e-05 6.74e-06
159 3.78e-05 1.097e-05
160 3.64e-05 1.9e-05
161 2.533e-05 9.66e-06
162 1.44e-05 5.1e-06
163 2.54e-05 9.3e-06
164 4.137e-05 2.867e-05
165 2.27e-05 9.95e-06
166 1.71e-05 6.8e-06
167 1.824e-05 6.14e-06
168 2.16e-05 7.2e-06
169 1.83e-05 7.2e-06
170 1.77e-05 7.87e-06
171 1.16e-05 6e-06
172 4.375e-05 1.46e-05
173 1.997e-05 6.44e-06
174 8.7e-06 4.53e-06
175 3.654e-05 1.56e-05
176 2.897e-05 8.76e-06
177 1.234e-05 5.8e-06
178 3.99e-05 1.097e-05
179 2.59e-05 1.54e-05
180 2.164e-05 7.45e-06
181 7e-06 3.76e-06
182 2.49e-05 1.043e-05
183 2.25e-05 7.1e-06
184 2.97e-05 8.1e-06
185 1.04e-05 5.07e-06
186 0.0001167 2.444e-05
187 5.186e-05 1.26e-05
188 1.925e-05 7.75e-06
189 2.14e-05 8.6e-06
190 3.28e-05 1.52e-05
191 1.246e-05 5.25e-06
192 1.92e-05 7.75e-06
193 1.234e-05 6e-06
194 4.065e-05 1.526e-05
195 1.603e-05 7.8e-06
196 1.75e-05 7.33e-06
197 2.03e-05 5.96e-06
198 4.554e-05 1.29e-05
199 8.64e-06 3.9e-06
200 1.38e-05 5.96e-06
201 1.9e-05 6.3e-06
202 8.5e-06 3.76e-06
203 1.526e-05 5.4e-06
204 3.767e-05 1.52e-05
205 1.705e-05 5.36e-06
206 8.64e-06 6.26e-06
207 1.34e-05 4.77e-06
208 2.384e-05 1.055e-05
209 2.843e-05 8.2e-06
210 2.41e-05 7.9e-06
211 1.43e-05 6e-06
212 2.17e-05 7.6e-06
213 1.31e-05 5.5e-06
214 2.986e-05 8.05e-06
215 1.93e-05 7.5e-06
216 2.35e-05 6.4e-06
217 3.4e-05 1.03e-05
218 2.706e-05 9.2e-06
219 1.526e-05 6.26e-06
220 1.37e-05 5.25e-06
221 1.83e-05 6.14e-06
222 1.31e-05 7.03e-06
223 4.43e-05 1.794e-05
224 0.0001343 2.41e-05
225 1.824e-05 6.8e-06
226 2.044e-05 9e-06
227 8.7e-06 5.7e-06
228 2.54e-05 1.01e-05
229 2.223e-05 8.8e-06
230 1.85e-05 8.1e-06
231 2.18e-05 7.75e-06
232 2.02e-05 7e-06
233 2.265e-05 8.34e-06
234 3.666e-05 2.2e-05
235 1.895e-05 6.8e-06
236 1.53e-05 5.84e-06
237 1.49e-05 6.74e-06
238 3.487e-05 1.043e-05
239 1.44e-05 6.8e-06
240 2.164e-05 8.05e-06
241 1.1e-05 7.2e-06
242 2.843e-05 1.07e-05
243 1.967e-05 8e-06
244 1.76e-05 5.8e-06
245 3.8e-05 1.067e-05
246 1.806e-05 5.6e-06
247 1.16e-05 5.54e-06
248 2.4e-05 8.1e-06
249 1.96e-05 8.9e-06
250 1.09e-05 4.8e-06
251 2.01e-05 7.45e-06
252 7.57e-06 5.07e-06
253 8.34e-06 5e-06
254 1.83e-05 7e-06
255 1.69e-05 8.8e-06
256 2.253e-05 8.7e-06
257 1.31e-05 5.66e-06
258 2.337e-05 7.45e-06
259 1.335e-05 7.2e-06
260 1.48e-05 5.3e-06
261 1.85e-05 1.013e-05
262 1.55e-05 6.3e-06
263 1.43e-05 6.5e-06
264 1.42e-05 6.26e-06
265 1.77e-05 6.1e-06
266 3.42e-05 1.246e-05
267 5.75e-05 2.46e-05
268 2.33e-05 8.2e-06
269 3.505e-05 1.013e-05
270 1.174e-05 6.26e-06
271 2.01e-05 7e-06
272 2.82e-05 7.33e-06
273 1.2e-05 5.4e-06
274 2.855e-05 8.94e-06
275 2.2e-05 7.4e-06
276 1.89e-05 6.4e-06
277 3.195e-05 1.174e-05
278 1.556e-05 5.7e-06
279 2.43e-05 1.5e-05
280 1.78e-05 7e-06
281 5.9e-06 3.16e-06
282 1.45e-05 9.66e-06
283 2.57e-05 1.186e-05
284 1.144e-05 4.35e-06
285 1.63e-05 6.8e-06
286 1.556e-05 5.6e-06
287 2.08e-05 1.11e-05
288 1.11e-05 4.65e-06
289 9.36e-06 4.6e-06
290 3.09e-05 9.3e-06
291 2.41e-05 1.264e-05
292 2.52e-05 6.9e-06
293 8.3e-06 4.77e-06
294 1.25e-05 5.7e-06
295 1.18e-05 5.5e-06
296 4.16e-05 1.115e-05
297 1.293e-05 6.8e-06
298 2.36e-05 7e-06
299 1.92e-05 6.8e-06
300 5.18e-05 2.205e-05
301 2.563e-05 7.9e-06
302 1.603e-05 5.5e-06
303 2.46e-05 7.33e-06
304 1.54e-05 6e-06
305 2.07e-05 7.15e-06
306 1.59e-05 5.54e-06
307 2.06e-05 6.85e-06
308 2.47e-05 9.2e-06
309 9.47e-05 2e-05
310 1.21e-05 5.7e-06
311 3.994e-05 1.734e-05
312 1.717e-05 5.8e-06
313 1.657e-05 8.64e-06
314 1.9e-05 6.2e-06
315 1.08e-05 4.7e-06
316 1.436e-05 5.54e-06
317 1.56e-05 6.26e-06
318 1.12e-05 4.8e-06
319 1.45e-05 4.5e-06
320 2.38e-05 1.02e-05
321 1.884e-05 7.3e-06
322 1.55e-05 6.14e-06
323 4.464e-05 1.615e-05
324 9.316e-05 2.843e-05
325 1.5e-05 6.5e-06
326 4.15e-05 1.15e-05
327 2.68e-05 7.8e-06
328 1.35e-05 5.36e-06
329 1.73e-05 7.33e-06
330 2.21e-05 9.6e-06
331 1.44e-05 1.14e-05
332 1.806e-05 7.9e-06
333 3.654e-05 1.82e-05
334 9.8e-06 4e-06
335 2.474e-05 8.76e-06
336 1.03e-05 4.7e-06
337 1.097e-05 5.2e-06
338 1.603e-05 6.8e-06
339 2.26e-05 7.8e-06
340 3.26e-05 1.115e-05
341 1.5e-05 5.36e-06
342 9.54e-06 4.4e-06
343 7.63e-05 1.72e-05
344 1.85e-05 9.06e-06
345 1.94e-05 7.3e-06
346 1.48e-05 5.5e-06
347 7.9e-06 7.2e-06
348 1.19e-05 4.4e-06
349 0.0001228 2.66e-05
350 3.1e-05 1.21e-05
351 3.56e-05 1.01e-05
352 1.025e-05 4.77e-06
353 2.456e-05 1.05e-05
354 1.216e-05 1.174e-05
355 8.595e-05 2.4e-05
356 9.2e-06 5.2e-06
357 2.474e-05 9.8e-06
358 3.165e-05 1.01e-05
359 1.17e-05 5.96e-06
360 2.37e-05 1.23e-05
361 1.22e-05 5.9e-06
362 1.884e-05 6.26e-06
363 2.72e-05 9.3e-06
364 1.12e-05 5.2e-06
365 2.176e-05 6.85e-06
366 1.95e-05 6.2e-06
367 3.17e-05 1.395e-05
368 2.2e-05 8.64e-06
369 2.18e-05 8.17e-06
370 9.5e-06 3.76e-06
371 1.84e-05 7.8e-06
372 1.66e-05 6.5e-06
373 2.056e-05 6.8e-06
374 2.26e-05 6.3e-06
375 6.1e-05 2.193e-05
376 2.396e-05 1.055e-05
377 1.56e-05 8.1e-06
378 1.556e-05 5.07e-06
379 1.836e-05 8.94e-06
380 1.25e-05 5.5e-06
381 1.44e-05 4.77e-06
382 1.28e-05 5.66e-06
383 1.186e-05 5.6e-06
384 2.39e-05 9.06e-06
385 1.08e-05 4.4e-06
386 1.51e-05 4.9e-06
387 2.134e-05 6.1e-06
388 3.374e-05 1.13e-05
389 4.37e-05 2.146e-05
390 3.994e-05 1.866e-05
391 1.26e-05 4.23e-06
392 3.576e-05 1.33e-05
393 1.645e-05 5.84e-06
394 7.04e-05 2.01e-05
395 1.645e-05 5.25e-06
396 1.377e-05 6.6e-06
397 1.353e-05 5e-06
398 5.77e-05 1.64e-05
399 2e-05 7.03e-06
400 1.01e-05 4.6e-06
401 2.587e-05 1.16e-05
402 1.17e-05 4.9e-06
403 1.34e-05 5.25e-06
404 1.55e-05 5.66e-06
405 2.116e-05 7.4e-06
406 1.806e-05 5.84e-06
407 2.867e-05 9.9e-06
408 4.73e-05 1.66e-05
409 9.95e-06 6.5e-06
410 1.38e-05 5.3e-06
411 8.8e-06 3.8e-06
412 2.23e-05 7.75e-06
413 2.32e-05 1.156e-05
414 1.25e-05 6.9e-06
415 2.08e-05 7.3e-06
416 4.005e-05 1.484e-05
417 1.824e-05 6.56e-06
418 1.49e-05 7.4e-06
419 1.55e-05 6.26e-06
420 2.44e-05 7.03e-06
421 1.45e-05 6.2e-06
422 4.244e-05 1.603e-05
423 1.07e-05 5.66e-06
424 1.58e-05 8.17e-06
425 4.61e-05 2.074e-05
426 1.78e-05 5.7e-06
427 1.44e-05 5e-06
428 1.86e-05 7e-06
429 2.58e-05 1.097e-05
430 1.11e-05 4.23e-06
431 1.62e-05 7.57e-06
432 3.546e-05 1.365e-05
433 2.93e-05 1.115e-05
434 2.32e-05 1.11e-05
435 8.64e-06 4.2e-06
436 1.127e-05 4.8e-06
437 1.35e-05 6e-06
438 1.27e-05 4e-06
439 9.24e-06 4e-06
440 8e-06 5e-06
441 3.326e-05 1.05e-05
442 2.545e-05 1.144e-05
443 3.58e-05 1.27e-05
444 1.88e-05 7.03e-06
445 2.09e-05 6.9e-06
446 2.36e-05 6.8e-06
447 7.45e-06 4.3e-06
448 2.2e-05 7.1e-06
449 2.35e-05 1.15e-05
450 4.4e-05 1.86e-05
451 1.21e-05 5.4e-06
452 1.96e-05 6.85e-06
453 2.974e-05 1.067e-05
454 2.81e-05 7.9e-06
455 2.706e-05 8.5e-06
456 1.967e-05 6.44e-06
457 2.605e-05 9.54e-06
458 3.42e-05 1.21e-05
459 1.29e-05 5.4e-06
460 1.043e-05 5.4e-06
461 4.6e-06 3.6e-06
462 5.66e-06 4.23e-06
463 9.6e-06 5.6e-06
464 1.93e-05 6.26e-06
465 9.334e-05 2.265e-05
466 3.21e-05 1.2e-05
467 5.82e-05 1.3e-05
468 3.153e-05 9.95e-06
469 1.335e-05 6.1e-06
470 1.65e-05 7.15e-06
471 1.425e-05 7.7e-06
472 3.314e-05 8.2e-06
473 3.75e-05 9.66e-06
474 1.9e-05 5.84e-06
475 4.78e-05 1.49e-05
476 1.204e-05 5.5e-06
477 8.4e-06 5.07e-06
478 2.307e-05 7.03e-06
479 1.824e-05 6.7e-06
480 1.38e-05 5.4e-06
481 1.2e-05 5.36e-06
482 2.3e-05 8.05e-06
483 1.79e-05 6.8e-06
484 2.08e-05 8.6e-06
485 2.646e-05 7.45e-06
486 3.16e-05 8.76e-06
487 8.76e-06 4.35e-06
488 2e-05 6.9e-06
489 1.806e-05 8.94e-06
490 1.633e-05 5.96e-06
491 1.025e-05 4.35e-06
492 1.92e-05 7.33e-06
493 1.395e-05 5.36e-06
494 3.016e-05 9.3e-06
495 1.943e-05 8.1e-06
496 1.323e-05 5.6e-06
497 3.946e-05 1.63e-05
498 2.51e-05 8.7e-06
499 2.897e-05 9.9e-06
500 1.59e-05 5.96e-06
501 3.517e-05 1.22e-05
502 1.067e-05 4.77e-06
503 1.63e-05 5.9e-06
504 9e-06 5.8e-06
505 2.48e-05 1.03e-05
506 2.38e-05 1.156e-05
507 4.76e-05 1.54e-05
508 2.03e-05 8.17e-06
509 3.72e-05 9.06e-06
510 3.916e-05 1.323e-05
511 2.43e-05 7.15e-06
512 2.974e-05 1.025e-05
513 1.115e-05 4.9e-06
514 3.32e-05 7.7e-06
515 9.54e-06 4.6e-06
516 2.12e-05 7.3e-06
517 1.884e-05 6.26e-06
518 4.715e-05 1.68e-05
519 1.15e-05 4.65e-06
520 2.444e-05 7.1e-06
521 4.94e-05 1.293e-05
522 2.193e-05 7.8e-06
523 5.484e-05 1.454e-05
524 1.824e-05 8.46e-06
525 1.62e-05 5.1e-06
526 9.66e-06 5.25e-06
527 1.03e-05 5e-06
528 1.734e-05 5.5e-06
529 1.603e-05 7.15e-06
530 8.08e-05 1.92e-05
531 3.43e-05 1.06e-05
532 1.44e-05 6.1e-06
533 2.07e-05 8.2e-06
534 2.086e-05 6.9e-06
535 1.22e-05 5.25e-06
536 3.356e-05 9.9e-06
537 2.83e-05 1.15e-05
538 3.65e-05 1.16e-05
539 2.646e-05 1.293e-05
540 2.34e-05 8.46e-06
541 1.33e-05 8.05e-06
542 8.6e-06 4.95e-06
543 1.8e-05 6.3e-06
544 3.666e-05 9.4e-06
545 1.15e-05 4.4e-06
546 8.2e-06 5.4e-06
547 3.26e-05 9.4e-06
548 1.76e-05 6.26e-06
549 1.335e-05 4.6e-06
550 1.75e-05 7.8e-06
551 4.13e-05 1.32e-05
552 9.66e-06 4.53e-06
553 1.633e-05 5.9e-06
554 2.9e-05 1.043e-05
555 3.356e-05 1.04e-05
556 1.216e-05 5.66e-06
557 2.49e-05 7.3e-06
558 1.67e-05 5e-06
559 1.78e-05 7.7e-06
560 2.396e-05 1.174e-05
561 8.05e-05 1.8e-05
562 1.806e-05 1.305e-05
563 2.59e-05 1.04e-05
564 0.00011003 2.587e-05
565 3.535e-05 1.293e-05
566 1.05e-05 4.8e-06
567 1.96e-05 8.5e-06
568 1.556e-05 5.4e-06
569 1.067e-05 5.1e-06
570 1.99e-05 7.7e-06
571 4.21e-05 1.097e-05
572 1.41e-05 6.26e-06
573 2.706e-05 7.33e-06
574 1.18e-05 5.36e-06
575 4.405e-05 1.246e-05
576 5.513e-05 1.657e-05
577 2.056e-05 7.57e-06
578 2.73e-05 1.04e-05
579 1.866e-05 8.94e-06
580 2.45e-05 7.75e-06
581 1.8e-05 7.3e-06
582 2.384e-05 1.11e-05
583 3.62e-05 1.884e-05
584 4.447e-05 2.176e-05
585 1.87e-05 6.2e-06
586 1.06e-05 4.95e-06
587 0.0001335 2.605e-05
588 2.04e-05 8.64e-06
589 1.61e-05 7.15e-06
590 1.395e-05 5.3e-06
591 2.46e-05 8.3e-06
592 8.17e-06 4e-06
593 2.79e-05 1.19e-05
594 1.44e-05 5.9e-06
595 2.75e-05 1.41e-05
596 1.276e-05 6e-06
597 1.95e-05 9.3e-06
598 3.38e-05 8.4e-06
599 1.88e-05 6e-06
600 4.38e-05 1.746e-05
601 1.556e-05 8.17e-06
602 8.88e-05 2.47e-05
603 2.944e-05 1.23e-05
604 2.54e-05 9.66e-06
605 1.72e-05 7.8e-06
606 3.08e-05 1.19e-05
607 1.98e-05 6.6e-06
608 2.503e-05 1.4e-05
609 1.94e-05 1.144e-05
610 2.52e-05 1.115e-05
611 2.44e-05 7.7e-06
612 2.193e-05 7.57e-06
613 1.645e-05 1.025e-05
614 3.53e-05 1.365e-05
615 8.28e-05 2.86e-05
616 2.4e-05 1.377e-05
617 1.35e-05 4.95e-06
618 2.426e-05 9.36e-06
619 2.635e-05 8.64e-06
620 2.58e-05 8.64e-06
621 3.58e-05 1.16e-05
622 1.76e-05 8.05e-06
623 1.95e-05 9.24e-06
624 2.92e-05 8.8e-06
625 1.866e-05 7.2e-06
626 8.05e-06 5.96e-06
627 1.07e-05 4.95e-06
628 2.3e-05 8.1e-06
629 2e-05 9.8e-06
630 1.41e-05 5.2e-06
631 1.7e-05 8.3e-06
632 1.41e-05 6.26e-06
633 2.19e-05 7.9e-06
634 6.604e-05 1.496e-05
635 1.62e-05 6.14e-06
636 1.013e-05 4.53e-06
637 1.806e-05 6.4e-06
638 1.95e-05 6.85e-06
639 1.884e-05 6.8e-06
640 2.56e-05 1.43e-05
641 3.994e-05 1.26e-05
642 1.425e-05 5.36e-06
643 4.92e-05 2.23e-05
644 3.946e-05 1.35e-05
645 1.264e-05 4.95e-06
646 1.35e-05 5.07e-06
647 1.89e-05 8.8e-06
648 2.15e-05 7.2e-06
649 1.68e-05 9.24e-06
650 2.515e-05 1.574e-05
651 2.74e-05 8.1e-06
652 1.645e-05 7.7e-06
653 3.02e-05 1.043e-05
654 1.86e-05 7.4e-06
655 4.74e-05 1.305e-05
656 1.943e-05 8e-06
657 1.23e-05 5.66e-06
658 8.5e-06 3.9e-06
659 3.314e-05 1.806e-05
660 4.834e-05 1.454e-05
661 3.25e-05 9.95e-06
662 1.4e-05 7.1e-06
663 1.377e-05 5.1e-06
664 3.16e-05 1.085e-05
665 1.705e-05 6e-06
666 2.31e-05 9.3e-06
667 1.305e-05 4.4e-06
668 2.253e-05 9.06e-06
669 1.526e-05 6.1e-06
670 1.466e-05 5.4e-06
671 2.223e-05 7.5e-06
672 2.104e-05 1.144e-05
673 3.1e-05 9.2e-06
674 1.5e-05 6e-06
675 2.64e-05 1.055e-05
676 3.29e-05 1.53e-05
677 2.06e-05 8.17e-06
678 1.52e-05 6.3e-06
679 1.01e-05 4.4e-06
680 3.63e-05 9.7e-06
681 8.64e-06 4.5e-06
682 2.37e-05 1.01e-05
683 3.314e-05 1.15e-05
684 2.56e-05 8.3e-06
685 1.36e-05 7.7e-06
686 1.51e-05 6.74e-06
687 0.0001083 2.307e-05
688 1.14e-05 6.6e-06
689 4.62e-05 1.454e-05
690 4.52e-05 1.174e-05
691 1.657e-05 5.54e-06
692 1.09e-05 6.2e-06
693 1.305e-05 7.1e-06
694 1.62e-05 5.7e-06
695 3.225e-05 9.7e-06
696 2.75e-05 1.234e-05
697 1.013e-05 4.23e-06
698 2.72e-05 1.246e-05
699 1.556e-05 6.3e-06
700 1.884e-05 1.05e-05
701 4.6e-05 2.02e-05
702 1.69e-05 8.05e-06
703 1.25e-05 6.4e-06
704 1.895e-05 6.5e-06
705 2.587e-05 9.24e-06
706 3e-05 1.4e-05
707 1.067e-05 5.07e-06
708 2.474e-05 6.9e-06
709 1.335e-05 4.5e-06
710 1.806e-05 8.76e-06
711 1.127e-05 4.7e-06
712 1.144e-05 5.8e-06
713 1.58e-05 6.5e-06
714 2.074e-05 1.353e-05
715 2.646e-05 8.6e-06
716 1.36e-05 4.65e-06
717 0.0001947 3.73e-05
718 3.7e-05 1.76e-05
719 2.31e-05 9.3e-06
720 3.415e-05 9.36e-06
721 1.925e-05 8.94e-06
722 1.58e-05 6.1e-06
723 8.17e-06 3.7e-06
724 7.6e-06 3.93e-06
725 1.514e-05 5.5e-06
726 1.55e-05 6.3e-06
727 1.57e-05 7.45e-06
728 2.04e-05 6.2e-06
729 5.11e-05 2.575e-05
730 2.3e-05 9.4e-06
731 1.085e-05 4.23e-06
732 1.47e-05 6.9e-06
733 4.345e-05 1.043e-05
734 5.037e-05 2.015e-05
735 7.4e-06 3.9e-06
736 4.715e-05 1.323e-05
737 3.02e-05 9e-06
738 2.074e-05 6.85e-06
739 3.654e-05 1.43e-05
740 2.86e-05 9.36e-06
741 2.81e-05 1.01e-05
742 3.15e-05 7.2e-06
743 4.756e-05 2.146e-05
744 3.874e-05 1.35e-05
745 1.913e-05 8.4e-06
746 8.3e-06 3.8e-06
747 1.675e-05 8.5e-06
748 2.25e-05 7.7e-06
749 1.98e-05 6.6e-06
750 5.72e-05 1.526e-05
751 2.116e-05 8.1e-06
752 1.246e-05 4.7e-06
753 1.144e-05 5.07e-06
754 2.205e-05 7.57e-06
755 2.176e-05 9.3e-06
756 1.794e-05 5.96e-06
757 8.64e-06 3.8e-06
758 1.45e-05 5.5e-06
759 2.205e-05 7.15e-06
760 1.365e-05 6.2e-06
761 7.8e-05 2.146e-05
762 2.27e-05 1.22e-05
763 3.505e-05 1.067e-05
764 1.407e-05 5.5e-06
765 1.59e-05 8.1e-06
766 3.31e-05 1.35e-05
767 5.04e-05 1.16e-05
768 2.086e-05 9.6e-06
769 7.33e-06 4.4e-06
770 1.985e-05 7.2e-06
771 2.36e-05 7.45e-06
772 4.244e-05 1.32e-05
773 4.715e-05 2.027e-05
774 4.89e-05 1.49e-05
775 1.65e-05 7.75e-06
776 2.193e-05 6e-06
777 1.24e-05 5.2e-06
778 1.82e-05 7.7e-06
779 4.315e-05 1.61e-05
780 1.03e-05 4.1e-06
781 1.335e-05 6.8e-06
782 3.487e-05 9.66e-06
783 1.71e-05 6.2e-06
784 2.253e-05 6.2e-06
785 3.57e-05 1.25e-05
786 6.42e-05 1.5e-05
787 1.866e-05 5.84e-06
788 1.8e-05 7.15e-06
789 3.62e-05 1.08e-05
790 1.57e-05 5.66e-06
791 7.45e-06 4.4e-06
792 2.97e-05 7.1e-06
793 3.36e-05 1.01e-05
794 5.1e-06 3.2e-06
795 5.8e-06 3.46e-06
796 8.523e-05 1.866e-05
797 2.366e-05 8.94e-06
798 1.07e-05 7.33e-06
799 3.43e-05 1.603e-05
800 2.47e-05 8.6e-06
801 5.525e-05 1.824e-05
802 1.067e-05 5.5e-06
803 1.18e-05 5.07e-06
804 2.32e-05 8.8e-06
805 2.307e-05 8.46e-06
806 6.795e-05 1.52e-05
807 9.3e-06 5.07e-06
808 1.47e-05 6.44e-06
809 1.6e-05 7.1e-06
810 4.63e-05 1.305e-05
811 2.456e-05 7.6e-06
812 1.03e-05 4.95e-06
813 7.4e-06 4.23e-06
814 2.867e-05 8.7e-06
815 1.99e-05 7.2e-06
816 4.303e-05 1.17e-05
817 1.4e-05 5.1e-06
818 1.72e-05 6.5e-06
819 3.37e-05 1.174e-05
820 1.07e-05 4.6e-06
821 1.88e-05 6.44e-06
822 2.533e-05 9.2e-06
823 1.556e-05 8.05e-06
824 2.73e-05 1.204e-05
825 2.84e-05 1.2e-05
826 2.325e-05 1.16e-05
827 6.145e-05 1.377e-05
828 2.354e-05 8.05e-06
829 3.24e-05 1.377e-05
830 3.505e-05 1.25e-05
831 2.88e-05 9.1e-06
832 7.427e-05 1.895e-05
833 1.13e-05 4.9e-06
834 9.3e-06 3.93e-06
835 2.176e-05 9.1e-06
836 2.146e-05 9.06e-06
837 2.486e-05 9.24e-06
838 5.75e-05 2.31e-05
839 2.06e-05 7.75e-06
840 3.07e-05 8.34e-06
841 1.425e-05 6.8e-06
842 1.33e-05 5.54e-06
843 2.265e-05 7.8e-06
844 1.824e-05 6.9e-06
845 1.32e-05 4.95e-06
846 2.545e-05 7.75e-06
847 1.526e-05 5.8e-06
848 3.49e-05 1.19e-05
849 2.1e-05 6.2e-06
850 3.093e-05 1.5e-05
851 1.734e-05 7.45e-06
852 1.98e-05 6.1e-06
853 2.486e-05 7.5e-06
854 8.05e-06 4.65e-06
855 9.9e-06 4.3e-06
856 3.225e-05 1.603e-05
857 2.42e-05 8.1e-06
858 1.675e-05 5.3e-06
859 2.78e-05 1.19e-05
860 2.444e-05 7.75e-06
861 2.277e-05 7.57e-06
862 1.52e-05 7.15e-06
863 4.48e-05 1.23e-05
864 1.85e-05 5.8e-06
865 1.73e-05 5.96e-06
866 1.35e-05 9.83e-06
867 4.47e-05 1.46e-05
868 1.94e-05 7.03e-06
869 2.82e-05 1.174e-05
870 1.556e-05 5.9e-06
871 4.36e-05 1.16e-05
872 1.62e-05 6.6e-06
873 2.205e-05 9.83e-06
874 2.664e-05 7.6e-06
875 1.91e-05 7e-06
876 1.514e-05 4.9e-06
877 1.1e-05 5.3e-06
878 3.04e-05 1.27e-05
879 1.21e-05 4.9e-06
880 1.085e-05 3.93e-06
881 1.645e-05 6.1e-06
882 2.61e-05 8.8e-06
883 3.415e-05 1.14e-05
884 1.03e-05 5.1e-06
885 2.74e-05 1.87e-05
886 2.706e-05 8.1e-06
887 1.55e-05 7e-06
888 1.53e-05 4.8e-06
889 2.795e-05 9.1e-06
890 3.48e-05 1.645e-05
891 1.99e-05 8.9e-06
892 1.38e-05 6.14e-06
893 2.04e-05 1.144e-05
894 3.33e-05 1.41e-05
895 3.3e-05 9.2e-06
896 1.47e-05 7.15e-06
897 2.843e-05 1.01e-05
898 3.093e-05 1.56e-05
899 2.57e-05 9.8e-06
900 1.96e-05 7.9e-06
901 1.09e-05 5.07e-06
902 1.32e-05 5.25e-06
903 1.54e-05 5.5e-06
904 1.51e-05 6.26e-06
905 3.41e-05 1.15e-05
906 1.913e-05 6.26e-06
907 2.64e-05 1.216e-05
908 3.51e-05 1.05e-05
909 3.165e-05 1.12e-05
910 8.04e-05 2.27e-05
911 3.886e-05 1.39e-05
912 3.66e-05 1.3e-05
913 1.45e-05 6.85e-06
914 1.69e-05 5.3e-06
915 1.86e-05 5.66e-06
916 1.95e-05 9.5e-06
917 3.5e-05 8.64e-06
918 1.454e-05 5.5e-06
919 2.456e-05 1.144e-05
920 1.395e-05 6.26e-06
921 7.57e-06 3.93e-06
922 2.49e-05 7.15e-06
923 9.6e-06 4.77e-06
924 1.63e-05 5.9e-06
925 1.81e-05 6.9e-06
926 1.204e-05 5e-06
927 1.04e-05 4e-06
928 7.17e-05 1.687e-05
929 2.205e-05 7.45e-06
930 3.695e-05 1.17e-05
931 2.67e-05 9.3e-06
932 1.633e-05 7e-06
933 4.15e-05 1.097e-05
934 3.123e-05 9.83e-06
935 1.436e-05 6.3e-06
936 1.78e-05 5.4e-06
937 1.7e-05 9.36e-06
938 2.53e-05 8.46e-06
939 5.63e-05 1.92e-05
940 4.977e-05 1.5e-05
941 3.35e-05 1.05e-05
942 2.35e-05 7.75e-06
943 1e-05 5.3e-06
944 5.58e-05 1.395e-05
945 3.15e-05 1.353e-05
946 9.3e-06 4.35e-06
947 1.53e-05 6.9e-06
948 3.11e-05 8.4e-06
949 4.846e-05 1.544e-05
950 1.66e-05 7e-06
951 9.83e-06 4.95e-06
952 3.6e-05 1.496e-05
953 1.895e-05 8e-06
954 1.58e-05 7.4e-06
955 1.913e-05 6.3e-06
956 1.27e-05 5.9e-06
957 2.08e-05 7.1e-06
958 4.447e-05 1.75e-05
959 2.13e-05 9e-06
960 1.97e-05 9.7e-06
961 2.19e-05 7.1e-06
962 2.01e-05 6.85e-06
963 1.53e-05 5.66e-06
964 3.093e-05 9.1e-06
965 2.15e-05 7.8e-06
966 2.15e-05 6.8e-06
967 1.746e-05 6.26e-06
968 5.14e-05 1.82e-05
969 8.8e-06 3.46e-06
970 1.425e-05 5.6e-06
971 2.27e-05 9.36e-06
972 5.585e-05 1.47e-05
973 2.15e-05 8.76e-06
974 2.366e-05 9.95e-06
975 1.204e-05 5.8e-06
976 2.59e-05 7.87e-06
977 3.535e-05 1.26e-05
978 1.19e-05 6.74e-06
979 1.925e-05 8.7e-06
980 3.43e-05 1.335e-05
981 2.65e-05 9.24e-06
982 1.985e-05 6.9e-06
983 1.794e-05 9.2e-06
984 1.746e-05 9.06e-06
985 9.8e-06 3.93e-06
986 1.574e-05 6.5e-06
987 1.246e-05 5.4e-06
988 3.17e-05 1.055e-05
989 1.657e-05 7e-06
990 1.955e-05 9.66e-06
991 3.16e-05 9.1e-06
992 0.0001426 2.76e-05
993 3.725e-05 1.22e-05
994 2.53e-05 1.17e-05
995 2.533e-05 1.26e-05
996 2.605e-05 1.21e-05
997 2.605e-05 1.174e-05
998 1.68e-05 5.7e-06
999 4.11e-05 1.377e-05
1000 2.28e-05 6.8e-06
1001 2.474e-05 7.8e-06
1002 2.146e-05 6.26e-06
1003 1.84e-05 7e-06
1004 1.043e-05 5.07e-06
1005 1.94e-05 7.7e-06
1006 2.31e-05 8.8e-06
1007 1.04e-05 3.93e-06
1008 2.63e-05 8.94e-06
1009 2.52e-05 8.2e-06
1010 9.1e-06 5.66e-06
1011 2.456e-05 5.9e-06
1012 0.0002623 7.32e-05
1013 2.06e-05 7e-06
1014 1.11e-05 5.1e-06
1015 1.88e-05 7.15e-06
1016 7.1e-06 4.6e-06
1017 2.18e-05 8.64e-06
1018 3.31e-05 1.395e-05
1019 1.794e-05 7.1e-06
1020 1.395e-05 6.5e-06
1021 2.18e-05 7.1e-06
1022 3.916e-05 1.45e-05
1023 2.205e-05 7.9e-06
1024 1.5e-05 5.4e-06
1025 8.17e-06 6.2e-06
1026 2.354e-05 7.1e-06
1027 1.22e-05 5.36e-06
1028 3.505e-05 1.48e-05
1029 2.35e-05 9.4e-06
1030 1.234e-05 5.3e-06
1031 2.04e-05 6.5e-06
1032 2.533e-05 8.76e-06
1033 1.276e-05 5.36e-06
1034 2.71e-05 7.03e-06
1035 1.68e-05 6.26e-06
1036 1.043e-05 4.53e-06
1037 1.5e-05 8.2e-06
1038 1.3e-05 6.1e-06
1039 4.876e-05 1.2e-05
1040 1.58e-05 6e-06
1041 0.0001985 3.415e-05
1042 6.8e-06 4.53e-06
1043 3.82e-05 1.39e-05
1044 2.813e-05 8.9e-06
1045 2.07e-05 7.33e-06
1046 1.64e-05 5.5e-06
1047 2.754e-05 9.06e-06
1048 6.21e-05 3.4e-05
1049 1.377e-05 5e-06
1050 2.897e-05 9.83e-06
1051 8.4e-06 3.8e-06
1052 2.307e-05 8.9e-06
1053 1.216e-05 5.6e-06
1054 2.19e-05 9.95e-06
1055 2.29e-05 7.6e-06
1056 1.67e-05 6.1e-06
1057 1.115e-05 6.14e-06
1058 9.2e-06 4.65e-06
1059 1e-05 1.407e-05
1060 1.204e-05 5.5e-06
1061 4.244e-05 1.097e-05
1062 2.09e-05 1.38e-05
1063 2.104e-05 9.6e-06
1064 1.544e-05 5.2e-06
1065 2.74e-05 1.21e-05
1066 2.43e-05 1.05e-05
1067 2.223e-05 6.5e-06
1068 2.16e-05 9.1e-06
1069 2.87e-05 9.9e-06
1070 1.44e-05 6.5e-06
1071 5.18e-05 2.28e-05
1072 1.96e-05 5.54e-06
1073 8.19e-05 1.74e-05
1074 2.825e-05 1.01e-05
1075 2.84e-05 1.436e-05
1076 2.4e-05 9.66e-06
1077 2.09e-05 9.36e-06
1078 1.156e-05 1.79e-05
1079 2.88e-05 1.19e-05
1080 1.854e-05 7.15e-06
1081 2.7e-05 1.1e-05
1082 2.84e-05 9.3e-06
1083 2.33e-05 7.4e-06
1084 2.354e-05 6.8e-06
1085 4.27e-05 1.6e-05
1086 2.533e-05 7.7e-06
1087 2.515e-05 8.46e-06
1088 4.14e-05 1.365e-05
1089 8.8e-06 4.2e-06
1090 2.605e-05 8.3e-06
1091 1.33e-05 5.36e-06
1092 2.33e-05 8.64e-06
1093 1.25e-05 5.5e-06
1094 2.84e-05 1.484e-05
1095 5.17e-05 1.33e-05
1096 1.39e-05 6e-06
1097 2.146e-05 7.6e-06
1098 2.5e-05 1.1e-05
1099 2.47e-05 9.2e-06
1100 1.46e-05 5.8e-06
1101 2.24e-05 9.1e-06
1102 3.66e-05 1.734e-05
1103 1.925e-05 6.2e-06
1104 1.764e-05 9.6e-06
1105 2.1e-05 1.043e-05
1106 0.000158 3.09e-05
1107 7.4e-06 4.9e-06
1108 2.31e-05 1.84e-05
1109 2.253e-05 1.127e-05
1110 3.797e-05 1.925e-05
1111 5.263e-05 1.23e-05
1112 2.32e-05 9.83e-06
1113 5.877e-05 2.044e-05
1114 2.027e-05 6.56e-06
1115 7.7e-06 3.34e-06
1116 2.7e-05 1.234e-05
1117 2.22e-05 7.1e-06
1118 2.4e-05 1.144e-05
1119 1.07e-05 5.2e-06
1120 5.174e-05 1.63e-05
1121 3.16e-05 7.8e-06
1122 1.734e-05 8.2e-06
1123 2.015e-05 6.14e-06
1124 1.025e-05 5.1e-06
1125 9.95e-06 5e-06
1126 2.39e-05 6.26e-06
1127 2.307e-05 1.097e-05
1128 2.676e-05 8.76e-06
1129 1.734e-05 6.7e-06
1130 2.84e-05 7.45e-06
1131 1.12e-05 6.3e-06
1132 1.77e-05 7.03e-06
1133 3.785e-05 1.174e-05
1134 3.8e-05 1.13e-05
1135 1.61e-05 6.2e-06
1136 1.76e-05 5.96e-06
1137 1.29e-05 5.66e-06
1138 1.83e-05 6.8e-06
1139 1.97e-05 6.14e-06
1140 1.76e-05 6.9e-06
1141 4.14e-05 1.07e-05
1142 2.62e-05 9.54e-06
1143 1.454e-05 5.6e-06
1144 1.53e-05 5.54e-06
1145 1.776e-05 6.85e-06
1146 2.16e-05 7.87e-06
1147 1.66e-05 7.75e-06
1148 1.07e-05 4.35e-06
1149 1.28e-05 5.9e-06
1150 2.843e-05 1.15e-05
1151 2.545e-05 9.36e-06
1152 3.75e-05 1.49e-05
1153 2.19e-05 9.36e-06
1154 2.75e-05 1.71e-05
1155 2.927e-05 1.085e-05
1156 3.296e-05 1.5e-05
1157 3.25e-05 1.19e-05
1158 2.295e-05 1.115e-05
1159 2.056e-05 6.56e-06
1160 2.6e-05 1.025e-05
1161 2.18e-05 7.7e-06
1162 1.866e-05 6.4e-06
1163 2.88e-05 9.7e-06
1164 1.48e-05 5.8e-06
1165 2.93e-05 8.7e-06
1166 2.04e-05 7.87e-06
1167 1.62e-05 7.75e-06
1168 1.35e-05 7e-06
1169 1.466e-05 6.7e-06
1170 1.01e-05 5.1e-06
1171 1.75e-05 5.54e-06
1172 2.15e-05 7.4e-06
1173 2.563e-05 1.025e-05
1174 1.33e-05 5.25e-06
1175 2.44e-05 8.05e-06
1176 2.21e-05 6.74e-06
1177 2.706e-05 6.14e-06
1178 1.63e-05 5.96e-06
1179 1.75e-05 6.7e-06
1180 1.85e-05 6.9e-06
1181 6.2e-06 3.8e-06
1182 1.085e-05 5.36e-06
1183 4.035e-05 1.21e-05
1184 7.49e-05 1.95e-05
1185 2.34e-05 8.64e-06
1186 7.194e-05 1.645e-05
1187 1.93e-05 9.36e-06
1188 2.03e-05 7.6e-06
1189 1.574e-05 1.02e-05
1190 2.617e-05 1.03e-05
1191 1.514e-05 5.66e-06
1192 2.35e-05 8.3e-06
1193 1.73e-05 6.1e-06
1194 1.645e-05 6.56e-06
1195 1.11e-05 4.9e-06
1196 2.6e-05 9.95e-06
1197 3.254e-05 1.45e-05
1198 2.03e-05 8e-06
1199 2.32e-05 7.8e-06
1200 1.01e-05 4.3e-06
1201 2.295e-05 1.19e-05
1202 1.8e-05 7.15e-06
1203 5.5e-06 4.3e-06
1204 3.517e-05 1.96e-05
1205 2.04e-05 6.74e-06
1206 1.496e-05 4.95e-06
1207 1.09e-05 5.96e-06
1208 3.11e-05 1.025e-05
1209 1.33e-05 4.77e-06
1210 1.93e-05 7.2e-06
1211 3.1e-05 8.94e-06
1212 4.226e-05 1.51e-05
1213 2.58e-05 1.1e-05
1214 2.766e-05 1.067e-05
1215 1.633e-05 5.7e-06
1216 1.734e-05 6.74e-06
1217 5.2e-05 2.41e-05
1218 6.7e-06 5.66e-06
1219 2.13e-05 1.03e-05
1220 1.466e-05 4.65e-06
1221 4.34e-05 1.73e-05
1222 2.11e-05 1.08e-05
1223 1.764e-05 5.66e-06
1224 1.99e-05 9.83e-06
1225 6.56e-06 3.64e-06
1226 2.26e-05 9.54e-06
1227 3.07e-05 1.496e-05
1228 3.4e-05 2.27e-05
1229 2.18e-05 8.8e-06
1230 3.177e-05 8.94e-06
1231 1.55e-05 6e-06
1232 2.325e-05 1.05e-05
1233 2.68e-05 6.85e-06
1234 1.574e-05 4.8e-06
1235 3.093e-05 1.18e-05
1236 2.277e-05 1.705e-05
1237 1.615e-05 7.75e-06
1238 1.74e-05 7.87e-06
1239 4.154e-05 2.18e-05
1240 5.174e-05 1.24e-05
1241 2.784e-05 1.204e-05
1242 4.184e-05 1.71e-05
1243 1.84e-05 7.03e-06
1244 1.115e-05 5.25e-06
1245 4.07e-05 1.56e-05
1246 2.03e-05 7.7e-06
1247 2.426e-05 9.83e-06
1248 4.166e-05 1.353e-05
1249 2.486e-05 1.37e-05
1250 2.146e-05 8.2e-06
1251 5.794e-05 1.57e-05
1252 3.135e-05 1.186e-05
1253 2.98e-05 1.52e-05
1254 2.03e-05 8.05e-06
1255 1.615e-05 5.4e-06
1256 2.61e-05 8.17e-06
1257 3.34e-05 1.11e-05
1258 7.87e-06 4.95e-06
1259 2.056e-05 1.234e-05
1260 1.425e-05 7e-06
1261 2.253e-05 8.5e-06
1262 1.74e-05 6.8e-06
1263 7.665e-05 2.414e-05
1264 2.82e-05 1.11e-05
1265 1.84e-05 6.4e-06
1266 9.8e-06 6.4e-06
1267 6.81e-05 2.19e-05
1268 3.44e-05 2.23e-05
1269 2.277e-05 1.657e-05
1270 2.26e-05 1.01e-05
1271 3.47e-05 1.1e-05
1272 1.305e-05 5.5e-06
1273 3.27e-05 1.44e-05
1274 2.06e-05 6.74e-06
1275 2.193e-05 8.6e-06
1276 1.82e-05 9.06e-06
1277 1.824e-05 8.4e-06
1278 1.013e-05 4.4e-06
1279 2.26e-05 1.58e-05
1280 2.15e-05 7.3e-06
1281 1.15e-05 4.53e-06
1282 3.374e-05 1.72e-05
1283 7.76e-05 1.72e-05
1284 6.634e-05 1.92e-05
1285 1.824e-05 6.26e-06
1286 4.447e-05 1.37e-05
1287 1.734e-05 6.9e-06
1288 3.36e-05 1.013e-05
1289 3.7e-05 1.335e-05
1290 1.41e-05 5.5e-06
1291 1.93e-05 8.4e-06
1292 1.484e-05 6.85e-06
1293 9.95e-06 4.7e-06
1294 1.4e-05 6.7e-06
1295 1.85e-05 5.07e-06
1296 1.05e-05 4.53e-06
1297 1.246e-05 5.07e-06
1298 1.794e-05 7.15e-06
1299 1.603e-05 9.8e-06
1300 3.15e-05 1.156e-05
1301 1.11e-05 4.5e-06
1302 1.115e-05 5.07e-06
1303 3.415e-05 8.7e-06
1304 1.216e-05 5e-06
1305 1.526e-05 9.4e-06
1306 2.82e-05 1e-05
1307 1.35e-05 5.8e-06
1308 1.22e-05 5.8e-06
1309 1.305e-05 5.96e-06
1310 2.32e-05 1.18e-05
1311 3.72e-05 1.56e-05
1312 1.81e-05 8.34e-06
1313 4.03e-05 1.53e-05
1314 2.086e-05 6.5e-06
1315 2.42e-05 1.276e-05
1316 1.633e-05 7.03e-06
1317 1.407e-05 6.4e-06
1318 3.517e-05 1.204e-05
1319 8.994e-05 2.474e-05
1320 3.32e-05 9.5e-06
1321 2.49e-05 6.9e-06
1322 3.463e-05 1.07e-05
1323 1.746e-05 6.5e-06
1324 2.01e-05 6.26e-06
1325 2.49e-05 8.94e-06
1326 1.466e-05 6.6e-06
1327 1.52e-05 5.7e-06
1328 1.83e-05 6.9e-06
1329 2.474e-05 7.7e-06
1330 2.01e-05 6.9e-06
1331 3.57e-05 1.32e-05
1332 1.85e-05 7.6e-06
1333 1.71e-05 7.5e-06
1334 9.3e-06 4.2e-06
1335 1.055e-05 4.2e-06
1336 4.274e-05 1.323e-05
1337 2.426e-05 7.3e-06
1338 2.885e-05 1.025e-05
1339 3.624e-05 1.76e-05
1340 1.16e-05 4.77e-06
1341 2.42e-05 8.2e-06
1342 3.844e-05 1.48e-05
1343 1.78e-05 6.56e-06
1344 2.36e-05 9.83e-06
1345 1.59e-05 6.56e-06
1346 2.545e-05 7.15e-06
1347 1.15e-05 5.2e-06
1348 3.69e-05 1.17e-05
1349 1.07e-05 5.3e-06
1350 1.07e-05 5.66e-06
1351 4.44e-05 1.293e-05
1352 9.8e-06 4.8e-06
1353 4.15e-05 1.02e-05
1354 3.624e-05 1.25e-05
1355 1.7e-05 9.2e-06
1356 1.8e-05 8e-06
1357 3.105e-05 1.484e-05
1358 4.46e-05 1.3e-05
1359 1.65e-05 6.44e-06
1360 2.52e-05 7.15e-06
1361 3.42e-05 1.04e-05
1362 2.944e-05 1.15e-05
1363 1.585e-05 9.1e-06
1364 1.454e-05 8.3e-06
1365 1.264e-05 5e-06
1366 1.69e-05 5.3e-06
1367 1.46e-05 7.5e-06
1368 2.53e-05 7.9e-06
1369 1.806e-05 7.4e-06
1370 2.986e-05 1.407e-05
1371 1.75e-05 7e-06
1372 1.35e-05 6.8e-06
1373 6.604e-05 1.71e-05
1374 8.6e-06 4.65e-06
1375 3.86e-05 1.395e-05
1376 1.83e-05 9.54e-06
1377 1.115e-05 5.54e-06
1378 2.97e-05 1.42e-05
1379 8.1e-06 5.84e-06
1380 1.93e-05 7.9e-06
1381 6.7e-06 3.34e-06
1382 2.47e-05 1.115e-05
1383 2.563e-05 8.34e-06
1384 1.365e-05 7.57e-06
1385 1.985e-05 9.3e-06
1386 2.19e-05 8.17e-06
1387 2.897e-05 8.8e-06
1388 0.00010866 2.73e-05
1389 2.68e-05 1.02e-05
1390 0.0001605 3.076e-05
1391 1.603e-05 7.87e-06
1392 5.7e-06 3.34e-06
1393 3.03e-05 9.1e-06
1394 3.606e-05 1.33e-05
1395 1.34e-05 5.8e-06
1396 1.2e-05 4.35e-06
1397 2.253e-05 8.8e-06
1398 1.23e-05 4.23e-06
1399 9.9e-06 4.4e-06
1400 2.646e-05 1.04e-05
1401 3.505e-05 1.25e-05
1402 3.71e-05 1.186e-05
1403 1.675e-05 5.54e-06
1404 2.58e-05 1.013e-05
1405 1.29e-05 5.8e-06
1406 1.055e-05 4.95e-06
1407 1.717e-05 7.7e-06
1408 2.533e-05 1e-05
1409 4.18e-05 1.11e-05
1410 2.42e-05 8.94e-06
1411 1.76e-05 7.15e-06
1412 1.925e-05 6.44e-06
1413 2.43e-05 8.64e-06
1414 1.216e-05 5e-06
1415 2.52e-05 9.95e-06
1416 4.17e-05 1.23e-05
1417 1.997e-05 1.043e-05
1418 1.95e-05 7.15e-06
1419 5.34e-05 1.9e-05
1420 1.72e-05 5.5e-06
1421 3.165e-05 1.37e-05
1422 2.056e-05 1.05e-05
1423 1.234e-05 4.95e-06
1424 4.5e-05 1.925e-05
1425 2.736e-05 8.7e-06
1426 2e-05 6.44e-06
1427 2.295e-05 1e-05
1428 2.45e-05 6.7e-06
1429 3.14e-05 1.11e-05
1430 3.123e-05 1.15e-05
1431 2.515e-05 9.24e-06
1432 2.14e-05 7.3e-06
1433 1.6e-05 7.8e-06
1434 1.365e-05 6.7e-06
1435 2.176e-05 8e-06
1436 1.216e-05 4.4e-06
1437 1.53e-05 5.96e-06
1438 1.02e-05 5.36e-06
1439 4.536e-05 1.51e-05
1440 3.18e-05 9.06e-06
1441 1.913e-05 9.4e-06
1442 1.204e-05 5e-06
1443 2.015e-05 6.56e-06
1444 2.07e-05 7.57e-06
1445 3.58e-05 1.204e-05
1446 2.59e-05 1.06e-05
1447 1.64e-05 5.9e-06
1448 1.955e-05 6.9e-06
1449 1.34e-05 8.5e-06
1450 1.7e-05 5.66e-06
1451 1.675e-05 6.26e-06
1452 3.14e-05 1.085e-05
1453 2.25e-05 1.085e-05
1454 4.834e-05 1.39e-05
1455 1.7e-05 5.1e-06
1456 1.943e-05 9.9e-06
1457 6.646e-05 1.454e-05
1458 2.635e-05 1.33e-05
1459 1.454e-05 4.53e-06
1460 2.706e-05 7.7e-06
1461 2.48e-05 9.95e-06
1462 1.025e-05 4.8e-06
1463 3.24e-05 1e-05
1464 3.24e-05 1.64e-05
1465 2.724e-05 7.75e-06
1466 3.815e-05 1.23e-05
1467 1.51e-05 7.5e-06
1468 2.915e-05 7.87e-06
1469 4.04e-05 1.574e-05
1470 3.09e-05 8.64e-06
1471 2.02e-05 7.15e-06
1472 2.17e-05 6.7e-06
1473 3.463e-05 1.13e-05
1474 1.65e-05 5.36e-06
1475 2.04e-05 7.2e-06
1476 1.216e-05 4.4e-06
1477 3.1e-05 1.174e-05
1478 8.46e-06 4.1e-06
1479 1.556e-05 5.9e-06
1480 2.59e-05 9.83e-06
1481 9.5e-06 4.5e-06
1482 6.74e-05 2.396e-05
1483 3.74e-05 1.174e-05
1484 1.264e-05 7.15e-06
1485 1.92e-05 6.3e-06
1486 5.3e-05 2.25e-05
1487 2.766e-05 8.34e-06
1488 2.65e-05 8.1e-06
1489 1.42e-05 5.96e-06
1490 1.87e-05 1.03e-05
1491 2.605e-05 9e-06
1492 2.79e-05 9.66e-06
1493 2.15e-05 1.23e-05
1494 9.94e-05 2.664e-05
1495 1.46e-05 6.4e-06
1496 2.384e-05 1.15e-05
1497 1.884e-05 5.9e-06
1498 9.835e-05 2.26e-05
1499 2.95e-05 1.204e-05
1500 2.52e-05 1.32e-05
1501 4.107e-05 1.5e-05
1502 1.943e-05 6.44e-06
1503 8.506e-05 1.77e-05
1504 2.91e-05 7.87e-06
1505 1.45e-05 7e-06
1506 1.186e-05 5.66e-06
1507 1.293e-05 5.2e-06
1508 2.086e-05 8.17e-06
1509 4.417e-05 1.293e-05
1510 2.24e-05 7.75e-06
1511 1.78e-05 5.4e-06
1512 6.545e-05 1.46e-05
1513 2.08e-05 6.14e-06
1514 2.42e-05 8.5e-06
1515 2.51e-05 8.6e-06
1516 1.4e-05 7.87e-06
1517 2.7e-05 1.043e-05
1518 2.66e-05 1.16e-05
1519 8.46e-06 5.25e-06
1520 8.46e-06 4.4e-06
1521 1.585e-05 6.3e-06
1522 2.503e-05 9.6e-06
1523 2.29e-05 8.4e-06
1524 5.84e-06 4.4e-06
1525 9.36e-06 4.1e-06
1526 2.33e-05 8.4e-06
1527 2.6e-05 9.24e-06
1528 2.426e-05 7.33e-06
1529 4.85e-05 1.44e-05
1530 3.02e-05 8.34e-06
1531 4.44e-05 1.46e-05
1532 1.645e-05 6.74e-06
1533 1.645e-05 6.26e-06
1534 1.73e-05 6.85e-06
1535 4.48e-05 2.7e-05
1536 2.736e-05 8.34e-06
1537 2.78e-05 9.24e-06
1538 1.35e-05 5.3e-06
1539 2.694e-05 9.5e-06
1540 9.1e-06 3.7e-06
1541 1.526e-05 5.6e-06
1542 1.794e-05 5.7e-06
1543 2.05e-05 7.03e-06
1544 1.466e-05 6.85e-06
1545 6.39e-05 1.4e-05
1546 1.06e-05 4.53e-06
1547 1.925e-05 5.96e-06
1548 3.1e-05 1.794e-05
1549 2.813e-05 7.7e-06
1550 4.9e-05 2.33e-05
1551 1.574e-05 5.6e-06
1552 1.84e-05 9e-06
1553 1.365e-05 6.8e-06
1554 2.4e-05 7.2e-06
1555 2.456e-05 8.7e-06
1556 1.097e-05 1.264e-05
1557 2.59e-05 7.5e-06
1558 1.854e-05 8.34e-06
1559 3e-05 9e-06
1560 4.78e-05 1.33e-05
1561 1.127e-05 5.66e-06
1562 1.54e-05 7.6e-06
1563 1.64e-05 6.7e-06
1564 2.414e-05 6.4e-06
1565 2.08e-05 1.013e-05
1566 1.657e-05 7e-06
1567 1.73e-05 6.5e-06
1568 9.2e-06 4.3e-06
1569 2.587e-05 9.66e-06
1570 1.57e-05 6.44e-06
1571 1.72e-05 5.6e-06
1572 3.016e-05 9e-06
1573 4.47e-05 1.03e-05
1574 1.79e-05 6.9e-06
1575 3.85e-05 1.2e-05
1576 1.95e-05 6.7e-06
1577 1.854e-05 6.14e-06
1578 1.56e-05 5.3e-06
1579 2.89e-05 8.3e-06
1580 1.997e-05 6.2e-06
1581 3.386e-05 1.204e-05
1582 2.027e-05 9.8e-06
1583 4.72e-05 1.24e-05
1584 1.93e-05 6.1e-06
1585 2.92e-05 1.08e-05
1586 6.497e-05 1.633e-05
1587 1.657e-05 8.64e-06
1588 3.093e-05 1.216e-05
1589 1.62e-05 7.2e-06
1590 3.11e-05 1.204e-05
1591 1.866e-05 6.4e-06
1592 2.724e-05 8.05e-06
1593 1.64e-05 6.85e-06
1594 2.176e-05 8.17e-06
1595 2.99e-05 1.264e-05
1596 8.05e-06 4.8e-06
1597 7.38e-05 2.61e-05
1598 1.246e-05 5.54e-06
1599 9.24e-06 3.9e-06
1600 1.436e-05 5.4e-06
1601 1.687e-05 8.05e-06
1602 1.04e-05 4.77e-06
1603 1.574e-05 5.25e-06
1604 2.116e-05 7.6e-06
1605 1.7e-05 6.26e-06
1606 7.99e-05 1.734e-05
1607 6.074e-05 2.26e-05
1608 1.64e-05 6.2e-06
1609 2.724e-05 1.097e-05
1610 3.39e-05 1.407e-05
1611 1.925e-05 6.5e-06
1612 1.436e-05 6.6e-06
1613 1.62e-05 6.74e-06
1614 1.2e-05 5.25e-06
1615 1.81e-05 6.5e-06
1616 1.216e-05 5e-06
1617 1.71e-05 5.8e-06
1618 4.96e-05 1.74e-05
1619 2.223e-05 7e-06
1620 1.82e-05 7.1e-06
1621 2.563e-05 9.54e-06
1622 1.61e-05 7.45e-06
1623 4.005e-05 1.19e-05
1624 1.895e-05 8.46e-06
1625 2.49e-05 9.66e-06
1626 8.94e-06 4.65e-06
1627 9.83e-06 6.8e-06
1628 2.28e-05 8.8e-06
1629 1.466e-05 6.2e-06
1630 2.533e-05 1.043e-05
1631 1.645e-05 5.7e-06
1632 2.88e-05 1.085e-05
1633 2.027e-05 7.3e-06
1634 5.174e-05 1.21e-05
1635 9e-06 4.23e-06
1636 2.414e-05 9.06e-06
1637 1.675e-05 6.2e-06
1638 3.93e-05 9.6e-06
1639 1.824e-05 7.8e-06
1640 2.086e-05 6.44e-06
1641 3.01e-05 1.067e-05
1642 5.92e-05 2.68e-05
1643 2.34e-05 7.03e-06
1644 3.606e-05 1.64e-05
1645 1.705e-05 8.46e-06
1646 1.824e-05 8.34e-06
1647 1.633e-05 6.2e-06
1648 2.146e-05 5.96e-06
1649 2.87e-05 9.66e-06
1650 3.886e-05 1.156e-05
1651 1.925e-05 7.9e-06
1652 1.246e-05 5.9e-06
1653 9.745e-05 2.06e-05
1654 3.44e-05 1.18e-05
1655 6.27e-05 2.056e-05
1656 2.93e-05 1.45e-05
1657 1.26e-05 4.9e-06
1658 2.176e-05 9.3e-06
1659 1.943e-05 8.64e-06
1660 1.91e-05 5.96e-06
1661 1.93e-05 8.3e-06
1662 1.84e-05 7.03e-06
1663 2.81e-05 1.013e-05
1664 8.9e-06 3.93e-06
1665 6.67e-05 1.33e-05
1666 2.354e-05 1.08e-05
1667 1.705e-05 6.26e-06
1668 1.806e-05 7.8e-06
1669 1.97e-05 1.49e-05
1670 1.44e-05 5.3e-06
1671 2.61e-05 1.264e-05
1672 1.58e-05 5.54e-06
1673 1.16e-05 4.53e-06
1674 3.17e-05 1.06e-05
1675 9.64e-05 2.676e-05
1676 2.15e-05 8.7e-06
1677 1.01e-05 5.36e-06
1678 2.37e-05 8.4e-06
1679 5.573e-05 1.86e-05
1680 1.127e-05 6.26e-06
1681 1.204e-05 5.25e-06
1682 2.66e-05 1.17e-05
1683 5.364e-05 1.44e-05
1684 1.67e-05 7.8e-06
1685 2.28e-05 9.3e-06
1686 3.684e-05 8.5e-06
1687 1.955e-05 7.33e-06
1688 2.15e-05 7.4e-06
1689 9.07e-05 1.99e-05
1690 3.076e-05 9.7e-06
1691 1.08e-05 1.067e-05
1692 1.53e-05 6e-06
1693 3.034e-05 1.36e-05
1694 1.62e-05 6.4e-06
1695 4.655e-05 9.83e-06
1696 1.18e-05 6.74e-06
1697 1.36e-05 6.7e-06
1698 1.866e-05 9.5e-06
1699 2.64e-05 8.46e-06
1700 1.72e-05 7.4e-06
1701 1.59e-05 4.95e-06
1702 1.43e-05 4.8e-06
1703 2.5e-05 7.33e-06
1704 9.5e-06 4.65e-06
1705 2.85e-05 1.144e-05
1706 1.6e-05 6.1e-06
1707 8.6e-06 3.93e-06
1708 5.7e-06 4.6e-06
1709 2.24e-05 9.5e-06
1710 1.925e-05 7.57e-06
1711 1.794e-05 6.2e-06
1712 3.16e-05 1.204e-05
1713 4.07e-05 1.57e-05
1714 1.67e-05 7.33e-06
1715 3.97e-05 1.41e-05
1716 3.713e-05 1.23e-05
1717 3.14e-05 9.66e-06
1718 1.246e-05 4.95e-06
1719 1e-05 5.6e-06
1720 5.496e-05 1.96e-05
1721 1.85e-05 7.1e-06
1722 1.33e-05 6.1e-06
1723 2.384e-05 8.8e-06
1724 1.52e-05 9.2e-06
1725 9.36e-06 4.53e-06
1726 3.27e-05 9.66e-06
1727 4.29e-05 1.01e-05
1728 3.8e-05 1.39e-05
1729 2.027e-05 6.8e-06
1730 2.754e-05 1.27e-05
1731 1.22e-05 4.95e-06
1732 1.5e-05 7.2e-06
1733 1.395e-05 6.85e-06
1734 5.65e-05 2.53e-05
1735 2.71e-05 9.66e-06
1736 3.07e-05 1.025e-05
1737 5.054e-05 1.37e-05
1738 2.193e-05 8.34e-06
1739 3.37e-05 1.23e-05
1740 2.13e-05 6.74e-06
1741 2.97e-05 1.466e-05
1742 7.3e-06 3.64e-06
1743 6.14e-06 3.6e-06
1744 1.055e-05 5.25e-06
1745 9.4e-06 4.23e-06
1746 2.944e-05 8.9e-06
1747 1.556e-05 6e-06
1748 0.0002284 4.52e-05
1749 8.3e-06 4.95e-06
1750 1.365e-05 4.8e-06
1751 3.713e-05 1.156e-05
1752 0.0001513 3.19e-05
1753 1.97e-05 9.3e-06
1754 1.81e-05 6.26e-06
1755 1.866e-05 7.6e-06
1756 2.57e-05 1.127e-05
1757 1.127e-05 5.66e-06
1758 4.315e-05 1.913e-05
1759 3.11e-05 8.6e-06
1760 2.414e-05 8.8e-06
1761 4.8e-05 1.1e-05
1762 2.474e-05 8.7e-06
1763 1.603e-05 5.3e-06
1764 3.42e-05 8.94e-06
1765 2.68e-05 9e-06
1766 1.03e-05 4.4e-06
1767 3.64e-05 1.11e-05
1768 2.3e-05 8.76e-06
1769 2.92e-05 1.13e-05
1770 2.23e-05 8.9e-06
1771 3.8e-05 8.6e-06
1772 1.204e-05 4.8e-06
1773 1.87e-05 6.9e-06
1774 1.1e-05 4.3e-06
1775 2.384e-05 7.8e-06
1776 1.603e-05 5.2e-06
1777 7.15e-06 4.65e-06
1778 5.96e-05 1.615e-05
1779 4.82e-05 1.466e-05
1780 8.2e-06 4.3e-06
1781 4.98e-05 2.49e-05
1782 1.89e-05 8.05e-06
1783 1.603e-05 5.8e-06
1784 2.23e-05 6.1e-06
1785 3e-05 1.025e-05
1786 1.74e-05 5.96e-06
1787 1.17e-05 5.2e-06
1788 2.7e-05 1.02e-05
1789 3.18e-05 1.01e-05
1790 2.08e-05 9.24e-06
1791 1.943e-05 7.2e-06
1792 3.207e-05 8.76e-06
1793 2.03e-05 7.8e-06
1794 1.615e-05 6.26e-06
1795 3.743e-05 9.9e-06
1796 1.41e-05 6.5e-06
1797 2.29e-05 8.34e-06
1798 4.447e-05 2.426e-05
1799 4.36e-05 1.067e-05
1800 1.53e-05 6.14e-06
1801 1.03e-05 5e-06
1802 2.93e-05 2.456e-05
1803 1.496e-05 5.96e-06
1804 8.404e-05 1.675e-05
1805 1.913e-05 7.1e-06
1806 1.96e-05 9.2e-06
1807 8.17e-06 4.7e-06
1808 1.895e-05 7.2e-06
1809 2.68e-05 1.055e-05
1810 1.454e-05 5.07e-06
1811 1.985e-05 6.6e-06
1812 1.9e-05 1.05e-05
1813 3.38e-05 1.12e-05
1814 1.76e-05 6.26e-06
1815 3.53e-05 1.043e-05
1816 1.425e-05 5.1e-06
1817 1.09e-05 4.65e-06
1818 2.15e-05 7.87e-06
1819 3.225e-05 1.04e-05
1820 9.24e-06 5.1e-06
1821 3.356e-05 1.025e-05
1822 1.27e-05 4.7e-06
1823 1.07e-05 4.8e-06
1824 9.36e-06 4.3e-06
1825 1.913e-05 7.75e-06
1826 4.596e-05 9.5e-06
1827 3e-05 1.21e-05
1828 1.81e-05 5.36e-06
1829 3.064e-05 1.025e-05
1830 1.42e-05 6.1e-06
1831 2.6e-05 9.9e-06
1832 2.03e-05 6.44e-06
1833 1.83e-05 6.85e-06
1834 1.25e-05 5.5e-06
1835 1.9e-05 7.7e-06
1836 4.99e-05 1.41e-05
1837 1.63e-05 5.9e-06
1838 1.174e-05 5.5e-06
1839 1.72e-05 5.25e-06
1840 3.33e-05 1.01e-05
1841 2.664e-05 9.4e-06
1842 1.4e-05 8.76e-06
1843 7e-06 3.7e-06
1844 2.24e-05 9.54e-06
1845 2.88e-05 1.186e-05
1846 1.95e-05 8.6e-06
1847 2.61e-05 9.1e-06
1848 2.664e-05 8.6e-06
1849 1.52e-05 5.84e-06
1850 1.603e-05 5.1e-06
1851 2.134e-05 7.1e-06
1852 5.8e-06 3.76e-06
1853 1.496e-05 6.14e-06
1854 1.96e-05 8.5e-06
1855 4.76e-05 1.57e-05
1856 1.05e-05 5e-06
1857 3.004e-05 1.03e-05
1858 1.97e-05 6.5e-06
1859 2.85e-05 9.4e-06
1860 2.545e-05 7.03e-06
1861 0.0001817 3.81e-05
1862 1.62e-05 7.15e-06
1863 6.44e-06 4.05e-06
1864 1.407e-05 6e-06
1865 3.38e-05 8.7e-06
1866 2.51e-05 8.6e-06
1867 0.0001814 3.26e-05
1868 1.58e-05 4.4e-06
1869 3.505e-05 1.44e-05
1870 3.88e-05 1.407e-05
1871 1.02e-05 3.7e-06
1872 1.19e-05 5.5e-06
1873 1.2e-05 4.6e-06
1874 1.52e-05 5.36e-06
1875 4.935e-05 1.484e-05
1876 3.076e-05 1.05e-05
1877 2.28e-05 1.085e-05
1878 2.49e-05 6.74e-06
1879 1.86e-05 9.36e-06
1880 1.3e-05 4.95e-06
1881 2.17e-05 8.46e-06
1882 2.69e-05 1.377e-05
1883 3.743e-05 1.09e-05
1884 2.77e-05 9.06e-06
1885 7.45e-06 3.64e-06
1886 1.603e-05 8.17e-06
1887 2.45e-05 7.1e-06
1888 2.36e-05 6.8e-06
1889 3.475e-05 9.5e-06
1890 2.28e-05 9.6e-06
1891 1.55e-05 5.07e-06
1892 1.53e-05 6.4e-06
1893 2.754e-05 8.4e-06
1894 1.2e-05 4.4e-06
1895 1.824e-05 7.45e-06
1896 2.64e-05 9.8e-06
1897 1.985e-05 5.96e-06
1898 1.04e-05 6e-06
1899 7.65e-05 3.207e-05
1900 1.36e-05 4.95e-06
1901 2.176e-05 8.2e-06
1902 2.134e-05 7.15e-06
1903 2.64e-05 9.8e-06
1904 5.64e-05 1.925e-05
1905 1.985e-05 6.56e-06
1906 3.403e-05 1.2e-05
1907 1.39e-05 6.9e-06
1908 2.164e-05 9.36e-06
1909 9.4e-06 4.65e-06
1910 3.207e-05 1.18e-05
1911 2.17e-05 6.4e-06
1912 2.27e-05 7.87e-06
1913 2.19e-05 6.5e-06
1914 4.43e-05 1.395e-05
1915 1.4e-05 6.7e-06
1916 3.433e-05 9.5e-06
1917 6.26e-06 3.34e-06
1918 1.99e-05 8.76e-06
1919 4.54e-05 1.264e-05
1920 1.967e-05 7.3e-06
1921 1.7e-05 6.4e-06
1922 1.44e-05 5.54e-06
1923 9.95e-06 5.07e-06
1924 1.32e-05 5e-06
1925 7.15e-06 3.46e-06
1926 3.606e-05 1.34e-05
1927 1.836e-05 6.4e-06
1928 1.47e-05 6.6e-06
1929 3.05e-05 1.05e-05
1930 2.09e-05 8.7e-06
1931 3.53e-05 2.79e-05
1932 2.515e-05 7.75e-06
1933 3.505e-05 9.95e-06
1934 1.687e-05 8.6e-06
1935 3.61e-05 1.085e-05
1936 1.28e-05 5.2e-06
1937 2.205e-05 7.3e-06
1938 8.9e-06 4.95e-06
1939 1.997e-05 7.03e-06
1940 2.09e-05 6.74e-06
1941 1.705e-05 6.44e-06
1942 1.67e-05 7.6e-06
1943 5.01e-05 1.88e-05
1944 1.794e-05 6.74e-06
1945 1.276e-05 5.3e-06
1946 5.2e-05 1.806e-05
1947 2.44e-05 1.04e-05
1948 1.574e-05 8.05e-06
1949 1.246e-05 6.74e-06
1950 1.293e-05 6.7e-06
1951 1.62e-05 7.75e-06
1952 2.78e-05 7.75e-06
1953 1.62e-05 6e-06
1954 1.127e-05 5.1e-06
1955 1.53e-05 5.07e-06
1956 2.95e-05 1.055e-05
1957 1.6e-05 6.1e-06
1958 9.9e-06 4.35e-06
1959 1.985e-05 7.7e-06
1960 4.07e-05 1.27e-05
1961 3.844e-05 1.47e-05
1962 1.93e-05 6.85e-06
1963 2.34e-05 9.36e-06
1964 3.99e-05 1.21e-05
1965 4.04e-05 1.74e-05
1966 3.093e-05 1.335e-05
1967 2.277e-05 7.6e-06
1968 9.95e-05 2.55e-05
1969 1.585e-05 6.44e-06
1970 2.366e-05 1.08e-05
1971 1.81e-05 6.3e-06
1972 1.127e-05 4.5e-06
1973 4.17e-05 1.27e-05
1974 1.89e-05 7.57e-06
1975 3.1e-05 9.2e-06
1976 4.16e-05 2.75e-05
1977 1.32e-05 5.5e-06
1978 1.71e-05 6e-06
1979 3.91e-05 1.02e-05
1980 2.414e-05 1.26e-05
1981 1.544e-05 7.5e-06
1982 1.58e-05 6.26e-06
1983 4.166e-05 1.246e-05
1984 3.28e-05 1.574e-05
1985 1.63e-05 5.84e-06
1986 2.6e-05 9.4e-06
1987 8.7e-06 4.5e-06
1988 7.7e-06 3.76e-06
1989 1.043e-05 5.54e-06
1990 1.97e-05 8.64e-06
1991 8.76e-06 3.9e-06
1992 3.415e-05 1.013e-05
1993 1.824e-05 6.9e-06
1994 1.26e-05 5.4e-06
1995 3.98e-05 1.52e-05
1996 1.204e-05 2.31e-05
1997 2.366e-05 7.2e-06
1998 1.2e-05 5.7e-06
1999 3.83e-05 1.72e-05
2000 1.556e-05 4.4e-06
2001 2.16e-05 5.6e-06
2002 6.753e-05 1.81e-05
2003 9.5e-06 3.93e-06
2004 2.307e-05 6.8e-06
2005 1.64e-05 7.3e-06
2006 4.154e-05 1.31e-05
2007 1.055e-05 4.5e-06
2008 3.44e-05 1.06e-05
2009 2.885e-05 1.68e-05
2010 2.46e-05 9e-06
2011 3.356e-05 1.3e-05
2012 1.13e-05 5.6e-06
2013 7.9e-06 4.3e-06
2014 9.6e-06 4.1e-06
2015 2.51e-05 7.87e-06
2016 2.193e-05 1.657e-05
2017 0.00011873 3.26e-05
2018 2.563e-05 9.95e-06
2019 5.01e-05 2.51e-05
2020 1.99e-05 9.9e-06
2021 1.436e-05 4.95e-06
2022 3.08e-05 1.115e-05
2023 3.38e-05 1.115e-05
2024 3.225e-05 1.264e-05
2025 8.7e-06 5.07e-06
2026 4.63e-05 1.02e-05
2027 1.34e-05 7.7e-06
2028 2.193e-05 1.067e-05
2029 2.54e-05 1.21e-05
2030 4.16e-05 1.067e-05
2031 1.46e-05 6.44e-06
2032 3.18e-05 1.12e-05
2033 2.193e-05 9.24e-06
2034 2.784e-05 1.27e-05
2035 2.48e-05 1.05e-05
2036 2.27e-05 7.33e-06
2037 9.435e-05 2.146e-05
2038 1.967e-05 5.54e-06
2039 1.186e-05 5.07e-06
2040 1.46e-05 6.2e-06
2041 1.05e-05 5.1e-06
2042 1.806e-05 6.5e-06
2043 8e-06 4.5e-06
2044 1.013e-05 5.54e-06
2045 0.00010043 3.4e-05
2046 1.65e-05 7.33e-06
2047 1.93e-05 8.76e-06
2048 8.05e-06 4.2e-06
2049 6.1e-06 4.1e-06
2050 2.42e-05 7.03e-06
2051 3.26e-05 8.3e-06
2052 1.6e-05 5.96e-06
2053 5.5e-05 1.407e-05
2054 0.00012094 2.19e-05
2055 9.7e-06 6.6e-06
2056 2.37e-05 7.57e-06
2057 1.74e-05 5.54e-06
2058 2.3e-05 8.46e-06
2059 6.49e-05 3.49e-05
2060 2.89e-05 7.4e-06
2061 2.14e-05 7.15e-06
2062 4.375e-05 1.63e-05
2063 2.426e-05 1.09e-05
2064 1.425e-05 6.1e-06
2065 1.115e-05 7.15e-06
2066 9.1e-06 4e-06
2067 2.295e-05 9.66e-06
2068 1.895e-05 1.28e-05
2069 1.95e-05 1.127e-05
2070 1.69e-05 5.2e-06
2071 8.94e-06 4e-06
2072 2.31e-05 7.3e-06
2073 1.3e-05 4.8e-06
2074 2.545e-05 9.66e-06
2075 2e-05 1.14e-05
2076 4.82e-05 1.204e-05
2077 5.955e-05 1.66e-05
2078 2.32e-05 8.94e-06
2079 1.99e-05 1.12e-05
2080 3.356e-05 1.025e-05
2081 1.407e-05 5.84e-06
2082 0.0001502 2.95e-05
2083 2.664e-05 8.4e-06
2084 1.34e-05 4.3e-06
2085 3.32e-05 1.12e-05
2086 3.26e-05 1.11e-05
2087 2.47e-05 8.34e-06
2088 2.35e-05 7.45e-06
2089 3.75e-05 1.12e-05
2090 1.24e-05 4.77e-06
2091 4.54e-05 2.277e-05
2092 1.854e-05 6e-06
2093 2.23e-05 1.01e-05
2094 3.934e-05 1.27e-05
2095 1.09e-05 7.15e-06
2096 2.21e-05 6.3e-06
2097 3.7e-05 1.84e-05
2098 1.323e-05 6.56e-06
2099 1.05e-05 4.53e-06
2100 1.09e-05 5.1e-06
2101 5.44e-05 1.41e-05
2102 6.14e-06 3.46e-06
2103 1.84e-05 6.7e-06
2104 1.395e-05 6.26e-06
2105 2.72e-05 8.3e-06
2106 2.94e-05 1.22e-05
2107 8.94e-06 3.3e-06
2108 1.81e-05 5.66e-06
2109 3.55e-05 1.15e-05
2110 5.66e-05 1.56e-05
2111 2.84e-05 1.2e-05
2112 1.83e-05 9.8e-06
2113 8.34e-06 5.66e-06
2114 1.45e-05 5e-06
2115 1.675e-05 5.36e-06
2116 1.56e-05 6.5e-06
2117 1.204e-05 7.1e-06
2118 1.675e-05 4.8e-06
2119 3.344e-05 9.9e-06
2120 1.94e-05 7.03e-06
2121 2.14e-05 8.17e-06
2122 1.895e-05 5.84e-06
2123 1.436e-05 6.6e-06
2124 2.1e-05 8.34e-06
2125 2.897e-05 7.75e-06
2126 1.26e-05 5.96e-06
2127 3.517e-05 1.58e-05
2128 3.207e-05 8.64e-06
2129 1.52e-05 6.7e-06
2130 3.71e-05 1.353e-05
2131 9.4e-06 4.4e-06
2132 2.3e-05 7.87e-06
2133 2.134e-05 8.2e-06
2134 1.53e-05 5.07e-06
2135 1.5e-05 6.74e-06
2136 2.503e-05 9e-06
2137 1.776e-05 7.5e-06
2138 2e-05 8.7e-06
2139 1.615e-05 5.7e-06
2140 4.44e-05 1.276e-05
2141 7.3e-06 3.46e-06
2142 3.69e-05 1.23e-05
2143 1.425e-05 4.95e-06
2144 1.544e-05 6.2e-06
2145 2.986e-05 1.574e-05
2146 5.1e-06 3.46e-06
2147 2.384e-05 7.87e-06
2148 2.396e-05 1.025e-05
2149 1.62e-05 4.7e-06
2150 6.455e-05 2.28e-05
2151 2.444e-05 7.33e-06
2152 1.52e-05 7.3e-06
2153 2.35e-05 6.44e-06
2154 2.587e-05 7.57e-06
2155 1.68e-05 7.9e-06
2156 2.235e-05 9e-06
2157 2.34e-05 9.24e-06
2158 2.956e-05 9.7e-06
2159 2.99e-05 1.186e-05
2160 2.46e-05 7.4e-06
2161 3.016e-05 1.097e-05
2162 1.69e-05 5.7e-06
2163 1.52e-05 1.16e-05
2164 1.985e-05 6.8e-06
2165 2.176e-05 8.46e-06
2166 2.134e-05 9.36e-06
2167 1.5e-05 5e-06
2168 2.605e-05 1.33e-05
2169 7.2e-06 3.7e-06
2170 1.526e-05 5.2e-06
2171 1.76e-05 7.57e-06
2172 6.02e-05 1.98e-05
2173 3.65e-05 1.2e-05
2174 1.6e-05 1.544e-05
2175 1.943e-05 7.57e-06
2176 3.386e-05 1.4e-05
2177 1.884e-05 7.2e-06
2178 2.64e-05 1.14e-05
2179 4.1e-05 1.574e-05
2180 1.39e-05 6.85e-06
2181 3.23e-05 1.216e-05
2182 1.425e-05 7.57e-06
2183 1.574e-05 5.3e-06
2184 8.05e-06 4.1e-06
2185 1.234e-05 6.3e-06
2186 2.027e-05 1.05e-05
2187 2.2e-05 8.34e-06
2188 1.64e-05 6.1e-06
2189 1.806e-05 1.19e-05
2190 2.08e-05 6.4e-06
2191 1.204e-05 4.5e-06
2192 1.74e-05 6.56e-06
2193 2.027e-05 5.84e-06
2194 0.0001327 2.86e-05
2195 5.59e-05 2.38e-05
2196 1.89e-05 7.57e-06
2197 3.6e-05 9.1e-06
2198 2.04e-05 7.45e-06
2199 1.44e-05 4.6e-06
2200 2.253e-05 9.6e-06
2201 9.2e-06 3.93e-06
2202 1.496e-05 6.6e-06
2203 1.746e-05 7.15e-06
2204 1.36e-05 6.14e-06
2205 1.9e-05 7.33e-06
2206 1.44e-05 7.2e-06
2207 1.466e-05 6.14e-06
2208 1.854e-05 6.9e-06
2209 2.19e-05 8.2e-06
2210 1.88e-05 8.05e-06
2211 2.325e-05 9.24e-06
2212 2.354e-05 1.75e-05
2213 2.31e-05 1.06e-05
2214 1.746e-05 6.1e-06
2215 2.58e-05 8.46e-06
2216 1.46e-05 5.4e-06
2217 2.116e-05 8.6e-06
2218 2.11e-05 1.08e-05
2219 1.17e-05 6.26e-06
2220 2.15e-05 8.7e-06
2221 1.293e-05 5.25e-06
2222 1.06e-05 5.8e-06
2223 1.18e-05 6.8e-06
2224 1.83e-05 7e-06
2225 1.42e-05 4.1e-06
2226 9.1e-06 3.64e-06
2227 2.694e-05 7.5e-06
2228 1.92e-05 7.2e-06
2229 5.96e-06 3.1e-06
2230 1.276e-05 7.5e-06
2231 1.84e-05 7.5e-06
2232 1.997e-05 6.7e-06
2233 1.74e-05 7.4e-06
2234 1.29e-05 5.36e-06
2235 2.02e-05 5.8e-06
2236 2.396e-05 6.85e-06
2237 2.07e-05 6.7e-06
2238 4.41e-05 1.36e-05
2239 1.746e-05 8.1e-06
2240 1.84e-05 6.5e-06
2241 5.33e-05 1.925e-05
2242 2.33e-05 9.06e-06
2243 1.42e-05 5.4e-06
2244 2.16e-05 7.4e-06
2245 1.836e-05 5.66e-06
2246 2.49e-05 8e-06
2247 2.676e-05 6.44e-06
2248 1.58e-05 4.65e-06
2249 2.366e-05 6.7e-06
2250 3.62e-05 1.41e-05
2251 3.22e-05 1.055e-05
2252 1.51e-05 6.14e-06
2253 1.54e-05 8.17e-06
2254 3.314e-05 7.9e-06
2255 5.305e-05 1.55e-05
2256 2.396e-05 7.15e-06
2257 2.086e-05 6.74e-06
2258 1.1e-05 4.6e-06
2259 1.09e-05 4.5e-06
2260 7.19e-05 1.806e-05
2261 1.15e-05 5.1e-06
2262 2.563e-05 1.216e-05
2263 3.32e-05 1.33e-05
2264 3.97e-05 1.23e-05
2265 1.496e-05 4.8e-06
2266 1.59e-05 5.8e-06
2267 1.06e-05 5.1e-06
2268 2.83e-05 1.204e-05
2269 1.86e-05 8.17e-06
2270 3.68e-05 1.23e-05
2271 1.75e-05 6.3e-06
2272 1.85e-05 5.7e-06
2273 1.38e-05 5.2e-06
2274 3.96e-05 1.11e-05
2275 2.795e-05 1.09e-05
2276 1.96e-05 5.8e-06
2277 1.925e-05 7.2e-06
2278 3.046e-05 1.73e-05
2279 3.576e-05 1.234e-05
2280 2.766e-05 1.323e-05
2281 1.335e-05 4.6e-06
2282 3.14e-05 9.1e-06
2283 3.55e-05 9.66e-06
2284 1.5e-05 4.95e-06
2285 2.843e-05 8.4e-06
2286 2.43e-05 9.83e-06
2287 1.74e-05 6.7e-06
2288 1.75e-05 6.44e-06
2289 1.9e-05 8.6e-06
2290 3.37e-05 9.54e-06
2291 1.89e-05 7.75e-06
2292 2e-05 7.1e-06
2293 2.98e-05 1.04e-05
2294 1.615e-05 8.2e-06
2295 9.7e-06 5.1e-06
2296 2.27e-05 7.4e-06
2297 9.2e-06 4.53e-06
2298 2.88e-05 9.4e-06
2299 2.384e-05 7.5e-06
2300 1.44e-05 6e-06
2301 1.866e-05 6e-06
2302 2.265e-05 7.8e-06
2303 8.72e-05 2.28e-05
2304 2.2e-05 9.95e-06
2305 9.6e-06 3.6e-06
2306 1.687e-05 7.9e-06
2307 1.94e-05 7.57e-06
2308 1.824e-05 6.1e-06
2309 2.044e-05 7.4e-06
2310 7.03e-06 3.34e-06
2311 1.67e-05 6.56e-06
2312 9e-06 3.8e-06
2313 9e-06 4.53e-06
2314 9.24e-06 4.7e-06
2315 1.144e-05 5.84e-06
2316 1.717e-05 6.7e-06
2317 2.337e-05 7.8e-06
2318 1.31e-05 4.6e-06
2319 5.347e-05 1.615e-05
2320 1.58e-05 5.66e-06
2321 1.17e-05 4.35e-06
2322 1.895e-05 8.9e-06
2323 2.056e-05 8.46e-06
2324 2.41e-05 9.3e-06
2325 1.62e-05 9.6e-06
2326 1.48e-05 6.3e-06
2327 1.585e-05 5.9e-06
2328 0.0001255 2.18e-05
2329 8.9e-06 7e-06
2330 2.515e-05 6.7e-06
2331 2.23e-05 9.6e-06
2332 1.734e-05 6.4e-06
2333 1.734e-05 7.75e-06
2334 1.36e-05 6.85e-06
2335 2.25e-05 8.1e-06
2336 1.12e-05 7.2e-06
2337 1.734e-05 5.96e-06
2338 2.48e-05 9.54e-06
2339 2.855e-05 1.144e-05
2340 1.2e-05 4.3e-06
2341 1.657e-05 6.44e-06
2342 1.69e-05 6.6e-06
2343 8.05e-06 4.1e-06
2344 4.32e-05 1.305e-05
2345 8.34e-06 4.3e-06
2346 1.16e-05 4.23e-06
2347 5.63e-05 1.88e-05
2348 1.746e-05 6.74e-06
2349 8.1e-06 3.8e-06
2350 1.65e-05 5.7e-06
2351 2.146e-05 9.66e-06
2352 1.52e-05 6.6e-06
2353 1.436e-05 4.65e-06
2354 1.35e-05 5.3e-06
2355 2.05e-05 5.84e-06
2356 2.11e-05 6.1e-06
2357 4.21e-05 1.81e-05
2358 1.05e-05 4.95e-06
2359 2.73e-05 8.8e-06
2360 2.694e-05 7.3e-06
2361 1.01e-05 6.3e-06
2362 2.086e-05 6.7e-06
2363 9.9e-06 4.4e-06
2364 1.585e-05 6.26e-06
2365 9.1e-06 4.53e-06
2366 1.81e-05 6.85e-06
2367 2.63e-05 1.21e-05
2368 5.406e-05 1.69e-05
2369 2.38e-05 8.7e-06
2370 1.29e-05 5.2e-06
2371 1.544e-05 5.66e-06
2372 2.176e-05 7.9e-06
2373 2.176e-05 7.15e-06
2374 1.884e-05 5.36e-06
2375 8.5e-06 4.95e-06
2376 3.004e-05 8.76e-06
2377 3.03e-05 7.7e-06
2378 2.927e-05 7.57e-06
2379 2.08e-05 7.15e-06
2380 1.1e-05 4.4e-06
2381 1.81e-05 7.4e-06
2382 1.055e-05 4.53e-06
2383 2.1e-05 7.3e-06
2384 3.7e-05 1.05e-05
2385 1.156e-05 4.1e-06
2386 6.324e-05 2.337e-05
2387 1.23e-05 4.23e-06
2388 7.24e-05 1.41e-05
2389 4.005e-05 1.05e-05
2390 4.53e-05 1.21e-05
2391 7.033e-05 1.43e-05
2392 1.556e-05 6.1e-06
2393 2.52e-05 8.2e-06
2394 1.28e-05 4.5e-06
2395 2e-05 7.3e-06
2396 1.407e-05 5.1e-06
2397 1.91e-05 9.7e-06
2398 1.57e-05 7.45e-06
2399 1.556e-05 6.5e-06
2400 2.01e-05 7.9e-06
2401 1.55e-05 5.5e-06
2402 3.17e-05 1.13e-05
2403 2.31e-05 9e-06
2404 3.296e-05 1.18e-05
2405 2.95e-05 9.1e-06
2406 5.73e-05 1.56e-05
2407 1.21e-05 4.4e-06
2408 1.92e-05 6.7e-06
2409 2.03e-05 6.8e-06
2410 2.01e-05 7.8e-06
2411 2.104e-05 8e-06
2412 1.174e-05 4.7e-06
2413 6.38e-05 2.01e-05
2414 1.82e-05 7e-06
2415 1.92e-05 7.9e-06
2416 1.56e-05 5.3e-06
2417 1.2e-05 5.25e-06
2418 9.9e-06 6.44e-06
2419 1.466e-05 7.75e-06
2420 2.384e-05 8.6e-06
2421 6.676e-05 1.657e-05
2422 1.03e-05 5.96e-06
2423 8.94e-06 4e-06
2424 1.454e-05 5.4e-06
2425 1.05e-05 4.95e-06
2426 1.687e-05 6.5e-06
2427 2.87e-05 1.144e-05
2428 2.086e-05 7.57e-06
2429 1.234e-05 6.7e-06
2430 1.776e-05 5.6e-06
2431 1.466e-05 7.03e-06
2432 1.49e-05 6.6e-06
2433 1.407e-05 4.77e-06
2434 1.174e-05 6.56e-06
2435 1.4e-05 5.4e-06
2436 2.134e-05 6.6e-06
2437 7.7e-06 3.6e-06
2438 1.33e-05 5.7e-06
2439 2.533e-05 7.9e-06
2440 2.24e-05 1.055e-05
2441 2.193e-05 6.85e-06
2442 1.36e-05 5.36e-06
2443 1.69e-05 7.5e-06
2444 1.19e-05 4.8e-06
2445 3.004e-05 6.74e-06
2446 3.576e-05 1.42e-05
2447 6.6e-06 4e-06
2448 1.07e-05 5.1e-06
2449 1.25e-05 5.66e-06
2450 1.19e-05 7.8e-06
2451 1.47e-05 6.44e-06
2452 1.115e-05 5e-06
2453 2e-05 8.17e-06
2454 1.353e-05 6e-06
2455 8.5e-06 4.6e-06
2456 1.264e-05 4.65e-06
2457 1.013e-05 3.9e-06
2458 2.027e-05 7.1e-06
2459 1.645e-05 6.2e-06
2460 2.086e-05 8e-06
2461 1.49e-05 5.96e-06
2462 2.89e-05 1.234e-05
2463 1.645e-05 1.02e-05
2464 7.9e-06 3.64e-06
2465 6.235e-05 1.854e-05
2466 1.705e-05 5.7e-06
2467 1.544e-05 5.5e-06
2468 1.7e-05 7.8e-06
2469 1.17e-05 6.74e-06
2470 3.004e-05 1e-05
2471 1.824e-05 6.9e-06
2472 1.29e-05 6.9e-06
2473 2.503e-05 1.055e-05
2474 1.3e-05 5e-06
2475 1.144e-05 4.77e-06
2476 3.904e-05 8.7e-06
2477 8.9e-06 4.9e-06
2478 5.44e-05 1.43e-05
2479 1.82e-05 6.3e-06
2480 1.62e-05 8.34e-06
2481 2.79e-05 1.013e-05
2482 2.944e-05 8.46e-06
2483 2.72e-05 9.95e-06
2484 3.57e-05 1.2e-05
2485 1.556e-05 4.8e-06
2486 1.52e-05 5.5e-06
2487 1.776e-05 5.6e-06
2488 3.266e-05 9.1e-06
2489 4.01e-05 1.216e-05
2490 1.645e-05 7.33e-06
2491 1.866e-05 7.9e-06
2492 1.3e-05 5e-06
2493 7.75e-06 3.3e-06
2494 2.84e-05 1.043e-05
2495 2.164e-05 1.067e-05
2496 2.164e-05 8.2e-06
2497 1.42e-05 5.25e-06
2498 7.03e-06 3.34e-06
2499 6.44e-06 3.6e-06
2500 2.956e-05 7.2e-06
2501 3.6e-05 1.02e-05
2502 1.97e-05 7.4e-06
2503 7.1e-06 3.16e-06
2504 2.18e-05 7e-06
2505 1.32e-05 5.07e-06
2506 1.51e-05 4.7e-06
2507 1.37e-05 5.8e-06
2508 2.027e-05 7.1e-06
2509 1.94e-05 7.15e-06
2510 8.8e-06 4.35e-06
2511 3.24e-05 1.09e-05
2512 9.66e-06 4.8e-06
2513 2.164e-05 7.03e-06
2514 1.91e-05 6.2e-06
2515 1.17e-05 4.65e-06
2516 1.115e-05 4.23e-06
2517 1.27e-05 4.6e-06
2518 2.515e-05 7.3e-06
2519 1.574e-05 5.84e-06
2520 4.66e-05 1.204e-05
2521 3.767e-05 1.02e-05
2522 1.854e-05 6.9e-06
2523 1.53e-05 4.95e-06
2524 1.067e-05 4.35e-06
2525 1.89e-05 8.05e-06
2526 1.353e-05 5.07e-06
2527 2.06e-05 8.17e-06
2528 1.544e-05 5.66e-06
2529 1.37e-05 4.8e-06
2530 1.45e-05 5.6e-06
2531 1.21e-05 5.54e-06
2532 1.025e-05 4.53e-06
2533 2.47e-05 7.7e-06
2534 6.855e-05 1.37e-05
2535 4.97e-05 1.633e-05
2536 1.91e-05 7.8e-06
2537 8.46e-06 3.9e-06
2538 1.544e-05 5.8e-06
2539 5.37e-05 1.174e-05
2540 1.484e-05 5.6e-06
2541 1.28e-05 4.3e-06
2542 7.695e-05 1.58e-05
2543 2.575e-05 8.8e-06
2544 1.88e-05 6.4e-06
2545 2.31e-05 8.34e-06
2546 1.436e-05 7e-06
2547 1.95e-05 6e-06
2548 4.864e-05 1.34e-05
2549 1.39e-05 6.9e-06
2550 1.997e-05 6.3e-06
2551 2.82e-05 7.4e-06
2552 9.36e-06 4.3e-06
2553 1.68e-05 5.6e-06
2554 1.65e-05 6.44e-06
2555 6.57e-05 1.49e-05
2556 1.4e-05 5.07e-06
2557 2.15e-05 8.17e-06
2558 1.1e-05 4e-06
2559 3.725e-05 1.47e-05
2560 7.3e-06 3.16e-06
2561 1.687e-05 6.9e-06
2562 1.866e-05 7.3e-06
2563 7.8e-06 4.35e-06
2564 2.515e-05 8.6e-06
2565 2.223e-05 6.4e-06
2566 6.6e-06 4.65e-06
2567 1.87e-05 9.36e-06
2568 1.87e-05 6.2e-06
2569 2.646e-05 1.23e-05
2570 1.496e-05 7.3e-06
2571 1.3e-05 5.25e-06
2572 1.067e-05 5.4e-06
2573 3.976e-05 1.23e-05
2574 2.07e-05 6.14e-06
2575 1.514e-05 5e-06
2576 9.4e-06 4.3e-06
2577 1.83e-05 7.2e-06
2578 3.403e-05 9.9e-06
2579 3.064e-05 9.7e-06
2580 1.39e-05 7.1e-06
2581 1.36e-05 4.7e-06
2582 3.284e-05 1.34e-05
2583 1.645e-05 7.8e-06
2584 2.1e-05 7.15e-06
2585 3.7e-05 1.085e-05
2586 1.293e-05 4.95e-06
2587 1.377e-05 5.5e-06
2588 4.756e-05 1.01e-05
2589 2.503e-05 1.085e-05
2590 2.676e-05 1.09e-05
2591 5.4e-06 3.5e-06
2592 3.11e-05 1.11e-05
2593 1.38e-05 5.84e-06
2594 2.46e-05 1.323e-05
2595 1.985e-05 5.96e-06
2596 8.17e-06 3.6e-06
2597 1.46e-05 5.7e-06
2598 3.64e-06 4.23e-06
2599 3.49e-05 8.9e-06
2600 4.715e-05 1.156e-05
2601 1.824e-05 8.05e-06
2602 4.88e-05 1.395e-05
2603 2.81e-05 1.866e-05
2604 5.7e-06 4.35e-06
2605 8.5e-06 3.9e-06
2606 1.01e-05 4.5e-06
2607 2.28e-05 7.7e-06
2608 1.44e-05 5.54e-06
2609 1.92e-05 8.64e-06
2610 7.75e-06 3.6e-06
2611 1.264e-05 4.7e-06
2612 1.925e-05 5.8e-06
2613 1.436e-05 5.36e-06
2614 1.776e-05 5.4e-06
2615 2.47e-05 8.2e-06
2616 1.603e-05 7.7e-06
2617 2.29e-05 7.03e-06
2618 1.29e-05 5.07e-06
2619 1.94e-05 8.7e-06
2620 1.88e-05 6.44e-06
2621 2.88e-05 1.78e-05
2622 1.81e-05 6.4e-06
2623 2.67e-05 1.127e-05
2624 2.7e-05 1.14e-05
2625 1.323e-05 4.5e-06
2626 1.67e-05 6.9e-06
2627 1.29e-05 5.36e-06
2628 2.85e-05 1.11e-05
2629 2.15e-05 9.4e-06
2630 7.5e-06 3.2e-06
2631 9.817e-05 1.89e-05
2632 1.54e-05 8.76e-06
2633 1.75e-05 7.57e-06
2634 2.134e-05 6.74e-06
2635 2.73e-05 8.9e-06
2636 7.2e-06 3.6e-06
2637 2.01e-05 6.7e-06
2638 4.125e-05 1.2e-05
2639 1.58e-05 6.26e-06
2640 2.29e-05 8.6e-06
2641 2.605e-05 9.7e-06
2642 1.395e-05 5.66e-06
2643 2.486e-05 8.3e-06
2644 4.214e-05 1.21e-05
2645 6.765e-05 1.633e-05
2646 2.366e-05 9e-06
2647 1.824e-05 9.66e-06
2648 1.216e-05 5.54e-06
2649 1.57e-05 6.2e-06
2650 1.7e-05 6.1e-06
2651 3.36e-05 1.174e-05
2652 2.885e-05 1.264e-05
2653 1.88e-05 6.3e-06
2654 1.36e-05 5.3e-06
2655 7.1e-06 3.93e-06
2656 1.17e-05 4.4e-06
2657 2.766e-05 9.5e-06
2658 2.71e-05 9.06e-06
2659 1.06e-05 4.7e-06
2660 1.63e-05 5.6e-06
2661 2.545e-05 8.76e-06
2662 2.54e-05 9.3e-06
2663 8e-06 3.6e-06
2664 1.84e-05 8.46e-06
2665 2.67e-05 1.18e-05
2666 1.9e-05 6.74e-06
2667 2.605e-05 7.8e-06
2668 7.15e-06 3.46e-06
2669 6.807e-05 1.69e-05
2670 3.02e-05 8.5e-06
2671 1.24e-05 5.2e-06
2672 2.05e-05 7.33e-06
2673 2.07e-05 7.15e-06
2674 2.98e-05 1.09e-05
2675 2.14e-05 6.14e-06
2676 2.986e-05 8.7e-06
2677 1.544e-05 5.6e-06
2678 1.08e-05 4.6e-06
2679 1.65e-05 6.44e-06
2680 1.186e-05 6.6e-06
2681 4.566e-05 1.246e-05
2682 1.6e-05 5.54e-06
2683 2.83e-05 8.4e-06
2684 3.48e-05 8.76e-06
2685 1.81e-05 7.87e-06
2686 1.156e-05 4.9e-06
2687 3.97e-05 1.293e-05
2688 2.384e-05 7.87e-06
2689 2.086e-05 8.7e-06
2690 1.68e-05 5.1e-06
2691 1.56e-05 6.1e-06
2692 1.425e-05 5.07e-06
2693 3.92e-05 9.8e-06
2694 2.164e-05 7.1e-06
2695 1.633e-05 6.6e-06
2696 2.61e-05 8.34e-06
2697 9.8e-06 4.65e-06
2698 0.00010854 2.21e-05
2699 2.724e-05 9.4e-06
2700 1.67e-05 7.87e-06
2701 4.14e-05 1.1e-05
2702 1.65e-05 7.3e-06
2703 2.65e-05 1.1e-05
2704 2.015e-05 6.4e-06
2705 2.116e-05 7.87e-06
2706 1.776e-05 7.87e-06
2707 1.02e-05 4.7e-06
2708 2.75e-05 7.9e-06
2709 1.72e-05 6.44e-06
2710 9.95e-06 5.25e-06
2711 1.055e-05 6.3e-06
2712 9.06e-06 4.35e-06
2713 1.484e-05 5.66e-06
2714 7.6e-06 3.8e-06
2715 1.174e-05 5.54e-06
2716 2.706e-05 7.5e-06
2717 6.9e-06 5.84e-06
2718 1.353e-05 5.9e-06
2719 1.77e-05 6.9e-06
2720 2.64e-05 9.83e-06
2721 1.86e-05 7.2e-06
2722 1.03e-05 5.3e-06
2723 2.277e-05 9.66e-06
2724 3.53e-05 1.013e-05
2725 9.83e-06 4.2e-06
2726 1e-05 4e-06
2727 1.82e-05 7.3e-06
2728 2.55e-05 9.06e-06
2729 5.4e-06 3.6e-06
2730 1.43e-05 4.95e-06
2731 2.337e-05 7.3e-06
2732 1.895e-05 8.76e-06
2733 2.486e-05 6.6e-06
2734 1.717e-05 5.84e-06
2735 1.895e-05 9.06e-06
2736 2.056e-05 9.36e-06
2737 3.517e-05 1.06e-05
2738 8.1e-06 3.93e-06
2739 4.4e-05 1.33e-05
2740 2.337e-05 1.305e-05
2741 2.277e-05 8.1e-06
2742 2.146e-05 8.6e-06
2743 2.533e-05 1.127e-05
2744 2.766e-05 1e-05
2745 1.246e-05 4.3e-06
2746 7.7e-06 3.7e-06
2747 1.51e-05 7.45e-06
2748 1.97e-05 7.6e-06
2749 3.654e-05 9.66e-06
2750 1.454e-05 6.8e-06
2751 9.8e-06 3.7e-06
2752 1.746e-05 7e-06
2753 2.27e-05 1.097e-05
2754 3.29e-05 9.83e-06
2755 1.4e-05 5.2e-06
2756 2.575e-05 7.8e-06
2757 2.29e-05 8.3e-06
2758 8.64e-06 3.93e-06
2759 2.944e-05 9.2e-06
2760 1.38e-05 4.65e-06
2761 1.526e-05 5.8e-06
2762 7.75e-06 5.5e-06
2763 1.49e-05 5.66e-06
2764 6.1e-06 3.46e-06
2765 1.65e-05 9.8e-06
2766 1.66e-05 8.05e-06
2767 4.04e-05 1.18e-05
2768 2.193e-05 8.3e-06
2769 2.78e-05 8.8e-06
2770 1.836e-05 7.8e-06
2771 1.68e-05 5.6e-06
2772 7.45e-06 6.26e-06
2773 1.055e-05 4.4e-06
2774 7.7e-06 4.53e-06
2775 8.17e-06 3.76e-06
2776 3.02e-05 1.27e-05
2777 3.177e-05 8.9e-06
2778 1.9e-05 9.4e-06
2779 2.46e-05 9.36e-06
2780 1.06e-05 4.3e-06
2781 1.8e-05 6.56e-06
2782 1.675e-05 6e-06
2783 7.7e-06 5.5e-06
2784 3.21e-05 1.2e-05
2785 3.52e-05 1.36e-05
2786 2.19e-05 7.3e-06
2787 3.25e-05 9.6e-06
2788 4.97e-05 1.556e-05
2789 1.57e-05 6.6e-06
2790 1.407e-05 5.25e-06
2791 6.44e-06 3.5e-06
2792 2.956e-05 9.54e-06
2793 1.717e-05 5.3e-06
2794 1.13e-05 4.3e-06
2795 3.11e-05 1.05e-05
2796 1.44e-05 4.7e-06
2797 1.55e-05 6.1e-06
2798 3.42e-05 1.04e-05
2799 1.34e-05 4.6e-06
2800 9.7e-06 4.4e-06
2801 5.83e-05 1.43e-05
2802 1.5e-05 6.1e-06
2803 3.64e-05 1.353e-05
2804 5.36e-05 2.32e-05
2805 2.867e-05 1.29e-05
2806 3.32e-05 1.067e-05
2807 1.895e-05 9.24e-06
2808 1.47e-05 4.77e-06
2809 1.824e-05 5.96e-06
2810 7.87e-06 4e-06
2811 2.78e-05 7.5e-06
2812 6.187e-05 1.645e-05
2813 1.67e-05 8.17e-06
2814 2.116e-05 7.03e-06
2815 2.53e-05 7.75e-06
2816 2.34e-05 7.75e-06
2817 2.456e-05 8.9e-06
2818 1.68e-05 5.36e-06
2819 1.83e-05 6.74e-06
2820 2.295e-05 1.04e-05
2821 3.165e-05 1.013e-05
2822 1.156e-05 8.2e-06
2823 1.19e-05 4.9e-06
2824 3.386e-05 8.5e-06
2825 1.06e-05 4.1e-06
2826 1.14e-05 4.65e-06
2827 4.727e-05 1.58e-05
2828 4.87e-05 1.025e-05
2829 2.426e-05 1.22e-05
2830 4.45e-05 1.63e-05
2831 1.98e-05 7.7e-06
2832 5.966e-05 1.76e-05
2833 2.32e-05 8.4e-06
2834 2.074e-05 6.8e-06
2835 3.13e-05 8.8e-06
2836 1.36e-05 6.85e-06
2837 8.4e-06 3.46e-06
2838 1.556e-05 4.65e-06
2839 3.56e-05 1.79e-05
2840 1.055e-05 5.5e-06
2841 1.65e-05 5.6e-06
2842 1.544e-05 6.1e-06
2843 1.64e-05 6.85e-06
2844 2.64e-05 8.4e-06
2845 1.23e-05 5.54e-06
2846 1.02e-05 4.3e-06
2847 1.574e-05 5.9e-06
2848 1.37e-05 6.56e-06
2849 1.574e-05 7.87e-06
2850 7.9e-05 1.603e-05
2851 2.4e-05 7.2e-06
2852 2.056e-05 7.57e-06
2853 2.676e-05 8.34e-06
2854 1.633e-05 8.76e-06
2855 1.47e-05 5.7e-06
2856 2.62e-05 8.6e-06
2857 2.35e-05 7.9e-06
2858 2.43e-05 1.13e-05
2859 1.216e-05 5.25e-06
2860 2.16e-05 7.7e-06
2861 2.98e-05 8.64e-06
2862 1.66e-05 5.6e-06
2863 1.085e-05 4.8e-06
2864 1.97e-05 7.87e-06
2865 1.335e-05 4.65e-06
2866 8.94e-06 4.77e-06
2867 1.436e-05 5.2e-06
2868 2.29e-05 8.4e-06
2869 2.06e-05 5.54e-06
2870 2.82e-05 7.87e-06
2871 5.513e-05 1.246e-05
2872 9.3e-06 3.93e-06
2873 2.54e-05 8.9e-06
2874 1.687e-05 5.3e-06
2875 1.09e-05 4.8e-06
2876 1.29e-05 5.8e-06
2877 1.57e-05 5.8e-06
2878 8.523e-05 1.67e-05
2879 4.58e-05 1.174e-05
2880 1.78e-05 6.85e-06
2881 1.276e-05 5.2e-06
2882 1.38e-05 8.64e-06
2883 1.806e-05 5.5e-06
2884 1.115e-05 4.6e-06
2885 2.2e-05 8.2e-06
2886 9.54e-06 4.1e-06
2887 9.9e-06 4.05e-06
2888 1.01e-05 4.35e-06
2889 1.407e-05 4.4e-06
2890 1.59e-05 4.3e-06
2891 9.7e-06 4.1e-06
2892 5.07e-06 3.34e-06
2893 1.21e-05 4.6e-06
2894 7.4e-06 4.23e-06
2895 2.01e-05 1.025e-05
2896 1.44e-05 5.9e-06
2897 1.5e-05 6.74e-06
2898 2.176e-05 8.9e-06
2899 4.55e-05 1.52e-05
2900 4.68e-05 1.49e-05
2901 1.16e-05 4.65e-06
2902 2.02e-05 7.03e-06
2903 1.496e-05 7.2e-06
2904 1.6e-05 9.1e-06
2905 2.56e-05 1.32e-05
2906 2.88e-05 1.085e-05
2907 2.426e-05 9.36e-06
2908 1.484e-05 5.3e-06
2909 3.98e-05 1.264e-05
2910 1.28e-05 4.4e-06
2911 1.1e-05 4.23e-06
2912 1.92e-05 9.24e-06
2913 1.73e-05 9.9e-06
2914 3.65e-05 1.19e-05
2915 2.31e-05 7.87e-06
2916 2.694e-05 8.5e-06
2917 1.687e-05 5.25e-06
2918 8.3e-06 3.64e-06
2919 1.085e-05 5.07e-06
2920 0.0001357 3.98e-05
2921 2.57e-05 7.6e-06
2922 9e-06 4.1e-06
2923 2.58e-05 8.8e-06
2924 6.56e-06 3.5e-06
2925 1.55e-05 5.8e-06
2926 6.413e-05 1.7e-05
2927 1.544e-05 5.7e-06
2928 1.156e-05 5.4e-06
2929 1.746e-05 9.1e-06
2930 2.545e-05 9.8e-06
2931 1.18e-05 5.5e-06
2932 1.884e-05 6.56e-06
2933 3.43e-05 1.39e-05
2934 1.02e-05 5.36e-06
2935 3.85e-05 9.95e-06
2936 9.54e-06 4.65e-06
2937 1.717e-05 5.7e-06
2938 5.95e-05 1.776e-05
2939 1.484e-05 5.5e-06
2940 1.836e-05 5.7e-06
2941 2.41e-05 9.24e-06
2942 7.98e-05 2.32e-05
2943 1e-05 3.76e-06
2944 2.146e-05 9.3e-06
2945 2.82e-05 8.4e-06
2946 1.07e-05 4.5e-06
2947 2.134e-05 9.5e-06
2948 2.325e-05 7.45e-06
2949 1.5e-05 6.3e-06
2950 3.064e-05 1.24e-05
2951 3.65e-05 1.3e-05
2952 3.4e-05 1.365e-05
2953 1.2e-05 5.1e-06
2954 9.6e-06 5.6e-06
2955 2.72e-05 1.56e-05
2956 1.335e-05 6.14e-06
2957 1.53e-05 5.54e-06
2958 2.235e-05 8.17e-06
2959 1.48e-05 5.6e-06
2960 1.043e-05 4.3e-06
2961 2.04e-05 6.74e-06
2962 8.76e-06 4.9e-06
2963 1.16e-05 5e-06
2964 1.514e-05 5.96e-06
2965 2.73e-05 1.66e-05
2966 5e-06 5.07e-06
2967 1.92e-05 6.7e-06
2968 1.27e-05 4.7e-06
2969 2.2e-05 7.7e-06
2970 1.81e-05 6.3e-06
2971 2.94e-05 9.83e-06
2972 0.000101 1.91e-05
2973 0.0001157 3.594e-05
2974 1.585e-05 7e-06
2975 1.556e-05 6.5e-06
2976 1.45e-05 5.36e-06
2977 1.07e-05 4.6e-06
2978 6.44e-06 4.3e-06
2979 1.115e-05 5.66e-06
2980 1.07e-05 4.7e-06
2981 7.15e-06 3.64e-06
2982 2.69e-05 6.85e-06
2983 1.82e-05 6.26e-06
2984 2.27e-05 8.9e-06
2985 2.193e-05 1.12e-05
2986 1.28e-05 7.2e-06
2987 5.22e-05 2.03e-05
2988 2.08e-05 8e-06
2989 2.205e-05 5.9e-06
2990 1.013e-05 3.4e-06
2991 1.47e-05 5.3e-06
2992 1.144e-05 4.35e-06
2993 8.94e-06 4.9e-06
2994 2.18e-05 8.3e-06
2995 3.36e-05 1.47e-05
2996 1.17e-05 4.5e-06
2997 1.23e-05 5.3e-06
2998 2.664e-05 1.27e-05
2999 9.2e-06 4.23e-06
3000 9.4e-06 3.93e-06
3001 1.33e-05 5.4e-06
3002 2.3e-05 1.013e-05
3003 1.48e-05 5.36e-06
3004 4.61e-05 1.794e-05
3005 1.78e-05 1.06e-05
3006 6.85e-06 3.2e-06
3007 1.25e-05 4.5e-06
3008 2.09e-05 8.46e-06
3009 2.694e-05 1.085e-05
3010 6.8e-06 3.6e-06
3011 5.6e-06 5e-06
3012 1.323e-05 4.7e-06
3013 1.98e-05 5.8e-06
3014 2.42e-05 9.95e-06
3015 1.38e-05 5.4e-06
3016 2.384e-05 8.05e-06
3017 3.09e-05 9.7e-06
3018 2.85e-05 9.24e-06
3019 2.11e-05 7.9e-06
3020 1.6e-05 7.6e-06
3021 2.396e-05 7.5e-06
3022 8.3e-06 3.8e-06
3023 1.645e-05 7.33e-06
3024 1.997e-05 1.025e-05
3025 2.176e-05 6.85e-06
3026 1.806e-05 6.44e-06
3027 3.237e-05 1.097e-05
3028 1.02e-05 5.07e-06
3029 6.27e-05 1.4e-05
3030 1.42e-05 5.66e-06
3031 2.587e-05 6.4e-06
3032 4.94e-05 1.72e-05
3033 1.48e-05 4.8e-06
3034 4.47e-05 1.08e-05
3035 9.6e-06 3.46e-06
3036 1.32e-05 6.4e-06
3037 1.395e-05 6.1e-06
3038 9.9e-06 5.84e-06
3039 8.2e-06 3.93e-06
3040 4.7e-06 2.86e-06
3041 4.274e-05 1.21e-05
3042 1.425e-05 5.4e-06
3043 1.14e-05 5.2e-06
3044 1.86e-05 6.56e-06
3045 1.17e-05 6.2e-06
3046 2.307e-05 8.1e-06
3047 1.23e-05 5.54e-06
3048 2.95e-05 7.2e-06
3049 4.11e-05 1.02e-05
3050 1.74e-05 5.96e-06
3051 1.46e-05 5.2e-06
3052 7.4e-06 3.4e-06
3053 2.265e-05 9e-06
3054 1.407e-05 4.95e-06
3055 1.61e-05 5.3e-06
3056 2.68e-05 7.3e-06
3057 1.425e-05 4.4e-06
3058 2.724e-05 1.395e-05
3059 3.3e-05 1.04e-05
3060 2.944e-05 1.043e-05
3061 5.2e-06 3.7e-06
3062 1.115e-05 4.7e-06
3063 1.52e-05 7e-06
3064 2.66e-05 6.8e-06
3065 9.2e-06 4.5e-06
3066 3.093e-05 1.22e-05
3067 2.855e-05 1.395e-05
3068 1.08e-05 4.23e-06
3069 3.64e-05 1.466e-05
3070 1.51e-05 7.1e-06
3071 1.067e-05 5.96e-06
3072 1.73e-05 6.6e-06
3073 1.49e-05 5.6e-06
3074 2.16e-05 9.2e-06
3075 1.454e-05 5.4e-06
3076 1.48e-05 5.25e-06
3077 3.976e-05 1.13e-05
3078 1.8e-05 8.34e-06
3079 1.574e-05 9e-06
3080 2.84e-05 7.87e-06
3081 2.503e-05 1.27e-05
3082 2.52e-05 9.5e-06
3083 2.784e-05 1.156e-05
3084 1.68e-05 6.44e-06
3085 2.25e-05 8.17e-06
3086 2.617e-05 1.15e-05
3087 4.43e-05 1.556e-05
3088 1.14e-05 5.1e-06
3089 3.463e-05 8.3e-06
3090 1.043e-05 5.07e-06
3091 1.335e-05 5.1e-06
3092 2.235e-05 6.56e-06
3093 4.26e-05 1.24e-05
3094 1.013e-05 5.1e-06
3095 2.325e-05 7.45e-06
3096 1.156e-05 4.3e-06
3097 1.29e-05 6.2e-06
3098 1.013e-05 6.26e-06
3099 1.41e-05 5.66e-06
3100 3.415e-05 9.1e-06
3101 1.78e-05 7.5e-06
3102 3.43e-05 1.11e-05
3103 1.36e-05 4.65e-06
3104 1.854e-05 8.9e-06
3105 1.02e-05 5.66e-06
3106 1.055e-05 4.77e-06
3107 1.276e-05 4.8e-06
3108 2.99e-05 9.4e-06
3109 3.326e-05 1.675e-05
3110 1.8e-05 6.6e-06
3111 1.41e-05 5.07e-06
3112 2.027e-05 7.4e-06
3113 1.88e-05 6.3e-06
3114 2.3e-05 8.76e-06
3115 0.0001194 2.307e-05
3116 1.824e-05 7.6e-06
3117 1.18e-05 6e-06
3118 1.72e-05 6.74e-06
3119 2.29e-05 7.15e-06
3120 5.56e-05 1.73e-05
3121 1.454e-05 6.1e-06
3122 1.794e-05 6.2e-06
3123 7.653e-05 2.223e-05
3124 3.85e-05 1.48e-05
3125 1.913e-05 8.05e-06
3126 9e-06 4.53e-06
3127 2.29e-05 6.8e-06
3128 9.4e-06 4.23e-06
3129 4.65e-05 9.9e-06
3130 5.91e-05 1.466e-05
3131 3.046e-05 8.1e-06
3132 3.29e-05 1.657e-05
3133 1.59e-05 8.8e-06
3134 2.35e-05 7.6e-06
3135 1.52e-05 5.07e-06
3136 7.6e-06 5.9e-06
3137 2.01e-05 7.4e-06
3138 3.314e-05 9.3e-06
3139 1.57e-05 5.1e-06
3140 2.617e-05 7.33e-06
3141 3.89e-05 1.28e-05
3142 2.116e-05 6.8e-06
3143 7.87e-06 4.6e-06
3144 5.096e-05 1.71e-05
3145 6.5e-06 3.34e-06
3146 1.68e-05 6.44e-06
3147 0.0001917 3.207e-05
3148 3.95e-05 1.097e-05
3149 4.876e-05 1.13e-05
3150 3.74e-05 1.15e-05
3151 1.22e-05 4.9e-06
3152 1.12e-05 4.3e-06
3153 0.0001099 3.237e-05
3154 2.384e-05 1.305e-05
3155 5.555e-05 1.72e-05
3156 8.46e-06 4.5e-06
3157 7.7e-06 3.3e-06
3158 9.9e-06 6.8e-06
3159 1.32e-05 7.3e-06
3160 2.19e-05 6.14e-06
3161 6.21e-05 1.794e-05
3162 9.835e-05 1.95e-05
3163 2.15e-05 9.4e-06
3164 1.73e-05 6.3e-06
3165 1.997e-05 7.45e-06
3166 1.454e-05 6.4e-06
3167 1.35e-05 6.5e-06
3168 1.603e-05 7e-06
3169 5.32e-05 2.11e-05
3170 4.715e-05 1.46e-05
3171 7.9e-06 4.6e-06
3172 1.29e-05 6.6e-06
3173 1.335e-05 5.5e-06
3174 7.3e-06 3.76e-06
3175 2.58e-05 6.8e-06
3176 8.1e-06 3.64e-06
3177 2.84e-05 1e-05
3178 1.55e-05 6.1e-06
3179 2.99e-05 8.8e-06
3180 1.98e-05 7.3e-06
3181 4.71e-05 2.03e-05
3182 1.88e-05 6.9e-06
3183 7.15e-05 1.68e-05
3184 2.074e-05 9.9e-06
3185 1.37e-05 4.9e-06
3186 2.45e-05 9.66e-06
3187 2.06e-05 7.3e-06
3188 8.124e-05 1.9e-05
3189 8.4e-06 4.5e-06
3190 2.486e-05 9.7e-06
3191 1.89e-05 5.7e-06
3192 4.37e-05 1.57e-05
3193 1.085e-05 4.35e-06
3194 1.41e-05 5.3e-06
3195 1.997e-05 7.33e-06
3196 1.174e-05 5.5e-06
3197 2.05e-05 7.9e-06
3198 7.45e-06 5.07e-06
3199 1.54e-05 6.4e-06
3200 1.025e-05 7.1e-06
3201 4.274e-05 1.26e-05
3202 4.77e-06 3.1e-06
3203 1.66e-05 5.84e-06
3204 9.95e-06 4.4e-06
3205 3.49e-05 1.08e-05
3206 1.794e-05 7e-06
3207 1.99e-05 9.95e-06
3208 2.205e-05 7.3e-06
3209 2.223e-05 7.87e-06
3210 2.33e-05 8.1e-06
3211 1.466e-05 5.5e-06
3212 8.7e-06 4.23e-06
3213 1.97e-05 7.7e-06
3214 2.66e-05 1.29e-05
3215 9.83e-06 4.05e-06
3216 4.08e-05 1.06e-05
3217 1.74e-05 7.33e-06
3218 5.347e-05 1.526e-05
3219 2.676e-05 8.34e-06
3220 3.284e-05 1.055e-05
3221 9.3e-06 4e-06
3222 1.6e-05 7.1e-06
3223 1.985e-05 6.3e-06
3224 9.9e-06 4.5e-06
3225 1.234e-05 6.1e-06
3226 2.42e-05 8.4e-06
3227 1.91e-05 7.75e-06
3228 1.425e-05 4.8e-06
3229 8.3e-06 4e-06
3230 1.55e-05 5.25e-06
3231 1.98e-05 6.14e-06
3232 1.246e-05 4.35e-06
3233 2.72e-05 8.94e-06
3234 2.63e-05 1.127e-05
3235 3.12e-05 1.246e-05
3236 9.7e-06 5.1e-06
3237 1.633e-05 6.6e-06
3238 1.45e-05 5.1e-06
3239 1.22e-05 5e-06
3240 1.764e-05 5.9e-06
3241 1.98e-05 8.4e-06
3242 2.84e-05 7.75e-06
3243 3.28e-05 1.085e-05
3244 1.013e-05 3.93e-06
3245 8.6e-06 6.2e-06
3246 5.01e-05 1.79e-05
3247 1.633e-05 7.03e-06
3248 1.824e-05 6.26e-06
3249 1e-05 4.53e-06
3250 2.36e-05 7.2e-06
3251 1.52e-05 5.9e-06
3252 1.115e-05 4.3e-06
3253 7.1e-05 1.657e-05
3254 2.45e-05 8.6e-06
3255 2.795e-05 9.66e-06
3256 1.47e-05 5.7e-06
3257 2.06e-05 5.8e-06
3258 7.5e-06 3.8e-06
3259 4.48e-05 1.39e-05
3260 1.02e-05 3.9e-06
3261 8.64e-06 7.9e-06
3262 1.454e-05 5.25e-06
3263 1.14e-05 6.74e-06
3264 9.7e-06 4.65e-06
3265 2.825e-05 1.28e-05
3266 3.153e-05 8.64e-06
3267 3.797e-05 1.04e-05
3268 1.66e-05 6.26e-06
3269 3.1e-05 7.8e-06
3270 3.654e-05 1.144e-05
3271 1.02e-05 3.6e-06
3272 5.27e-05 1.335e-05
3273 2.9e-05 8.7e-06
3274 2.59e-05 9.95e-06
3275 3.415e-05 1.335e-05
3276 3.61e-05 1.115e-05
3277 1.496e-05 5.7e-06
3278 1.35e-05 4.95e-06
3279 1.59e-05 5.96e-06
3280 1.705e-05 7.3e-06
3281 2.176e-05 7.7e-06
3282 2.39e-05 9.83e-06
3283 1.74e-05 7.3e-06
3284 7.5e-06 3.8e-06
3285 6.33e-05 1.466e-05
3286 1.806e-05 5.66e-06
3287 8.94e-06 3.4e-06
3288 1.967e-05 6.9e-06
3289 1.57e-05 6.26e-06
3290 1.58e-05 6.6e-06
3291 1.53e-05 6.56e-06
3292 1.26e-05 4.35e-06
3293 1.13e-05 4.6e-06
3294 8.76e-06 5e-06
3295 2.134e-05 8.17e-06
3296 5.09e-05 1.21e-05
3297 1.866e-05 8.17e-06
3298 1.26e-05 5.7e-06
3299 2.253e-05 6.26e-06
3300 2.06e-05 7.03e-06
3301 2.486e-05 7.6e-06
3302 7.15e-06 3.7e-06
3303 1.574e-05 5.66e-06
3304 3.62e-05 1.395e-05
3305 3.254e-05 1.11e-05
3306 3.49e-05 1.44e-05
3307 1.657e-05 6.1e-06
3308 6.664e-05 1.74e-05
3309 8.935e-05 2.1e-05
3310 3.827e-05 1.25e-05
3311 9.9e-06 4.6e-06
3312 1.57e-05 5.4e-06
3313 8e-06 4.35e-06
3314 1.544e-05 5.3e-06
3315 1.57e-05 7.03e-06
3316 1.806e-05 5.6e-06
3317 2.16e-05 6.5e-06
3318 1.56e-05 5.5e-06
3319 2.03e-05 1.025e-05
3320 1.38e-05 6.1e-06
3321 2.02e-05 8.46e-06
3322 1.71e-05 9.36e-06
3323 3.35e-05 1.675e-05
3324 2.754e-05 8.64e-06
3325 6.14e-06 3.16e-06
3326 1.806e-05 8.2e-06
3327 1.89e-05 6.5e-06
3328 2.76e-05 1.22e-05
3329 2.164e-05 8.1e-06
3330 1.734e-05 6.2e-06
3331 2.205e-05 9.54e-06
3332 1.52e-05 6.14e-06
3333 2.277e-05 6.6e-06
3334 1.77e-05 5.84e-06
3335 2.19e-05 9.1e-06
3336 2.47e-05 1.17e-05
3337 1.85e-05 7.5e-06
3338 3.37e-05 9.6e-06
3339 1.365e-05 5.2e-06
3340 1.377e-05 7.3e-06
3341 1.2e-05 6.14e-06
3342 8.94e-06 4.7e-06
3343 8.64e-06 4.77e-06
3344 3.123e-05 7.75e-06
3345 1.19e-05 4.8e-06
3346 9.6e-06 4.2e-06
3347 1.7e-05 6.7e-06
3348 1.824e-05 7.45e-06
3349 1.17e-05 4.6e-06
3350 1.16e-05 4.23e-06
3351 1.967e-05 9.3e-06
3352 8e-06 3.8e-06
3353 7.7e-06 4.05e-06
3354 5.46e-05 1.204e-05
3355 5.17e-05 1.806e-05
3356 2.027e-05 9.95e-06
3357 2.587e-05 1.03e-05
3358 2.24e-05 9.8e-06
3359 1.466e-05 7.03e-06
3360 1.127e-05 4.65e-06
3361 2.46e-05 1.335e-05
3362 8e-05 1.7e-05
3363 1.943e-05 8.46e-06
3364 1.836e-05 6.1e-06
3365 3.105e-05 9.36e-06
3366 1.96e-05 6.5e-06
3367 1.35e-05 5.3e-06
3368 9.2e-06 4.3e-06
3369 1.24e-05 4.8e-06
3370 1.21e-05 5.96e-06
3371 1.156e-05 5.2e-06
3372 2.265e-05 7.9e-06
3373 1.186e-05 4.6e-06
3374 2.277e-05 8.17e-06
3375 2.8e-05 8.34e-06
3376 1.57e-05 5.9e-06
3377 8.6e-06 4.77e-06
3378 1.45e-05 6.85e-06
3379 2.396e-05 9.1e-06
3380 2.587e-05 1.17e-05
3381 3.25e-05 1.21e-05
3382 0.0001029 2.77e-05
3383 1.44e-05 5.36e-06
3384 3.713e-05 1.687e-05
3385 1.91e-05 9e-06
3386 1.33e-05 4.8e-06
3387 2.04e-05 8e-06
3388 1.585e-05 6e-06
3389 2.766e-05 1.04e-05
3390 1.943e-05 8.94e-06
3391 1.013e-05 5.1e-06
3392 1.83e-05 6.74e-06
3393 1.23e-05 5.2e-06
3394 3.18e-05 8.6e-06
3395 1.95e-05 6.6e-06
3396 1.76e-05 4.8e-06
3397 2.056e-05 7.45e-06
3398 2e-05 6.9e-06
3399 1.39e-05 6e-06
3400 0.0001261 2.42e-05
3401 3.093e-05 9.5e-06
3402 2.65e-05 1.07e-05
3403 1.54e-05 9.2e-06
3404 3.326e-05 1.12e-05
3405 1.174e-05 5.07e-06
3406 2.81e-05 9.06e-06
3407 2.82e-05 7.75e-06
3408 1.174e-05 4.3e-06
3409 3.08e-05 1.013e-05
3410 3.004e-05 1.234e-05
3411 2.193e-05 6.85e-06
3412 2.06e-05 9.06e-06
3413 1.74e-05 6.14e-06
3414 2.6e-05 8.3e-06
3415 1.7e-05 1.025e-05
3416 1.16e-05 4.5e-06
3417 8.34e-06 4.05e-06
3418 1.6e-05 1.05e-05
3419 7.75e-06 4.3e-06
3420 5.746e-05 2.205e-05
3421 1.14e-05 4.23e-06
3422 1.293e-05 4.95e-06
3423 2.17e-05 6.3e-06
3424 1.156e-05 5e-06
3425 1.76e-05 6.74e-06
3426 1.01e-05 7.7e-06
3427 1.866e-05 9.83e-06
3428 1.764e-05 6.6e-06
3429 2.38e-05 9e-06
3430 3.22e-05 9.83e-06
3431 1.377e-05 5.7e-06
3432 1.08e-05 3.8e-06
3433 2.575e-05 8e-06
3434 3.73e-05 1.94e-05
3435 3.654e-05 1.45e-05
3436 2.3e-05 8.94e-06
3437 1.54e-05 6.7e-06
3438 2e-05 6e-06
3439 3.666e-05 9.4e-06
3440 2.36e-05 1.15e-05
3441 3e-05 8.94e-06
3442 2.503e-05 6.74e-06
3443 3.43e-05 2.68e-05
3444 6.14e-06 4.3e-06
3445 1.67e-05 5.9e-06
3446 1.6e-05 6.1e-06
3447 2.897e-05 8.34e-06
3448 8.5e-06 3.3e-06
3449 1.985e-05 7.3e-06
3450 2.205e-05 9.24e-06
3451 1.246e-05 4.3e-06
3452 8.64e-06 3.64e-06
3453 1.29e-05 4e-06
3454 7.2e-06 4.6e-06
3455 3.666e-05 1.22e-05
3456 1.484e-05 5.7e-06
3457 1.87e-05 7.7e-06
3458 1.6e-05 5.96e-06
3459 1.776e-05 5.54e-06
3460 4.18e-05 1.22e-05
3461 2.056e-05 6.74e-06
3462 2.015e-05 1.2e-05
3463 1.687e-05 6.44e-06
3464 1.63e-05 5.36e-06
3465 3.05e-05 1.29e-05
3466 1.52e-05 5.8e-06
3467 1.41e-05 5.07e-06
3468 1.49e-05 7.33e-06
3469 2.01e-05 8.17e-06
3470 2.116e-05 7.8e-06
3471 2.33e-05 1.08e-05
3472 3.403e-05 1.38e-05
3473 1.37e-05 4.95e-06
3474 1.585e-05 7.5e-06
3475 1.19e-05 4.53e-06
3476 1.085e-05 4.2e-06
3477 1.234e-05 4.2e-06
3478 1.955e-05 5.9e-06
3479 7.486e-05 2.22e-05
3480 2.015e-05 9.4e-06
3481 8.9e-06 4.77e-06
3482 1.04e-05 6.26e-06
3483 1.276e-05 5.2e-06
3484 8.8e-06 3.8e-06
3485 9.8e-06 4.4e-06
3486 2.503e-05 1.18e-05
3487 1.57e-05 6.14e-06
3488 4.09e-05 1.16e-05
3489 3.28e-05 9.5e-06
3490 2.15e-05 6.9e-06
3491 2.33e-05 6.4e-06
3492 2.176e-05 8e-06
3493 1.53e-05 5.6e-06
3494 3.195e-05 1.85e-05
3495 2.164e-05 7.3e-06
3496 1.013e-05 5.4e-06
3497 8.94e-06 5.6e-06
3498 1.64e-05 7.1e-06
3499 2.176e-05 6.5e-06
3500 1.19e-05 5.36e-06
3501 3.34e-05 9.4e-06
3502 2.64e-05 1.1e-05
3503 1.764e-05 5.66e-06
3504 1.365e-05 5.25e-06
3505 1.88e-05 6e-06
3506 1.097e-05 1.02e-05
3507 1.6e-05 6.7e-06
3508 1.32e-05 4.1e-06
3509 3.034e-05 1.085e-05
3510 1.854e-05 7.2e-06
3511 2.44e-05 9.24e-06
3512 8.6e-06 4.3e-06
3513 8.46e-06 4.9e-06
3514 2.253e-05 7.9e-06
3515 8.94e-06 4.05e-06
3516 6.56e-06 4.95e-06
3517 4.96e-05 1.156e-05
3518 2.354e-05 1.067e-05
3519 1.58e-05 7.7e-06
3520 1.186e-05 5.3e-06
3521 9.75e-05 2.307e-05
3522 1.955e-05 8.3e-06
3523 4.74e-05 1.794e-05
3524 8.6e-06 3.7e-06
3525 1.88e-05 7.3e-06
3526 3.43e-05 1.12e-05
3527 8.05e-06 4.05e-06
3528 2.396e-05 1.526e-05
3529 1.53e-05 5.96e-06
3530 3.02e-05 1.067e-05
3531 2.974e-05 9.6e-06
3532 8.2e-06 3.46e-06
3533 1.4e-05 7.33e-06
3534 1.013e-05 5.25e-06
3535 2.64e-05 8.6e-06
3536 1.49e-05 5.96e-06
3537 5.28e-05 1.96e-05
3538 3.904e-05 1.66e-05
3539 3.21e-05 1.055e-05
3540 1.764e-05 8.2e-06
3541 1.31e-05 4.53e-06
3542 1.425e-05 6.14e-06
3543 2.354e-05 1.305e-05
3544 4.37e-05 1.94e-05
3545 5.98e-05 1.83e-05
3546 1.98e-05 7.8e-06
3547 2.325e-05 6.8e-06
3548 1.514e-05 6.1e-06
3549 2.48e-05 7.1e-06
3550 1.26e-05 6.26e-06
3551 1.82e-05 7.87e-06
3552 8.76e-06 3.76e-06
3553 7.45e-06 4.1e-06
3554 1.23e-05 4.6e-06
3555 1.5e-05 7.03e-06
3556 1.89e-05 8.3e-06
3557 1.574e-05 6.4e-06
3558 4.286e-05 1.03e-05
3559 1.74e-05 6.7e-06
3560 1.4e-05 7.57e-06
3561 1.425e-05 5.6e-06
3562 1.67e-05 1.13e-05
3563 1.87e-05 8.1e-06
3564 8.46e-06 4.23e-06
3565 1.2e-05 5.36e-06
3566 1.884e-05 5.3e-06
3567 1.84e-05 5.54e-06
3568 1.794e-05 7.7e-06
3569 2.176e-05 8.9e-06
3570 1.68e-05 6e-06
3571 1.55e-05 5.54e-06
3572 1.59e-05 4.9e-06
3573 1.895e-05 8.1e-06
3574 1.59e-05 4.7e-06
3575 1.11e-05 5.25e-06
3576 2.843e-05 8.94e-06
3577 8.2e-06 5.25e-06
3578 1.377e-05 5.07e-06
3579 2.164e-05 8.3e-06
3580 1.48e-05 5.1e-06
3581 3.34e-05 7.9e-06
3582 1.484e-05 5.5e-06
3583 1.25e-05 4.5e-06
3584 1.48e-05 4.7e-06
3585 2.575e-05 1.067e-05
3586 1.66e-05 5.9e-06
3587 1.913e-05 5.96e-06
3588 2.307e-05 7.8e-06
3589 2.01e-05 5.54e-06
3590 2.54e-05 8.4e-06
3591 8.94e-06 5.07e-06
3592 3.666e-05 9.5e-06
3593 6.1e-06 4.6e-06
3594 3.356e-05 1.127e-05
3595 3.63e-05 1.174e-05
3596 3.46e-05 1.68e-05
3597 2.2e-05 8.17e-06
3598 1.81e-05 6.74e-06
3599 1.717e-05 7.2e-06
3600 2.116e-05 5.8e-06
3601 1.055e-05 3.76e-06
3602 2.51e-05 7.3e-06
3603 5.19e-05 1.36e-05
3604 1.234e-05 5.25e-06
3605 2.587e-05 7.1e-06
3606 8.6e-06 4.4e-06
3607 3.797e-05 1.365e-05
3608 1.5e-05 5.1e-06
3609 1.46e-05 5.96e-06
3610 9.3e-06 4.77e-06
3611 1.64e-05 8.05e-06
3612 6.1e-06 4.6e-06
3613 4.46e-05 1.115e-05
3614 2.45e-05 1.216e-05
3615 1.097e-05 4.7e-06
3616 8e-06 3.7e-06
3617 1.216e-05 5.8e-06
3618 7.87e-06 4.7e-06
3619 6.74e-06 3.46e-06
3620 3.34e-05 1.16e-05
3621 4.107e-05 1.48e-05
3622 2.04e-05 6.56e-06
3623 4.166e-05 1.32e-05
3624 1.913e-05 9.36e-06
3625 3.73e-05 1.264e-05
3626 3.12e-05 8.34e-06
3627 1.57e-05 5.07e-06
3628 5.734e-05 1.69e-05
3629 1.9e-05 1.04e-05
3630 1.73e-05 6.7e-06
3631 1.72e-05 7.87e-06
3632 1.836e-05 7.3e-06
3633 0.0001991 3.433e-05
3634 1.22e-05 6.2e-06
3635 5.084e-05 1.675e-05
3636 1.276e-05 4.7e-06
3637 2.78e-05 1.264e-05
3638 1.79e-05 7.1e-06
3639 2.84e-05 8e-06
3640 1.12e-05 6e-06
3641 8.94e-06 3.6e-06
3642 1.127e-05 4.53e-06
3643 2.843e-05 8.6e-06
3644 1.633e-05 6.26e-06
3645 6.8e-06 3.64e-06
3646 0.00011384 1.98e-05
3647 1.79e-05 6.44e-06
3648 2.18e-05 8.46e-06
3649 1.65e-05 7e-06
3650 1.544e-05 5.4e-06
3651 2.605e-05 1.09e-05
3652 1.76e-05 5.54e-06
3653 5.54e-06 3.76e-06
3654 4.58e-05 1.37e-05
3655 4.08e-05 1.04e-05
3656 8.05e-06 6.1e-06
3657 2.515e-05 9.66e-06
3658 1.454e-05 9.1e-06
3659 2.88e-05 8.64e-06
3660 9.8e-06 4.53e-06
3661 1.246e-05 4.77e-06
3662 9.1e-06 4.9e-06
3663 3.034e-05 1.013e-05
3664 1.997e-05 9.06e-06
3665 3.24e-05 9.83e-06
3666 2.29e-05 1.11e-05
3667 1.466e-05 7.33e-06
3668 1.323e-05 4.77e-06
3669 1.585e-05 5.4e-06
3670 4.894e-05 1.514e-05
3671 1.63e-05 6.7e-06
3672 2.563e-05 7.2e-06
3673 1.66e-05 5.66e-06
3674 6.6e-06 3.5e-06
3675 2.235e-05 7.15e-06
3676 4.745e-05 1.85e-05
3677 1.05e-05 4.95e-06
3678 5.07e-06 3.64e-06
3679 2.056e-05 5.4e-06
3680 1.746e-05 6.85e-06
3681 1.88e-05 7.4e-06
3682 2.426e-05 6.6e-06
3683 2.95e-05 1.05e-05
3684 1.54e-05 6.6e-06
3685 3.475e-05 1.55e-05
3686 1.615e-05 5.07e-06
3687 2.82e-05 1.77e-05
3688 3.63e-05 1.144e-05
3689 1.2e-05 5.4e-06
3690 2.044e-05 1.04e-05
3691 2.68e-05 1.186e-05
3692 2.21e-05 8.76e-06
3693 2.45e-05 1.127e-05
3694 2.515e-05 8.05e-06
3695 1.925e-05 6.6e-06
3696 2.474e-05 6.7e-06
3697 1.06e-05 5.07e-06
3698 1.574e-05 5.6e-06
3699 1.85e-05 6.9e-06
3700 8.5e-06 4.05e-06
3701 1.52e-05 7e-06
3702 2.31e-05 9.1e-06
3703 1.806e-05 6.14e-06
3704 3.96e-05 1.64e-05
3705 2.587e-05 1.1e-05
3706 4.94e-05 1.425e-05
3707 1.115e-05 4.5e-06
3708 2.253e-05 1.144e-05
3709 1.88e-05 7.7e-06
3710 3.684e-05 1.43e-05
3711 6.12e-05 1.734e-05
3712 3.21e-05 9.66e-06
3713 1.895e-05 7.7e-06
3714 1.51e-05 5.84e-06
3715 7.33e-06 5.54e-06
3716 1.05e-05 4.1e-06
3717 3.44e-05 9.66e-06
3718 1.3e-05 4.77e-06
3719 1.407e-05 4.95e-06
3720 2.89e-05 1.21e-05
3721 2.58e-05 7.75e-06
3722 2.027e-05 7.33e-06
3723 1.806e-05 7.6e-06
3724 3.36e-05 1.144e-05
3725 1.5e-05 7.15e-06
3726 1.53e-05 7.9e-06
3727 1.407e-05 7.03e-06
3728 1.514e-05 6.9e-06
3729 1.705e-05 5.36e-06
3730 1.854e-05 5.84e-06
3731 6.7e-06 3.3e-06
3732 1.58e-05 5.4e-06
3733 4.137e-05 1.323e-05
3734 2.03e-05 6.6e-06
3735 2.7e-05 1.03e-05
3736 2.79e-05 8.2e-06
3737 6e-06 3.76e-06
3738 2.32e-05 9.95e-06
3739 2.813e-05 1.33e-05
3740 2.015e-05 8.7e-06
3741 1.276e-05 5e-06
3742 1.466e-05 7.33e-06
3743 6.74e-06 3.7e-06
3744 1.5e-05 6.4e-06
3745 1.717e-05 7.45e-06
3746 2.104e-05 7.15e-06
3747 1.91e-05 6.2e-06
3748 3.73e-05 1.323e-05
3749 4.4e-06 3.6e-06
3750 1.47e-05 6.1e-06
3751 1.895e-05 1.02e-05
3752 2.533e-05 1.32e-05
3753 1.44e-05 6e-06
3754 2.193e-05 9.24e-06
3755 2.29e-05 7.2e-06
3756 2.2e-05 1.025e-05
3757 1.436e-05 5.9e-06
3758 1.24e-05 4.3e-06
3759 1.78e-05 9.3e-06
3760 1.05e-05 4e-06
3761 1.9e-05 6.14e-06
3762 1.73e-05 6.74e-06
3763 1.85e-05 7.15e-06
3764 1.28e-05 4.6e-06
3765 2.99e-05 1.186e-05
3766 1.09e-05 3.7e-06
3767 3.433e-05 1.276e-05
3768 1.204e-05 5.8e-06
3769 2.366e-05 1.127e-05
3770 1.365e-05 4.5e-06
3771 2.265e-05 7.5e-06
3772 1.55e-05 7.57e-06
3773 2.706e-05 1.09e-05
3774 2.03e-05 7.9e-06
3775 1.633e-05 5.9e-06
3776 1.764e-05 7.2e-06
3777 1.6e-05 8.5e-06
3778 4.86e-05 1.59e-05
3779 5.36e-06 3.16e-06
3780 2.01e-05 7.75e-06
3781 5.56e-05 1.365e-05
3782 2.26e-05 9.2e-06
3783 1.65e-05 5.6e-06
3784 6.14e-06 4.23e-06
3785 2.26e-05 8.05e-06
3786 8.64e-06 4e-06
3787 1.454e-05 6.3e-06
3788 3e-05 1.556e-05
3789 6.7e-06 4.2e-06
3790 7.6e-06 4.23e-06
3791 1.144e-05 4.53e-06
3792 1.23e-05 2.11e-05
3793 1.156e-05 5.4e-06
3794 1.59e-05 6e-06
3795 3.75e-05 1.8e-05
3796 1.764e-05 6.9e-06
3797 1.67e-05 8.76e-06
3798 1.144e-05 4.35e-06
3799 7.05e-05 1.92e-05
3800 1.98e-05 8.2e-06
3801 2.85e-05 1.353e-05
3802 1.985e-05 6e-06
3803 2.927e-05 9.83e-06
3804 1.13e-05 5.2e-06
3805 1.57e-05 5.1e-06
3806 4.34e-05 1.28e-05
3807 2.56e-05 9.3e-06
3808 3.713e-05 1.043e-05
3809 3.016e-05 8.7e-06
3810 1.34e-05 5.8e-06
3811 3.16e-05 7.7e-06
3812 2.93e-05 1.21e-05
3813 1.83e-05 8.1e-06
3814 2.694e-05 9.66e-06
3815 2.74e-05 8.5e-06
3816 5.96e-06 3.93e-06
3817 8.05e-06 3.64e-06
3818 2.16e-05 8.9e-06
3819 1.73e-05 6.5e-06
3820 1.81e-05 7.1e-06
3821 1.05e-05 4.5e-06
3822 1.9e-05 5.6e-06
3823 2.295e-05 8.1e-06
3824 1.61e-05 7.3e-06
3825 2.13e-05 9.8e-06
3826 1.28e-05 5.2e-06
3827 8.06e-05 1.615e-05
3828 9.6e-06 4.4e-06
3829 2.474e-05 8e-06
3830 4.77e-06 3.3e-06
3831 1.34e-05 4.4e-06
3832 2.16e-05 9.95e-06
3833 1.41e-05 6.7e-06
3834 2.676e-05 9.24e-06
3835 2.17e-05 9.54e-06
3836 8.8e-06 4.35e-06
3837 2.04e-05 7.87e-06
3838 4.834e-05 1.514e-05
3839 1.514e-05 5.54e-06
3840 1.854e-05 1.013e-05
3841 3.94e-05 1.23e-05
3842 1.51e-05 6.1e-06
3843 2.617e-05 1.08e-05
3844 3.123e-05 1.01e-05
3845 1.96e-05 7.1e-06
3846 2.855e-05 1.127e-05
3847 7.7e-05 1.854e-05
3848 8.3e-06 4.05e-06
3849 2.74e-05 1.496e-05
3850 1.48e-05 4.6e-06
3851 4.053e-05 1.055e-05
3852 1.69e-05 7.5e-06
3853 2.46e-05 9.5e-06
3854 1.06e-05 4.9e-06
3855 4.2e-05 1.055e-05
3856 4.214e-05 1.12e-05
3857 1.99e-05 6.9e-06
3858 3.45e-05 9.83e-06
3859 9.7e-06 4.3e-06
3860 2.456e-05 6.44e-06
3861 6.85e-06 3.8e-06
3862 2.235e-05 8.3e-06
3863 1.41e-05 5.2e-06
3864 2.18e-05 7.57e-06
3865 8.64e-06 6.85e-06
3866 1.29e-05 5.8e-06
3867 2.795e-05 8.3e-06
3868 2.78e-05 1.01e-05
3869 0.0001581 3.17e-05
3870 1.09e-05 4.2e-06
3871 1.55e-05 5.8e-06
3872 2.193e-05 6e-06
3873 1.46e-05 5.07e-06
3874 1.66e-05 7.4e-06
3875 3.41e-05 1.3e-05
3876 2.635e-05 9.9e-06
3877 2.76e-05 1.58e-05
3878 1.28e-05 6.14e-06
3879 7.3e-06 4.05e-06
3880 1.6e-05 6.2e-06
3881 2.44e-05 8.17e-06
3882 9.2e-06 4e-06
3883 1.46e-05 4.95e-06
3884 4.894e-05 1.127e-05
3885 1.8e-05 5.5e-06
3886 8.1e-06 4.35e-06
3887 1.66e-05 7.33e-06
3888 8.3e-06 4.05e-06
3889 2.02e-05 6.56e-06
3890 5.77e-05 2e-05
3891 3.17e-05 8.94e-06
3892 0.0001068 2.277e-05
3893 1.27e-05 4.5e-06
3894 1.42e-05 7.03e-06
3895 1.36e-05 5.1e-06
3896 1e-05 6.26e-06
3897 1.69e-05 6.14e-06
3898 1.66e-05 5.3e-06
3899 2.1e-05 7.15e-06
3900 3.62e-05 9.6e-06
3901 1.09e-05 4.1e-06
3902 1.53e-05 6.8e-06
3903 1.89e-05 6.85e-06
3904 3.046e-05 8.5e-06
3905 1.66e-05 5.8e-06
3906 1.3e-05 7.33e-06
3907 1.806e-05 8.76e-06
3908 1.19e-05 8.7e-06
3909 1.305e-05 5.07e-06
3910 7.15e-06 3.6e-06
3911 1.27e-05 4.6e-06
3912 1.12e-05 3.93e-06
3913 1.806e-05 6.5e-06
3914 2.82e-05 1.055e-05
3915 2.95e-05 8.5e-06
3916 1.717e-05 7.6e-06
3917 1.19e-05 4.8e-06
3918 1.234e-05 5.25e-06
3919 1.44e-05 5.36e-06
3920 1.967e-05 7.1e-06
3921 8.6e-06 4.35e-06
3922 1.56e-05 6.9e-06
3923 2.56e-05 1.02e-05
3924 9.3e-06 3.93e-06
3925 8.46e-06 3.9e-06
3926 9.36e-06 5.36e-06
3927 2.14e-05 6.7e-06
3928 3.004e-05 1.025e-05
3929 2.99e-05 8.46e-06
3930 1.21e-05 6.85e-06
3931 1.454e-05 5.36e-06
3932 1.96e-05 7.75e-06
3933 7.1e-06 3.64e-06
3934 1.7e-05 7.5e-06
3935 1.544e-05 4.5e-06
3936 1.53e-05 6.14e-06
3937 2.533e-05 9.66e-06
3938 1.717e-05 5.96e-06
3939 3.32e-05 9.8e-06
3940 2.2e-05 9.5e-06
3941 0.00010383 1.82e-05
3942 2.015e-05 7.45e-06
3943 1.645e-05 7.1e-06
3944 3.97e-05 1.32e-05
3945 2.27e-05 7.57e-06
3946 1.955e-05 6.74e-06
3947 3.564e-05 9.5e-06
3948 1.967e-05 6.4e-06
3949 2.104e-05 7.75e-06
3950 5.484e-05 1.47e-05
3951 4.51e-05 1.186e-05
3952 3.76e-05 1.365e-05
3953 3.77e-05 1.3e-05
3954 2.42e-05 9.24e-06
3955 8.64e-06 4.4e-06
3956 1.717e-05 6.3e-06
3957 1.574e-05 9.83e-06
3958 2.664e-05 8.3e-06
3959 1.78e-05 4.65e-06
3960 1.365e-05 5e-06
3961 4.23e-06 3.93e-06
3962 2.134e-05 6.74e-06
3963 2.563e-05 7.75e-06
3964 1.955e-05 1.01e-05
3965 2.21e-05 9.83e-06
3966 8.34e-06 4.05e-06
3967 2.605e-05 7.4e-06
3968 3.82e-05 9.9e-06
3969 1.53e-05 5.9e-06
3970 9.7e-06 3.8e-06
3971 3.386e-05 1.21e-05
3972 2.193e-05 6.3e-06
3973 4.63e-05 1.63e-05
3974 1.967e-05 7.1e-06
3975 2.16e-05 1.144e-05
3976 2.986e-05 9.4e-06
3977 9.66e-06 4.6e-06
3978 8.9e-06 4.65e-06
3979 1.377e-05 6.14e-06
3980 8.05e-06 3.76e-06
3981 1.454e-05 6.74e-06
3982 1.96e-05 8.7e-06
3983 1.62e-05 5.6e-06
3984 2.15e-05 7.5e-06
3985 1.234e-05 4.9e-06
3986 2.02e-05 9.7e-06
3987 1.466e-05 4.9e-06
3988 2.09e-05 1.055e-05
3989 1.496e-05 4.8e-06
3990 2.474e-05 9.54e-06
3991 2.72e-05 1.365e-05
3992 3.44e-05 9.5e-06
3993 9.155e-05 2.03e-05
3994 2.253e-05 7.2e-06
3995 1.836e-05 7.5e-06
3996 9.24e-06 4.6e-06
3997 6.1e-06 4.3e-06
3998 2e-05 5.7e-06
3999 9e-06 3.76e-06
4000 1.526e-05 6.6e-06
4001 9e-06 3.93e-06
4002 9.3e-06 4.4e-06
4003 7.3e-06 4.1e-06
4004 2.46e-05 9.66e-06
4005 3.34e-05 1.57e-05
4006 1.8e-05 5.8e-06
4007 2.396e-05 6.6e-06
4008 2.074e-05 7.2e-06
4009 4.88e-05 1.46e-05
4010 2.766e-05 9.24e-06
4011 1.466e-05 7.87e-06
4012 1.32e-05 5.1e-06
4013 1.58e-05 5.1e-06
4014 1.806e-05 6.5e-06
4015 2.724e-05 1.41e-05
4016 2.21e-05 6.74e-06
4017 1.57e-05 6.2e-06
4018 1.997e-05 7e-06
4019 5.25e-06 3.64e-06
4020 1.61e-05 6.56e-06
4021 3.684e-05 9.2e-06
4022 7.147e-05 1.585e-05
4023 2.72e-05 9.24e-06
4024 2.277e-05 7.75e-06
4025 1.335e-05 5.1e-06
4026 1.276e-05 7e-06
4027 1.4e-05 6.1e-06
4028 2.444e-05 8.17e-06
4029 1.04e-05 5.4e-06
4030 3.05e-05 7.9e-06
4031 0.00010854 2.277e-05
4032 1.87e-05 1e-05
4033 1.62e-05 7.3e-06
4034 3.78e-05 1.13e-05
4035 3.475e-05 2.21e-05
4036 2.366e-05 7.3e-06
4037 4.363e-05 1.53e-05
4038 1.96e-05 8e-06
4039 1.556e-05 6.2e-06
4040 1.85e-05 5.9e-06
4041 1.19e-05 4.3e-06
4042 2.35e-05 7.15e-06
4043 1.45e-05 5.36e-06
4044 2.563e-05 7.15e-06
4045 1.34e-05 5.54e-06
4046 3.445e-05 1.69e-05
4047 1.27e-05 5.7e-06
4048 8.3e-06 4.35e-06
4049 1.42e-05 5.25e-06
4050 1.23e-05 4.65e-06
4051 2.35e-05 8.7e-06
4052 2.64e-05 1.04e-05
4053 1.53e-05 6.26e-06
4054 1.115e-05 4.3e-06
4055 2.813e-05 8.6e-06
4056 1.88e-05 6.14e-06
4057 2.027e-05 6.7e-06
4058 1.45e-05 5.2e-06
4059 2.11e-05 8.4e-06
4060 2.617e-05 5.8e-06
4061 2.795e-05 1.02e-05
4062 2.54e-05 1.15e-05
4063 1.16e-05 4.6e-06
4064 1.824e-05 1.3e-05
4065 1.943e-05 5.96e-06
4066 8.76e-06 4.05e-06
4067 2.944e-05 6.6e-06
4068 1.335e-05 4.5e-06
4069 1.58e-05 1.45e-05
4070 1.78e-05 8.3e-06
4071 1.69e-05 6.8e-06
4072 1.31e-05 8.4e-06
4073 2.17e-05 7.33e-06
4074 3.195e-05 1.09e-05
4075 1.955e-05 6.74e-06
4076 3.517e-05 1.16e-05
4077 1.02e-05 5.2e-06
4078 2.47e-05 1.31e-05
4079 1.544e-05 5e-06
4080 4.2e-05 1.246e-05
4081 2.57e-05 9.3e-06
4082 1.025e-05 4.53e-06
4083 8.2e-06 4.2e-06
4084 1.31e-05 4.6e-06
4085 2e-05 9.6e-06
4086 1.496e-05 6e-06
4087 6.783e-05 2.08e-05
4088 1.75e-05 5.9e-06
4089 1.94e-05 6.74e-06
4090 1.13e-05 4.77e-06
4091 9.6e-06 4.05e-06
4092 3e-05 7.2e-06
4093 1.9e-05 5.5e-06
4094 2.2e-05 8.7e-06
4095 2.62e-05 7.6e-06
4096 1.79e-05 8.1e-06
4097 4e-05 1.07e-05
4098 9.36e-06 4.77e-06
4099 1.99e-05 1.08e-05
4100 1.9e-05 5.2e-06
4101 3.41e-05 1.11e-05
4102 1.246e-05 4.4e-06
4103 2.265e-05 7.5e-06
4104 1.37e-05 5.7e-06
4105 1.407e-05 5.25e-06
4106 2.396e-05 8.3e-06
4107 1.55e-05 7.7e-06
4108 5.615e-05 1.36e-05
4109 2.444e-05 6.85e-06
4110 1.44e-05 4.77e-06
4111 1.115e-05 5.84e-06
4112 4.244e-05 1.32e-05
4113 7.4e-06 3.76e-06
4114 2.33e-05 6.26e-06
4115 2.5e-05 9.9e-06
4116 2.015e-05 6.1e-06
4117 1.83e-05 6.5e-06
4118 1.74e-05 8.17e-06
4119 3.54e-05 1.42e-05
4120 1.323e-05 4.53e-06
4121 8.8e-06 3.8e-06
4122 1.78e-05 7.57e-06
4123 1.73e-05 5.2e-06
4124 1.11e-05 5.7e-06
4125 3.6e-05 1.08e-05
4126 2.325e-05 7.75e-06
4127 1.04e-05 4.3e-06
4128 5.13e-05 1.764e-05
4129 1.55e-05 6.4e-06
4130 5.9e-05 1.514e-05
4131 1.45e-05 6.4e-06
4132 7.1e-06 5.54e-06
4133 1.353e-05 5.07e-06
4134 4.08e-05 1.043e-05
4135 1.854e-05 6.85e-06
4136 3.33e-05 8.4e-06
4137 1.92e-05 6.4e-06
4138 1.35e-05 4.65e-06
4139 1.81e-05 1.13e-05
4140 0.0001066 2.03e-05
4141 2.116e-05 6.6e-06
4142 2.754e-05 7.9e-06
4143 1.25e-05 5.66e-06
4144 2.617e-05 8.64e-06
4145 1.77e-05 6.7e-06
4146 3.45e-05 2.13e-05
4147 4.72e-05 1.264e-05
4148 1.776e-05 6.26e-06
4149 3.684e-05 1.746e-05
4150 2.45e-05 1.51e-05
4151 3.36e-05 1.127e-05
4152 3.695e-05 1.37e-05
4153 2.056e-05 8e-06
4154 2.01e-05 7.75e-06
4155 1.15e-05 4.7e-06
4156 5.04e-05 1.64e-05
4157 1.544e-05 6.7e-06
4158 1.127e-05 4.53e-06
4159 2.545e-05 7.9e-06
4160 1.234e-05 5.3e-06
4161 1.156e-05 4.2e-06
4162 8.94e-06 4.4e-06
4163 1.69e-05 6.44e-06
4164 8.64e-06 4.23e-06
4165 1.82e-05 8.1e-06
4166 8.94e-06 5.07e-06
4167 1.63e-05 6.2e-06
4168 0.0001695 3.19e-05
4169 1.03e-05 4.95e-06
4170 3.326e-05 1.216e-05
4171 3.93e-06 4.3e-06
4172 1.81e-05 5.96e-06
4173 1.45e-05 7.1e-06
4174 8.64e-06 5e-06
4175 1.866e-05 5.5e-06
4176 1.824e-05 5.84e-06
4177 1.87e-05 5.36e-06
4178 3.356e-05 2.17e-05
4179 2.09e-05 9.5e-06
4180 2.486e-05 7.87e-06
4181 1.526e-05 6.4e-06
4182 2.23e-05 7.15e-06
4183 1.56e-05 5.54e-06
4184 5.83e-05 1.31e-05
4185 2.676e-05 1.01e-05
4186 6.74e-06 3.76e-06
4187 1.71e-05 8.5e-06
4188 3.16e-05 1.824e-05
4189 2.01e-05 6.85e-06
4190 1.454e-05 4.95e-06
4191 2.33e-05 1.11e-05
4192 1.87e-05 8.76e-06
4193 1.5e-05 6.26e-06
4194 1.53e-05 5.5e-06
4195 1.913e-05 8.5e-06
4196 3.445e-05 9.9e-06
4197 1.35e-05 5.6e-06
4198 5.1e-05 1.544e-05
4199 2.575e-05 9.6e-06
4200 1.47e-05 6.7e-06
4201 2.76e-05 1.04e-05
4202 1.76e-05 7.6e-06
4203 7.45e-06 3.8e-06
4204 1.603e-05 5.8e-06
4205 9.83e-06 5.07e-06
4206 1.37e-05 5.8e-06
4207 1.097e-05 4.23e-06
4208 2.724e-05 9.95e-06
4209 1.35e-05 5e-06
4210 5.8e-06 3.2e-06
4211 1.81e-05 5.9e-06
4212 1.05e-05 4.4e-06
4213 1.293e-05 4.5e-06
4214 9.7e-06 4.1e-06
4215 3.415e-05 2.1e-05
4216 1.25e-05 5.7e-06
4217 2.694e-05 8.05e-06
4218 1.574e-05 9.6e-06
4219 7.2e-06 3.9e-06
4220 4.25e-05 1.353e-05
4221 1.943e-05 9.2e-06
4222 5.1e-06 3.64e-06
4223 1.836e-05 7e-06
4224 1.49e-05 6.9e-06
4225 1.85e-05 7.45e-06
4226 1.49e-05 4.5e-06
4227 1.293e-05 4.95e-06
4228 1.055e-05 4.6e-06
4229 3.064e-05 1.14e-05
4230 2.18e-05 1.28e-05
4231 1.71e-05 5.8e-06
4232 7.78e-05 1.86e-05
4233 1.37e-05 6.8e-06
4234 1.8e-05 8.34e-06
4235 1.77e-05 6.7e-06
4236 2.56e-05 1.23e-05
4237 2.81e-05 9.8e-06
4238 2.01e-05 8.7e-06
4239 1.174e-05 4.7e-06
4240 7.87e-06 3.9e-06
4241 1.09e-05 4.8e-06
4242 2.31e-05 1.11e-05
4243 9.7e-06 4.3e-06
4244 1.52e-05 7.7e-06
4245 1.92e-05 6.85e-06
4246 1.44e-05 5.96e-06
4247 1.12e-05 4.4e-06
4248 1.63e-05 6.3e-06
4249 1.63e-05 7.9e-06
4250 5.454e-05 1.824e-05
4251 9e-06 4.1e-06
4252 1.043e-05 4.9e-06
4253 5.11e-05 1.13e-05
4254 4.065e-05 1.26e-05
4255 1.34e-05 4.95e-06
4256 3.3e-05 1.55e-05
4257 1.69e-05 5.7e-06
4258 1.18e-05 6.2e-06
4259 6.14e-06 3.04e-06
4260 2.503e-05 7.75e-06
4261 4.26e-05 1.05e-05
4262 1.63e-05 7.57e-06
4263 1.14e-05 3.8e-06
4264 1.01e-05 5.3e-06
4265 3.606e-05 1.1e-05
4266 2.277e-05 6.6e-06
4267 2.486e-05 6.4e-06
4268 3.37e-05 1.07e-05
4269 1.08e-05 5.5e-06
4270 6.77e-05 1.425e-05
4271 5.05e-05 1.17e-05
4272 1.66e-05 1.03e-05
4273 3.3e-05 1.22e-05
4274 1.6e-05 5.36e-06
4275 1.33e-05 4.6e-06
4276 1.913e-05 6e-06
4277 4.24e-05 9.95e-06
4278 1.46e-05 6.56e-06
4279 1.436e-05 6.2e-06
4280 1.645e-05 7.75e-06
4281 4.387e-05 1.013e-05
4282 1.16e-05 3.8e-06
4283 1.4e-05 5.07e-06
4284 2.646e-05 7.45e-06
4285 1.05e-05 4.6e-06
4286 4.1e-06 3.34e-06
4287 2.69e-05 7.45e-06
4288 1.407e-05 8.5e-06
4289 1.067e-05 5.5e-06
4290 1.01e-05 5.25e-06
4291 1.05e-05 4.3e-06
4292 1.12e-05 4.05e-06
4293 2.265e-05 8.05e-06
4294 1.353e-05 4.9e-06
4295 1.78e-05 6.44e-06
4296 1.46e-05 5.07e-06
4297 4.12e-05 1.73e-05
4298 3.415e-05 1.013e-05
4299 4.4e-05 1.657e-05
4300 1.84e-05 6.85e-06
4301 7.75e-06 3.46e-06
4302 2.193e-05 8.76e-06
4303 1.85e-05 7.8e-06
4304 5.15e-05 2.17e-05
4305 2.25e-05 1.01e-05
4306 2.12e-05 7.87e-06
4307 9.1e-06 3.93e-06
4308 2.29e-05 1.1e-05
4309 4.48e-05 1.47e-05
4310 1.705e-05 6.4e-06
4311 1.657e-05 7.4e-06
4312 1.794e-05 6.74e-06
4313 1.323e-05 7.2e-06
4314 1.44e-05 5.5e-06
4315 1.776e-05 6.26e-06
4316 2.724e-05 7.7e-06
4317 1.24e-05 6.85e-06
4318 9.6e-06 4.77e-06
4319 2.897e-05 9e-06
4320 1.675e-05 5.25e-06
4321 2.48e-05 6.56e-06
4322 3.076e-05 8.76e-06
4323 7.5e-06 6.1e-06
4324 2.545e-05 1.09e-05
4325 2.3e-05 7.15e-06
4326 1.97e-05 6.7e-06
4327 2.164e-05 8.7e-06
4328 2.39e-05 9.7e-06
4329 2.66e-05 7.87e-06
4330 1.293e-05 7.57e-06
4331 1.82e-05 8.4e-06
4332 1.54e-05 4.9e-06
4333 1.75e-05 7.45e-06
4334 1.47e-05 6.2e-06
4335 1.25e-05 4.8e-06
4336 2.813e-05 1.16e-05
4337 2.1e-05 7.8e-06
4338 3.713e-05 1.05e-05
4339 1.73e-05 5.7e-06
4340 1.14e-05 4e-06
4341 2.5e-05 1.013e-05
4342 1.764e-05 6.2e-06
4343 7.075e-05 1.59e-05
4344 1.52e-05 7.03e-06
4345 6.44e-06 3.93e-06
4346 0.0001564 2.85e-05
4347 8.46e-06 4.4e-06
4348 1.913e-05 1.08e-05
4349 1.69e-05 5.96e-06
4350 1.395e-05 8.05e-06
4351 3.105e-05 1.496e-05
4352 1.95e-05 8.7e-06
4353 1.794e-05 8.2e-06
4354 3.22e-05 9.83e-06
4355 1.15e-05 4.4e-06
4356 1.09e-05 4.1e-06
4357 1.436e-05 6.85e-06
4358 1.496e-05 5.07e-06
4359 2.24e-05 7.87e-06
4360 2.724e-05 9.6e-06
4361 2.73e-05 7.4e-06
4362 1.91e-05 6.6e-06
4363 9.36e-06 6.56e-06
4364 1.01e-05 4.6e-06
4365 1.7e-05 7.9e-06
4366 1.9e-05 7.2e-06
4367 1.95e-05 7.87e-06
4368 3.55e-05 1.144e-05
4369 3.755e-05 1.436e-05
4370 1.21e-05 5.36e-06
4371 2.62e-05 8e-06
4372 1.37e-05 6e-06
4373 2.13e-05 9.1e-06
4374 1.28e-05 6.85e-06
4375 2.205e-05 7.45e-06
4376 2.223e-05 7.1e-06
4377 1.2e-05 5.7e-06
4378 1.526e-05 5e-06
4379 1.645e-05 6.56e-06
4380 1.84e-05 6.1e-06
4381 3.403e-05 9.54e-06
4382 2.09e-05 7.15e-06
4383 3.14e-05 1.127e-05
4384 2.95e-05 7.9e-06
4385 9.66e-06 5.07e-06
4386 1.15e-05 5.3e-06
4387 1.34e-05 5.54e-06
4388 2.825e-05 8.76e-06
4389 1.884e-05 7.03e-06
4390 9.24e-06 5.1e-06
4391 2.897e-05 7.45e-06
4392 1.085e-05 4.35e-06
4393 9.4e-06 4.77e-06
4394 1.615e-05 5.96e-06
4395 1.85e-05 6.14e-06
4396 8.99e-05 2.307e-05
4397 8.816e-05 2.1e-05
4398 1.56e-05 7.3e-06
4399 1.75e-05 1.35e-05
4400 3.755e-05 1.11e-05
4401 3.26e-05 9.7e-06
4402 3.296e-05 1.127e-05
4403 5.08e-05 1.776e-05
4404 1.22e-05 5.2e-06
4405 4.12e-05 1.377e-05
4406 1.68e-05 6.14e-06
4407 1.73e-05 6e-06
4408 8e-06 4.2e-06
4409 1.395e-05 6.5e-06
4410 2.42e-05 9.06e-06
4411 1.44e-05 5.54e-06
4412 1.633e-05 5.8e-06
4413 2.146e-05 6e-06
4414 4.08e-05 1.884e-05
4415 2.14e-05 7.6e-06
4416 2.14e-05 7.1e-06
4417 9.3e-06 4.9e-06
4418 1.03e-05 4.95e-06
4419 1.264e-05 5.66e-06
4420 1.085e-05 4.7e-06
4421 1.3e-05 4.53e-06
4422 4.375e-05 1.94e-05
4423 2.176e-05 6e-06
4424 3.19e-05 9.66e-06
4425 1.45e-05 4.8e-06
4426 2.21e-05 9.3e-06
4427 2.015e-05 7.45e-06
4428 2.474e-05 7.9e-06
4429 1.407e-05 7.03e-06
4430 1.93e-05 5.96e-06
4431 3.17e-05 1.13e-05
4432 1.52e-05 6.8e-06
4433 3.25e-05 1.097e-05
4434 3.65e-05 8.94e-06
4435 2.31e-05 8.7e-06
4436 1.97e-05 1.09e-05
4437 1.174e-05 5.84e-06
4438 1.776e-05 6.3e-06
4439 2.265e-05 9.83e-06
4440 1.174e-05 3.7e-06
4441 6.33e-05 1.3e-05
4442 1.1e-05 4.23e-06
4443 2.325e-05 1.013e-05
4444 3.35e-05 1.13e-05
4445 4.78e-05 1.57e-05
4446 4e-05 1.03e-05
4447 4.756e-05 1.705e-05
4448 6.56e-06 4.05e-06
4449 3.44e-05 1.15e-05
4450 3.076e-05 8.3e-06
4451 1.05e-05 5.07e-06
4452 2.51e-05 9.95e-06
4453 7.45e-06 3.8e-06
4454 2.11e-05 7.1e-06
4455 1.866e-05 5.4e-06
4456 1.544e-05 5.8e-06
4457 1.12e-05 4.9e-06
4458 7e-06 3.7e-06
4459 7.33e-06 4.77e-06
4460 1.73e-05 6.44e-06
4461 1.717e-05 6.5e-06
4462 2.89e-05 1.174e-05
4463 1.74e-05 7.5e-06
4464 1.85e-05 7.4e-06
4465 1.96e-05 7.2e-06
4466 1.38e-05 5.9e-06
4467 3.4e-05 1.055e-05
4468 8.17e-06 4.7e-06
4469 1.794e-05 6.8e-06
4470 1.75e-05 5.1e-06
4471 8.7e-06 3.76e-06
4472 2.426e-05 7.45e-06
4473 1.39e-05 4.53e-06
4474 6.586e-05 1.56e-05
4475 5.186e-05 1.335e-05
4476 2.32e-05 6.8e-06
4477 1.55e-05 6.26e-06
4478 3.67e-05 1.13e-05
4479 1.96e-05 7.33e-06
4480 1.216e-05 4.53e-06
4481 1.83e-05 6.6e-06
4482 2.23e-05 8.05e-06
4483 2.33e-05 5.7e-06
4484 1.09e-05 5.07e-06
4485 1.657e-05 5.96e-06
4486 2.253e-05 6.74e-06
4487 2.724e-05 1.556e-05
4488 3.654e-05 1.013e-05
4489 1.13e-05 5.1e-06
4490 1.15e-05 5.07e-06
4491 1.09e-05 4.2e-06
4492 1.72e-05 5.66e-06
4493 1.246e-05 5.66e-06
4494 1.08e-05 5e-06
4495 2.21e-05 8.8e-06
4496 8.5e-06 4.3e-06
4497 3.21e-05 7.5e-06
4498 2.44e-05 1.264e-05
4499 0.00011104 2.456e-05
4500 1.836e-05 8.05e-06
4501 3.225e-05 9.9e-06
4502 1.496e-05 6.8e-06
4503 1.69e-05 6.2e-06
4504 1.41e-05 4.8e-06
4505 1.71e-05 6.56e-06
4506 8.64e-06 4.65e-06
4507 3.064e-05 1.42e-05
4508 1.043e-05 4.9e-06
4509 2.205e-05 1.526e-05
4510 1.496e-05 6.26e-06
4511 4.333e-05 1.425e-05
4512 3.695e-05 1.21e-05
4513 1.675e-05 5.66e-06
4514 1.58e-05 7.5e-06
4515 2.45e-05 1.02e-05
4516 3.713e-05 9e-06
4517 6.74e-06 4.8e-06
4518 1.1e-05 4.95e-06
4519 3.89e-05 1.127e-05
4520 9.1e-06 3.5e-06
4521 6.21e-05 1.51e-05
4522 1.734e-05 6.26e-06
4523 1.57e-05 6.44e-06
4524 3.004e-05 9.36e-06
4525 2.47e-05 9.1e-06
4526 1.866e-05 6.74e-06
4527 1.854e-05 6.85e-06
4528 2.253e-05 6.7e-06
4529 6.44e-06 3.64e-06
4530 3.546e-05 9.8e-06
4531 1.39e-05 5.25e-06
4532 3.38e-05 1.043e-05
4533 1.866e-05 8.94e-06
4534 3.36e-05 1.32e-05
4535 2.444e-05 9.8e-06
4536 3.64e-06 3.3e-06
4537 1.59e-05 5.8e-06
4538 5.33e-05 1.127e-05
4539 1.92e-05 5.4e-06
4540 3.93e-05 1.66e-05
4541 2.61e-05 9.66e-06
4542 1.603e-05 6.2e-06
4543 2.43e-05 8.2e-06
4544 2.92e-05 7.57e-06
4545 2.086e-05 7.4e-06
4546 1.97e-05 1.216e-05
4547 1.63e-05 6.85e-06
4548 1.025e-05 4.7e-06
4549 2.51e-05 8.7e-06
4550 5.436e-05 1.186e-05
4551 1.72e-05 8.17e-06
4552 7.7e-06 5.36e-06
4553 0.00010484 2.05e-05
4554 9.5e-06 5.3e-06
4555 1.47e-05 6.14e-06
4556 8.5e-06 4.05e-06
4557 1.83e-05 5.7e-06
4558 7.03e-06 3.6e-06
4559 2.41e-05 7.9e-06
4560 7.15e-06 3.7e-06
4561 2.36e-05 8.46e-06
4562 1.89e-05 7.33e-06
4563 2.116e-05 9e-06
4564 2.58e-05 8.5e-06
4565 1.14e-05 4.95e-06
4566 1.42e-05 5.2e-06
4567 1.574e-05 8e-06
4568 1.26e-05 6.14e-06
4569 1.42e-05 4.6e-06
4570 2.533e-05 1.246e-05
4571 1.99e-05 6.9e-06
4572 7.75e-06 4.05e-06
4573 1.33e-05 6.2e-06
4574 3.14e-05 1.3e-05
4575 8.5e-06 4.1e-06
4576 5.9e-06 4.3e-06
4577 1.26e-05 5.2e-06
4578 2.22e-05 1.03e-05
4579 1.21e-05 4.8e-06
4580 1.985e-05 5.8e-06
4581 3.07e-05 1.013e-05
4582 1.734e-05 5.9e-06
4583 2.664e-05 1.085e-05
4584 2.81e-05 9.7e-06
4585 1.174e-05 5e-06
4586 2.277e-05 1.156e-05
4587 1.264e-05 5.4e-06
4588 1.997e-05 7.5e-06
4589 1.407e-05 6.3e-06
4590 3.05e-05 9.24e-06
4591 8.64e-06 3.34e-06
4592 1.48e-05 5.54e-06
4593 2.12e-05 5.7e-06
4594 1.276e-05 4.7e-06
4595 9.3e-06 4.23e-06
4596 1.043e-05 4.7e-06
4597 1.23e-05 5.36e-06
4598 1.15e-05 5.5e-06
4599 2.545e-05 1.17e-05
4600 1.82e-05 6.4e-06
4601 8e-06 3.5e-06
4602 1.98e-05 9.95e-06
4603 9.36e-06 4.35e-06
4604 3.82e-05 1.854e-05
4605 4.727e-05 1.264e-05
4606 5.01e-05 1.79e-05
4607 2.42e-05 1.12e-05
4608 2.66e-05 8.8e-06
4609 1.6e-05 6e-06
4610 2.56e-05 8.7e-06
4611 4.8e-06 3.93e-06
4612 1.985e-05 7.2e-06
4613 5.67e-05 1.44e-05
4614 1.246e-05 5e-06
4615 1.98e-05 6.74e-06
4616 2.64e-05 9.83e-06
4617 1.556e-05 4.8e-06
4618 2.2e-05 7.5e-06
4619 1.31e-05 5.4e-06
4620 1.466e-05 6.4e-06
4621 4.39e-05 1.895e-05
4622 8.17e-06 3.34e-06
4623 1.48e-05 5.7e-06
4624 2.646e-05 9.1e-06
4625 1.35e-05 6.14e-06
4626 1.45e-05 8.46e-06
4627 1.25e-05 4.8e-06
4628 1.603e-05 6.74e-06
4629 1.89e-05 7.1e-06
4630 1.41e-05 5.5e-06
4631 4.04e-05 1.425e-05
4632 3.11e-05 1.26e-05
4633 1.514e-05 7.1e-06
4634 1.61e-05 4.9e-06
4635 1.085e-05 4.7e-06
4636 9.5e-06 4.23e-06
4637 2.25e-05 9.8e-06
4638 1.01e-05 4.9e-06
4639 7.33e-06 3.46e-06
4640 5.66e-06 4.6e-06
4641 4.44e-05 1.943e-05
4642 1.127e-05 5.25e-06
4643 1.585e-05 7.15e-06
4644 2.16e-05 9.36e-06
4645 4.035e-05 1.66e-05
4646 3.344e-05 1.07e-05
4647 1.717e-05 6.56e-06
4648 6.2e-06 3.6e-06
4649 1.04e-05 4.53e-06
4650 2.05e-05 8.3e-06
4651 1.216e-05 4.4e-06
4652 1.92e-05 6.3e-06
4653 1.97e-05 7.4e-06
4654 1.115e-05 7.6e-06
4655 3.994e-05 1.12e-05
4656 2.956e-05 1.14e-05
4657 7.33e-06 6.4e-06
4658 1.794e-05 8.17e-06
4659 2.17e-05 9.36e-06
4660 1.115e-05 4.35e-06
4661 1.46e-05 5.8e-06
4662 2.205e-05 6.44e-06
4663 1.94e-05 7.9e-06
4664 1.23e-05 4.35e-06
4665 2.26e-05 1.71e-05
4666 5.19e-05 1.717e-05
4667 1.28e-05 5.4e-06
4668 1.29e-05 4.53e-06
4669 1.74e-05 6.9e-06
4670 1.81e-05 7.5e-06
4671 8.74e-05 1.73e-05
4672 1.365e-05 7.87e-06
4673 2.325e-05 8.6e-06
4674 2.2e-05 7.75e-06
4675 1.436e-05 5.66e-06
4676 1.44e-05 5.07e-06
4677 2e-05 6.56e-06
4678 1.69e-05 6.4e-06
4679 1.884e-05 7.2e-06
4680 1.28e-05 5.1e-06
4681 2.486e-05 8.6e-06
4682 2.07e-05 6.85e-06
4683 2.49e-05 1.06e-05
4684 1.72e-05 5.8e-06
4685 4.804e-05 1.645e-05
4686 4.804e-05 1.55e-05
4687 1.38e-05 6.14e-06
4688 2.736e-05 8.05e-06
4689 6.896e-05 1.41e-05
4690 1.127e-05 4.65e-06
4691 1.79e-05 5.8e-06
4692 1.31e-05 5.1e-06
4693 5.2e-06 3.8e-06
4694 2e-05 1.174e-05
4695 1.64e-05 6.7e-06
4696 1.216e-05 5.84e-06
4697 2.25e-05 9.24e-06
4698 1.43e-05 5.66e-06
4699 3e-05 1.08e-05
4700 2.927e-05 8.7e-06
4701 1.806e-05 6.6e-06
4702 3.92e-05 1.04e-05
4703 1.91e-05 8.3e-06
4704 1.204e-05 5.3e-06
4705 2.646e-05 1.18e-05
4706 2.08e-05 9.2e-06
4707 4.93e-05 1.4e-05
4708 2.414e-05 7.57e-06
4709 1.2e-05 5.7e-06
4710 4.053e-05 1.48e-05
4711 2.486e-05 8.05e-06
4712 3.827e-05 1.63e-05
4713 2.414e-05 6.9e-06
4714 1.854e-05 6.7e-06
4715 8.2e-06 4.4e-06
4716 2.4e-05 7.75e-06
4717 6.9e-06 4.4e-06
4718 1.3e-05 5.07e-06
4719 1.24e-05 4.05e-06
4720 7.57e-06 3.93e-06
4721 1.24e-05 4.65e-06
4722 5.496e-05 1.913e-05
4723 1.246e-05 5.4e-06
4724 2.38e-05 9.7e-06
4725 6.4e-06 3.76e-06
4726 2.28e-05 9.24e-06
4727 7.91e-05 1.72e-05
4728 1.234e-05 4.77e-06
4729 1.717e-05 7.4e-06
4730 2.056e-05 6.9e-06
4731 6.15e-05 2.31e-05
4732 1.65e-05 6.4e-06
4733 3.505e-05 1.085e-05
4734 4.03e-05 1.717e-05
4735 1.806e-05 6.85e-06
4736 9.5e-06 3.64e-06
4737 1.24e-05 5.4e-06
4738 1.156e-05 5.7e-06
4739 1.46e-05 5.07e-06
4740 1.42e-05 6.5e-06
4741 2.444e-05 7.3e-06
4742 8.4e-06 4.5e-06
4743 2.91e-05 1.06e-05
4744 3.59e-05 1.45e-05
4745 1.204e-05 4.7e-06
4746 8.05e-06 3.6e-06
4747 1.87e-05 5.96e-06
4748 1.81e-05 6e-06
4749 1.4e-05 4.6e-06
4750 6.235e-05 1.556e-05
4751 1.39e-05 4.65e-06
4752 1.99e-05 9.4e-06
4753 0.00011134 2.223e-05
4754 1.94e-05 5.96e-06
4755 7.1e-05 1.68e-05
4756 1.585e-05 5.9e-06
4757 1.186e-05 4.65e-06
4758 2.897e-05 9.95e-06
4759 2.87e-05 1.12e-05
4760 2.056e-05 6.26e-06
4761 2.015e-05 6.8e-06
4762 8.34e-06 3.9e-06
4763 1.65e-05 5.3e-06
4764 1.585e-05 6e-06
4765 2.265e-05 6.7e-06
4766 6.354e-05 1.71e-05
4767 4.977e-05 1.32e-05
4768 8.76e-06 3.7e-06
4769 1.955e-05 6.9e-06
4770 1.025e-05 4.77e-06
4771 1.24e-05 4.5e-06
4772 1.675e-05 5.1e-06
4773 1.58e-05 8e-06
4774 2.96e-05 1.24e-05
4775 2.664e-05 8.3e-06
4776 1.16e-05 4.65e-06
4777 1.633e-05 5.7e-06
4778 1.436e-05 5.54e-06
4779 2.89e-05 9.83e-06
4780 2.11e-05 1e-05
4781 1.353e-05 5.96e-06
4782 7.6e-06 3.9e-06
4783 2.94e-05 7.57e-06
4784 1.2e-05 7.9e-06
4785 1.186e-05 2.82e-05
4786 1.82e-05 1.04e-05
4787 1.574e-05 6.1e-06
4788 7.4e-06 4.23e-06
4789 3.87e-05 1.29e-05
4790 1.32e-05 6.6e-06
4791 2.325e-05 8.7e-06
4792 3.13e-05 9.3e-06
4793 4.01e-05 9.2e-06
4794 5.73e-05 1.23e-05
4795 1.63e-05 8.3e-06
4796 2.444e-05 8.2e-06
4797 3.35e-05 1e-05
4798 8.59e-05 2.515e-05
4799 3.856e-05 9.95e-06
4800 2.65e-05 1.31e-05
4801 8.6e-06 3.6e-06
4802 1.293e-05 5e-06
4803 1.353e-05 5.36e-06
4804 3.38e-05 1.33e-05
4805 0.0001866 3.55e-05
4806 3.093e-05 9.06e-06
4807 1.395e-05 5.3e-06
4808 1.305e-05 5.07e-06
4809 1.41e-05 5.7e-06
4810 4.786e-05 1.33e-05
4811 8.8e-06 5e-06
4812 1.74e-05 7.33e-06
4813 3.84e-05 1.22e-05
4814 1.45e-05 7.2e-06
4815 1.58e-05 6.56e-06
4816 1.02e-05 4.4e-06
4817 1.615e-05 5.66e-06
4818 1.264e-05 5.4e-06
4819 8.1e-06 5.84e-06
4820 1.717e-05 6.9e-06
4821 2.01e-05 1.013e-05
4822 2.06e-05 6.7e-06
4823 2.95e-05 1.574e-05
4824 4.286e-05 1.067e-05
4825 3.8e-05 1.335e-05
4826 2.015e-05 8.6e-06
4827 9.06e-06 4.5e-06
4828 1.37e-05 6.5e-06
4829 7.6e-06 6.14e-06
4830 5.31e-05 1.63e-05
4831 2.104e-05 7.7e-06
4832 3.28e-05 1.043e-05
4833 1.55e-05 6.3e-06
4834 3.535e-05 9.24e-06
4835 2.486e-05 9.6e-06
4836 1.75e-05 4.77e-06
4837 1.156e-05 4.65e-06
4838 2.27e-05 9.36e-06
4839 1.407e-05 4.4e-06
4840 2.16e-05 6.3e-06
4841 2.486e-05 7.8e-06
4842 1.36e-05 6.56e-06
4843 7.22e-05 1.91e-05
4844 1.13e-05 5.2e-06
4845 1.22e-05 4.2e-06
4846 2.41e-05 9e-06
4847 2.1e-05 5.9e-06
4848 1.055e-05 5.5e-06
4849 6.56e-06 3.7e-06
4850 1.89e-05 7.87e-06
4851 3.743e-05 1.156e-05
4852 1.436e-05 4.95e-06
4853 1.92e-05 5.2e-06
4854 4.727e-05 1.51e-05
4855 2.01e-05 7.4e-06
4856 1.264e-05 5.54e-06
4857 1.675e-05 8.05e-06
4858 2.25e-05 6.56e-06
4859 1.93e-05 5.66e-06
4860 1.38e-05 4.7e-06
4861 9.83e-06 4e-06
4862 2.444e-05 9.83e-06
4863 7.08e-05 2.265e-05
4864 3.28e-05 1.204e-05
4865 1.544e-05 5.96e-06
4866 7.15e-06 3.76e-06
4867 2.915e-05 7.45e-06
4868 2.28e-05 1.11e-05
4869 2.44e-05 9.4e-06
4870 1.395e-05 5.54e-06
4871 2.146e-05 1.085e-05
4872 0.0001018 1.985e-05
4873 1.49e-05 7.03e-06
4874 1.794e-05 6.56e-06
4875 1.87e-05 5.84e-06
4876 2.98e-05 1.08e-05
4877 9.95e-06 4e-06
4878 2.027e-05 6.74e-06
4879 2.354e-05 6.5e-06
4880 1.95e-05 6e-06
4881 1.41e-05 6.14e-06
4882 1.07e-05 4.4e-06
4883 5.156e-05 1.65e-05
4884 5.25e-05 1.234e-05
4885 1.09e-05 4.53e-06
4886 3.535e-05 7.45e-06
4887 5.6e-06 4.9e-06
4888 1.51e-05 5.8e-06
4889 2.843e-05 7.87e-06
4890 2.73e-05 8.34e-06
4891 2.01e-05 8.64e-06
4892 2.43e-05 1.01e-05
4893 1.174e-05 4.3e-06
4894 3.695e-05 1.204e-05
4895 1.407e-05 4.77e-06
4896 2.16e-05 8.1e-06
4897 2.45e-05 6.74e-06
4898 9.54e-06 5.54e-06
4899 1.43e-05 5.07e-06
4900 1.365e-05 6.2e-06
4901 2.5e-05 6.6e-06
4902 1.514e-05 5.84e-06
4903 1.824e-05 6.6e-06
4904 9.8e-06 4.77e-06
4905 1.36e-05 4.7e-06
4906 3.994e-05 1.097e-05
4907 3.55e-05 1.836e-05
4908 2.885e-05 1.144e-05
4909 1.067e-05 5.96e-06
4910 1.56e-05 7.87e-06
4911 4.125e-05 1.085e-05
4912 2.87e-05 9.54e-06
4913 1.72e-05 4.7e-06
4914 1.54e-05 5.1e-06
4915 9.66e-06 4.65e-06
4916 9.24e-06 3.76e-06
4917 9.5e-06 4.9e-06
4918 1.58e-05 4.77e-06
4919 2.7e-05 8.3e-06
4920 1.94e-05 6.8e-06
4921 5.09e-05 2.533e-05
4922 1.28e-05 4.77e-06
4923 8.17e-06 4.05e-06
4924 3.606e-05 9.4e-06
4925 3.755e-05 1.29e-05
4926 1.29e-05 5.2e-06
4927 1.436e-05 5.66e-06
4928 2.96e-05 1.57e-05
4929 4.25e-05 1.603e-05
4930 1.717e-05 5.9e-06
4931 5.3e-05 1.866e-05
4932 2.265e-05 9.1e-06
4933 8.17e-06 3.76e-06
4934 1.32e-05 5.66e-06
4935 1.13e-05 6e-06
4936 1.47e-05 6.7e-06
4937 1.66e-05 6.44e-06
4938 1.79e-05 1.16e-05
4939 1.11e-05 5.7e-06
4940 1.05e-05 5e-06
4941 1.68e-05 6.14e-06
4942 1.544e-05 5.36e-06
4943 1.544e-05 5.54e-06
4944 1.013e-05 4.5e-06
4945 1.335e-05 7e-06
4946 1.675e-05 7.7e-06
4947 2.164e-05 8.76e-06
4948 1.07e-05 5.36e-06
4949 7.15e-06 7.1e-06
4950 2.83e-05 1.15e-05
4951 1.556e-05 8.1e-06
4952 2.01e-05 7.8e-06
4953 4.47e-05 1.35e-05
4954 1.95e-05 6.8e-06
4955 9.83e-06 3.76e-06
4956 1.764e-05 6.1e-06
4957 2.41e-05 6.7e-06
4958 3.225e-05 1.41e-05
4959 6.74e-06 3.5e-06
4960 1.61e-05 7.7e-06
4961 3.62e-05 1.4e-05
4962 2.366e-05 8.8e-06
4963 1.407e-05 5.8e-06
4964 3.046e-05 1.13e-05
4965 1.13e-05 5.66e-06
4966 3.99e-05 1.46e-05
4967 3.76e-05 1.02e-05
4968 1.53e-05 6.4e-06
4969 1.967e-05 9.06e-06
4970 1.77e-05 7.15e-06
4971 2.205e-05 1.07e-05
4972 8.34e-06 3.6e-06
4973 8.1e-06 3.8e-06
4974 2.07e-05 6.26e-06
4975 1.26e-05 5.66e-06
4976 1.86e-05 6.85e-06
4977 1.76e-05 5.84e-06
4978 5.335e-05 2.074e-05
4979 2.146e-05 8.64e-06
4980 7.38e-05 2.01e-05
4981 1.77e-05 6.44e-06
4982 1.05e-05 4.65e-06
4983 2.68e-05 7.45e-06
4984 1.144e-05 4.4e-06
4985 1.717e-05 8.8e-06
4986 3.1e-05 9.24e-06
4987 8.1e-06 4e-06
4988 1.67e-05 7.5e-06
4989 1.013e-05 4.23e-06
4990 7.5e-06 3.34e-06
4991 1.45e-05 5.84e-06
4992 4.1e-05 1.48e-05
4993 1.94e-05 6.56e-06
4994 1.955e-05 7e-06
4995 1.54e-05 5.25e-06
4996 4.06e-05 1.05e-05
4997 3.505e-05 1.21e-05
4998 1.36e-05 5.66e-06
4999 1.72e-05 6.44e-06
5000 1.96e-05 7.7e-06
5001 7.75e-06 4.9e-06
5002 2.12e-05 8.17e-06
5003 2.277e-05 8.5e-06
5004 1.276e-05 4.65e-06
5005 4.244e-05 1.64e-05
5006 1.1e-05 4.05e-06
5007 1.24e-05 5.25e-06
5008 1.633e-05 7.9e-06
5009 1.854e-05 7.7e-06
5010 1.806e-05 7.4e-06
5011 2.134e-05 6.1e-06
5012 1.16e-05 4.4e-06
5013 2.16e-05 7.1e-06
5014 6.85e-06 4.2e-06
5015 1.115e-05 4.3e-06
5016 8.7e-06 3.9e-06
5017 1.23e-05 6.7e-06
5018 1.32e-05 6.56e-06
5019 1.305e-05 6.3e-06
5020 4.566e-05 1.99e-05
5021 1.806e-05 6e-06
5022 4.29e-05 1.32e-05
5023 3.916e-05 1.57e-05
5024 5.23e-05 1.37e-05
5025 1.204e-05 4.3e-06
5026 2.83e-05 1.14e-05
5027 1.913e-05 7.15e-06
5028 1.574e-05 6.44e-06
5029 1.41e-05 5.8e-06
5030 3.695e-05 1.35e-05
5031 2.956e-05 9.4e-06
5032 1.705e-05 5.7e-06
5033 2.22e-05 7.6e-06
5034 2.66e-05 1.115e-05
5035 6.956e-05 1.51e-05
5036 8.1e-06 3.93e-06
5037 1.615e-05 6.74e-06
5038 1.22e-05 4.7e-06
5039 1.496e-05 6e-06
5040 1.776e-05 6.3e-06
5041 7.33e-06 4.53e-06
5042 3.004e-05 8.3e-06
5043 2.71e-05 1.06e-05
5044 2.104e-05 1.02e-05
5045 2.414e-05 8.5e-06
5046 1.65e-05 5.54e-06
5047 4.417e-05 1.36e-05
5048 1.25e-05 5.8e-06
5049 1.84e-05 6.5e-06
5050 1.1e-05 6e-06
5051 1.734e-05 1.08e-05
5052 1.9e-05 7.6e-06
5053 9.1e-06 5.3e-06
5054 1.717e-05 6.1e-06
5055 1.63e-05 7.5e-06
5056 8.05e-06 4.1e-06
5057 1.15e-05 6.2e-06
5058 1.05e-05 7.3e-06
5059 1.425e-05 5.2e-06
5060 1.47e-05 5.4e-06
5061 8.64e-06 4.7e-06
5062 1.23e-05 5e-06
5063 1.73e-05 8.05e-06
5064 8.64e-06 4.7e-06
5065 1.48e-05 4.6e-06
5066 2.974e-05 1.115e-05
5067 1.7e-05 5.07e-06
5068 1.246e-05 5.1e-06
5069 6.26e-06 3.6e-06
5070 2.26e-05 8.8e-06
5071 2.13e-05 9.3e-06
5072 4.53e-05 1.92e-05
5073 2.16e-05 6.5e-06
5074 2.044e-05 9.24e-06
5075 1.276e-05 5.96e-06
5076 2.59e-05 8.76e-06
5077 1.41e-05 5.3e-06
5078 2.19e-05 7.4e-06
5079 1.353e-05 4.65e-06
5080 3.445e-05 1.323e-05
5081 3.09e-05 1.34e-05
5082 3.42e-05 1.15e-05
5083 8.76e-06 4.05e-06
5084 8.76e-06 4.35e-06
5085 4.935e-05 1.264e-05
5086 1.955e-05 6.6e-06
5087 2.01e-05 5.84e-06
5088 2.295e-05 8.6e-06
5089 7.6e-06 3.9e-06
5090 5.9e-06 3.7e-06
5091 1.95e-05 7.6e-06
5092 6.5e-06 6e-06
5093 3.01e-05 1.293e-05
5094 1.46e-05 5.7e-06
5095 2.18e-05 8.3e-06
5096 1.544e-05 5.4e-06
5097 1.276e-05 4.5e-06
5098 2.754e-05 8.3e-06
5099 2.15e-05 6.56e-06
5100 2.813e-05 1.365e-05
5101 3.654e-05 1.06e-05
5102 1.48e-05 4.9e-06
5103 1.794e-05 5.9e-06
5104 1.91e-05 6.44e-06
5105 1.5e-05 4.77e-06
5106 1.44e-05 5.96e-06
5107 3.225e-05 1.3e-05
5108 3.05e-05 1.264e-05
5109 6.73e-05 1.425e-05
5110 5.3e-06 3.64e-06
5111 1.09e-05 5.54e-06
5112 1.33e-05 4.6e-06
5113 1.246e-05 4.9e-06
5114 1.305e-05 5e-06
5115 2.08e-05 1e-05
5116 3.344e-05 9.95e-06
5117 1.717e-05 6.7e-06
5118 2.01e-05 9.9e-06
5119 2.45e-05 6.44e-06
5120 3.81e-05 1.365e-05
5121 1.866e-05 7.3e-06
5122 0.0001754 3.2e-05
5123 3.06e-05 7.8e-06
5124 1.5e-05 5.96e-06
5125 7.8e-06 3.6e-06
5126 1.58e-05 6.5e-06
5127 1.12e-05 5.7e-06
5128 1.484e-05 5.7e-06
5129 2.074e-05 7.1e-06
5130 2.57e-05 9.06e-06
5131 9.3e-05 3.19e-05
5132 2.474e-05 1.78e-05
5133 4.47e-05 1.514e-05
5134 5.65e-05 1.86e-05
5135 4.86e-05 1.26e-05
5136 1.78e-05 5.7e-06
5137 9e-06 4e-06
5138 3.266e-05 1.07e-05
5139 1.097e-05 6.8e-06
5140 3.9e-05 1.17e-05
5141 1.75e-05 4.77e-06
5142 2.074e-05 7.75e-06
5143 2.885e-05 9.4e-06
5144 1e-05 3.64e-06
5145 2.03e-05 5.6e-06
5146 8.17e-06 3.76e-06
5147 4.25e-05 1.35e-05
5148 9.1e-06 3.93e-06
5149 3.69e-05 1.34e-05
5150 9.83e-06 4.2e-06
5151 9.83e-06 5.2e-06
5152 1.73e-05 5.25e-06
5153 2.05e-05 6.74e-06
5154 2.63e-05 7.7e-06
5155 2.01e-05 6.26e-06
5156 2.587e-05 1.085e-05
5157 1.097e-05 6e-06
5158 1.46e-05 5e-06
5159 1.29e-05 6.26e-06
5160 1.4e-05 6.6e-06
5161 7.33e-06 4.35e-06
5162 8.5e-06 3.9e-06
5163 5.704e-05 1.47e-05
5164 2.193e-05 8.94e-06
5165 5.7e-06 3.93e-06
5166 2.164e-05 5.54e-06
5167 1.407e-05 4.8e-06
5168 1.824e-05 6.26e-06
5169 2.825e-05 8.5e-06
5170 8.4e-05 1.91e-05
5171 1.39e-05 6.9e-06
5172 2.116e-05 8.4e-06
5173 1.4e-05 6.5e-06
5174 8.9e-06 4.7e-06
5175 1.61e-05 6.7e-06
5176 3.37e-05 8.7e-06
5177 5.364e-05 1.84e-05
5178 1.556e-05 6.1e-06
5179 3.22e-05 1.12e-05
5180 1.043e-05 4.5e-06
5181 1.913e-05 6.2e-06
5182 3.76e-06 4.4e-06
5183 2.06e-05 5.5e-06
5184 2.42e-05 6.2e-06
5185 1.77e-05 7.87e-06
5186 4.49e-05 1.574e-05
5187 1.9e-05 7.2e-06
5188 9.3e-06 4.7e-06
5189 3.517e-05 1.38e-05
5190 2.5e-05 1.29e-05
5191 1.92e-05 6e-06
5192 1.734e-05 4.8e-06
5193 3.004e-05 1.41e-05
5194 2.635e-05 9.3e-06
5195 1.56e-05 5.9e-06
5196 1.407e-05 4.9e-06
5197 6.97e-05 2.6e-05
5198 6.83e-05 2.01e-05
5199 1.52e-05 5.96e-06
5200 5.3e-05 1.74e-05
5201 9.06e-06 4.3e-06
5202 4.137e-05 1.32e-05
5203 9.7e-06 4.2e-06
5204 1.64e-05 8.64e-06
5205 5.7e-06 3.4e-06
5206 2.2e-05 6.44e-06
5207 1.323e-05 5.66e-06
5208 8.34e-06 4e-06
5209 2.07e-05 9.9e-06
5210 1.44e-05 5.3e-06
5211 3.165e-05 1.24e-05
5212 4.923e-05 1.746e-05
5213 1.11e-05 5.54e-06
5214 1.6e-05 6.4e-06
5215 1.08e-05 5.5e-06
5216 1.59e-05 6.56e-06
5217 1.51e-05 5.5e-06
5218 8.4e-06 3.5e-06
5219 3.994e-05 1.54e-05
5220 1.854e-05 6.1e-06
5221 1.25e-05 5.3e-06
5222 2.646e-05 1.12e-05
5223 3.844e-05 9.7e-06
5224 1.61e-05 6.9e-06
5225 1.794e-05 6.3e-06
5226 1.82e-05 6.7e-06
5227 1.51e-05 5.6e-06
5228 1.37e-05 5.96e-06
5229 2.36e-05 9.4e-06
5230 2.784e-05 7.2e-06
5231 1.92e-05 6.9e-06
5232 2.396e-05 9.4e-06
5233 9.88e-05 1.99e-05
5234 2.02e-05 7.7e-06
5235 1.68e-05 5.6e-06
5236 1.24e-05 6.26e-06
5237 5.3e-06 3.5e-06
5238 2.57e-05 7e-06
5239 1.37e-05 5.66e-06
5240 2e-05 1.04e-05
5241 3.105e-05 1.204e-05
5242 1.87e-05 9.24e-06
5243 6.82e-05 1.4e-05
5244 1.51e-05 5.6e-06
5245 1.3e-05 5.9e-06
5246 2.68e-05 7.57e-06
5247 2.53e-05 1.323e-05
5248 2.13e-05 7.2e-06
5249 1.9e-05 7.75e-06
5250 2.056e-05 8.2e-06
5251 9.9e-06 5e-06
5252 1.514e-05 6.26e-06
5253 1.085e-05 4.9e-06
5254 1.246e-05 6.14e-06
5255 7.07e-05 1.3e-05
5256 0.0001247 2.05e-05
5257 1.353e-05 7.5e-06
5258 1.92e-05 8.2e-06
5259 1.62e-05 5.7e-06
5260 5.6e-06 3.93e-06
5261 5.5e-06 4.05e-06
5262 2.32e-05 6.9e-06
5263 3.856e-05 1.085e-05
5264 2.61e-05 1.13e-05
5265 3.04e-05 9.1e-06
5266 3.52e-05 9.24e-06
5267 1.07e-05 4.65e-06
5268 1.26e-05 5.3e-06
5269 1.51e-05 5e-06
5270 2.384e-05 6.74e-06
5271 1.19e-05 5.36e-06
5272 1.365e-05 4.8e-06
5273 2.974e-05 9.66e-06
5274 1.26e-05 6.56e-06
5275 2.97e-05 9.24e-06
5276 2.706e-05 1.19e-05
5277 1.293e-05 4.6e-06
5278 2.32e-05 7.33e-06
5279 1.377e-05 5.7e-06
5280 6.3e-05 2.12e-05
5281 1.293e-05 5.3e-06
5282 3.41e-05 1.68e-05
5283 3.356e-05 1.293e-05
5284 8.46e-06 4.1e-06
5285 6.056e-05 1.33e-05
5286 2.73e-05 7.33e-06
5287 2.164e-05 1.043e-05
5288 2.515e-05 7.6e-06
5289 1.967e-05 6.26e-06
5290 9.9e-06 4.35e-06
5291 9.9e-06 4.35e-06
5292 7.8e-06 3.64e-06
5293 2.11e-05 5.8e-06
5294 9.54e-06 4.9e-06
5295 3.56e-05 1.496e-05
5296 2.43e-05 7.45e-06
5297 9.6e-06 3.8e-06
5298 1.91e-05 6.4e-06
5299 1.65e-05 7.9e-06
5300 2.44e-05 9.5e-06
5301 1.89e-05 1.19e-05
5302 3.165e-05 1.65e-05
5303 1.94e-05 8.7e-06
5304 1.12e-05 4.35e-06
5305 3.11e-05 1.42e-05
5306 2.24e-05 7.8e-06
5307 2.36e-05 7.45e-06
5308 2.116e-05 5.9e-06
5309 3.11e-05 1.72e-05
5310 3.153e-05 1.127e-05
5311 4.61e-05 1.264e-05
5312 1.645e-05 8.34e-06
5313 1.99e-05 8.5e-06
5314 1.36e-05 5.7e-06
5315 6.46e-05 2.19e-05
5316 9.5e-06 5.3e-06
5317 1.067e-05 7.2e-06
5318 8.9e-06 3.9e-06
5319 3.53e-05 1.69e-05
5320 1.66e-05 6.3e-06
5321 2.43e-05 6.6e-06
5322 1.353e-05 6.2e-06
5323 2.295e-05 6.74e-06
5324 1.556e-05 6.74e-06
5325 1.836e-05 6.56e-06
5326 1.43e-05 4.95e-06
5327 1.717e-05 8.1e-06
5328 2.16e-05 9.7e-06
5329 4.08e-05 1.66e-05
5330 2.503e-05 8.5e-06
5331 1.44e-05 6.44e-06
5332 5.39e-05 1.407e-05
5333 1.66e-05 5.4e-06
5334 2.116e-05 7.2e-06
5335 1.07e-05 5.84e-06
5336 1.56e-05 5e-06
5337 2.09e-05 8.5e-06
5338 8.7e-06 3.76e-06
5339 1.53e-05 5.4e-06
5340 2.06e-05 9.8e-06
5341 7.33e-06 4e-06
5342 4.8e-06 3.3e-06
5343 2.307e-05 9.4e-06
5344 5.23e-05 1.794e-05
5345 9.3e-06 4.9e-06
5346 8.01e-05 2.23e-05
5347 2.444e-05 8.3e-06
5348 5.66e-06 3.4e-06
5349 1.794e-05 9.24e-06
5350 1.09e-05 2.61e-05
5351 7.38e-05 2.9e-05
5352 2.253e-05 1.19e-05
5353 4.24e-05 1.43e-05
5354 7.75e-06 4.3e-06
5355 2.784e-05 1e-05
5356 1.985e-05 7.03e-06
5357 1.013e-05 4.6e-06
5358 1.043e-05 4.3e-06
5359 3.44e-05 1.08e-05
5360 8.05e-06 4.6e-06
5361 2.28e-05 8.1e-06
5362 6.92e-05 3.03e-05
5363 4.5e-05 1.556e-05
5364 3.976e-05 1.246e-05
5365 1.4e-05 5.3e-06
5366 8.66e-05 1.96e-05
5367 2.55e-05 9.06e-06
5368 1.48e-05 5.8e-06
5369 1.38e-05 4.7e-06
5370 3.916e-05 1.32e-05
5371 3.076e-05 1.055e-05
5372 2.944e-05 9.54e-06
5373 3.165e-05 9.4e-06
5374 1.895e-05 6.56e-06
5375 7.296e-05 1.884e-05
5376 2.71e-05 1.496e-05
5377 2.235e-05 1.353e-05
5378 2.205e-05 7.1e-06
5379 3.24e-05 9.3e-06
5380 1.66e-05 6.8e-06
5381 2.265e-05 1.174e-05
5382 2.474e-05 7.87e-06
5383 1.82e-05 8.46e-06
5384 1.955e-05 1.305e-05
5385 3.487e-05 1.204e-05
5386 1.013e-05 3.9e-06
5387 3.22e-05 1.764e-05
5388 1.75e-05 5.66e-06
5389 3.67e-05 1.115e-05
5390 3.725e-05 1.55e-05
5391 1.71e-05 7.15e-06
5392 2.086e-05 8.2e-06
5393 1.52e-05 5.7e-06
5394 1.913e-05 7.1e-06
5395 1.746e-05 9.36e-06
5396 2.33e-05 9.06e-06
5397 1.35e-05 6.6e-06
5398 2.754e-05 8.3e-06
5399 6.8e-06 3.6e-06
5400 2.14e-05 7.57e-06
5401 7.9e-05 1.73e-05
5402 1.204e-05 5.3e-06
5403 1.943e-05 7.45e-06
5404 5.13e-05 1.514e-05
5405 4.61e-05 1.08e-05
5406 2.09e-05 7.3e-06
5407 1.45e-05 6.1e-06
5408 1.615e-05 1.234e-05
5409 2.027e-05 8.8e-06
5410 2.474e-05 1.377e-05
5411 3.445e-05 1.71e-05
5412 2.43e-05 7.4e-06
5413 2.986e-05 9.06e-06
5414 2.2e-05 7.87e-06
5415 8.4e-06 3.93e-06
5416 1.943e-05 6.14e-06
5417 2.396e-05 7.8e-06
5418 5.287e-05 1.61e-05
5419 6.74e-06 4.9e-06
5420 2.24e-05 8.2e-06
5421 1.025e-05 5.9e-06
5422 2.056e-05 1.27e-05
5423 1.26e-05 7e-06
5424 2.71e-05 9.54e-06
5425 2.81e-05 1.03e-05
5426 7.54e-05 2.384e-05
5427 4.98e-05 1.55e-05
5428 2.79e-05 7.75e-06
5429 9.24e-06 4.65e-06
5430 8.6e-06 4.8e-06
5431 7.57e-06 3.5e-06
5432 4.84e-05 1.91e-05
5433 9.66e-06 5.54e-06
5434 3.84e-05 1.01e-05
5435 1.496e-05 5.4e-06
5436 1.884e-05 7.1e-06
5437 1.836e-05 5.6e-06
5438 1.276e-05 4.23e-06
5439 3.266e-05 1.436e-05
5440 4.26e-05 1.37e-05
5441 1.16e-05 4.65e-06
5442 8.1e-06 4.7e-06
5443 6.6e-06 4.9e-06
5444 1.55e-05 5.4e-06
5445 1.234e-05 5.54e-06
5446 1.39e-05 5.9e-06
5447 2.265e-05 1.15e-05
5448 2.57e-05 1.425e-05
5449 2.06e-05 8.05e-06
5450 1.997e-05 7.7e-06
5451 2.97e-05 1.055e-05
5452 1.53e-05 6.8e-06
5453 1.4e-05 6.14e-06
5454 2.31e-05 8e-06
5455 2.26e-05 8.8e-06
5456 5.6e-05 2.134e-05
5457 4.37e-05 1.16e-05
5458 2.46e-05 7.4e-06
5459 2.54e-05 1.04e-05
5460 1.41e-05 6.85e-06
5461 2.676e-05 9.9e-06
5462 1.824e-05 8.4e-06
5463 3.76e-05 1.16e-05
5464 2.2e-05 1.29e-05
5465 2.41e-05 8.64e-06
5466 1.067e-05 5.66e-06
5467 2.44e-05 1.83e-05
5468 4.11e-05 1.53e-05
5469 2.57e-05 6.85e-06
5470 2.78e-05 8.05e-06
5471 2.223e-05 1.18e-05
5472 1.454e-05 7.03e-06
5473 1.144e-05 4.23e-06
5474 1.407e-05 6.4e-06
5475 1.37e-05 5.54e-06
5476 5.18e-05 3.046e-05
5477 2.06e-05 7.2e-06
5478 6.32e-05 1.62e-05
5479 1.9e-05 9.7e-06
5480 2.32e-05 6.7e-06
5481 2.86e-05 8.6e-06
5482 1.824e-05 6.56e-06
5483 3.105e-05 9.36e-06
5484 7.75e-06 4e-06
5485 3.535e-05 1.466e-05
5486 3.89e-05 1.097e-05
5487 7.8e-06 5.36e-06
5488 6.104e-05 1.63e-05
5489 7.84e-05 2.46e-05
5490 6.2e-06 4.4e-06
5491 1.4e-05 4.95e-06
5492 5.3e-06 3.6e-06
5493 2.08e-05 6.2e-06
5494 2.056e-05 7.87e-06
5495 2.897e-05 1.67e-05
5496 8.3e-06 3.8e-06
5497 2.37e-05 1.08e-05
5498 1.69e-05 5.4e-06
5499 2.2e-05 8.17e-06
5500 8.1e-06 3.9e-06
5501 1.45e-05 6.26e-06
5502 7.33e-06 3.8e-06
5503 4.87e-05 1.824e-05
5504 3.05e-05 1.204e-05
5505 1.687e-05 6e-06
5506 1.097e-05 3.9e-06
5507 3.9e-05 1.603e-05
5508 4.87e-05 1.967e-05
5509 4.37e-05 1.74e-05
5510 2.676e-05 1.067e-05
5511 2.146e-05 8.94e-06
5512 2.01e-05 1.07e-05
5513 1.37e-05 6.8e-06
5514 8.166e-05 2.31e-05
5515 3.79e-05 3.12e-05
5516 2.32e-05 8.9e-06
5517 3.41e-05 1.115e-05
5518 6.16e-05 1.574e-05
5519 8.6e-06 4.53e-06
5520 1.89e-05 5.54e-06
5521 1.276e-05 5.36e-06
5522 7.87e-06 3.8e-06
5523 1.12e-05 4.6e-06
5524 1.407e-05 6.5e-06
5525 2.086e-05 6.6e-06
5526 2.48e-05 9.7e-06
5527 6.22e-05 1.94e-05
5528 6.66e-05 3.475e-05
5529 1.526e-05 5e-06
5530 1.59e-05 5.7e-06
5531 3.89e-05 1.64e-05
5532 2.81e-05 5.114e-05
5533 2.59e-05 7.75e-06
5534 3.86e-05 1.556e-05
5535 2.24e-05 7e-06
5536 1.866e-05 6.56e-06
5537 2.366e-05 9.6e-06
5538 5.33e-05 1.88e-05
5539 2.03e-05 7.6e-06
5540 9.36e-06 4.1e-06
5541 1.93e-05 6.44e-06
5542 2.4e-05 8.9e-06
5543 2.927e-05 7.6e-06
5544 2.64e-05 1.085e-05
5545 1.88e-05 5.36e-06
5546 2.57e-05 9.66e-06
5547 3.207e-05 1.234e-05
5548 0.0001519 3.093e-05
5549 2.76e-05 1.013e-05
5550 3.52e-05 1.514e-05
5551 1.043e-05 4e-06
5552 1.574e-05 9.36e-06
5553 5.3e-05 1.615e-05
5554 1.615e-05 5.5e-06
5555 7.516e-05 2.736e-05
5556 2.65e-05 9.24e-06
5557 1.5e-05 6.4e-06
5558 1.21e-05 5.2e-06
5559 4.1e-05 9.83e-06
5560 6.044e-05 1.84e-05
5561 5.233e-05 1.824e-05
5562 2.25e-05 6.8e-06
5563 2.223e-05 1.08e-05
5564 1.91e-05 8.4e-06
5565 4.1e-05 1.323e-05
5566 3.86e-05 1.43e-05
5567 2.193e-05 1.186e-05
5568 2e-05 9.2e-06
5569 3.44e-05 1.02e-05
5570 2.91e-05 1.03e-05
5571 3.815e-05 1.186e-05
5572 4.786e-05 1.866e-05
5573 2.533e-05 1.01e-05
5574 3.624e-05 1.657e-05
5575 4.32e-05 1.335e-05
5576 1.66e-05 8.6e-06
5577 2.98e-05 9.06e-06
5578 1.84e-05 6e-06
5579 1.246e-05 5.8e-06
5580 1.35e-05 4.9e-06
5581 2.164e-05 8.4e-06
5582 1.293e-05 5.84e-06
5583 3.344e-05 1.12e-05
5584 2.366e-05 9.8e-06
5585 3.83e-05 8.34e-06
5586 2.74e-05 7.7e-06
5587 2.18e-05 9.24e-06
5588 7.57e-06 3.6e-06
5589 1.454e-05 5.2e-06
5590 1.997e-05 7.75e-06
5591 4.55e-05 1.44e-05
5592 1.93e-05 7.3e-06
5593 2.83e-05 1.41e-05
5594 2.4e-05 7.2e-06
5595 2.11e-05 7.2e-06
5596 1.67e-05 7.15e-06
5597 1.645e-05 6.56e-06
5598 1.615e-05 7.2e-06
5599 3.74e-05 8.4e-06
5600 3.18e-05 1.15e-05
5601 4.12e-05 1.42e-05
5602 8.34e-06 4.2e-06
5603 2.533e-05 9.36e-06
5604 5.55e-05 1.526e-05
5605 6.1e-06 7.03e-06
5606 1.115e-05 5.84e-06
5607 1.144e-05 5.7e-06
5608 1.06e-05 6.1e-06
5609 1.72e-05 6.14e-06
5610 2.08e-05 9.3e-06
5611 1.323e-05 5.3e-06
5612 6.27e-05 2.57e-05
5613 4.19e-05 1.633e-05
5614 1.51e-05 4.95e-06
5615 7.03e-06 3.9e-06
5616 2.277e-05 7.57e-06
5617 2.867e-05 1.01e-05
5618 2.706e-05 9.1e-06
5619 3.743e-05 1.615e-05
5620 3.11e-05 8.6e-06
5621 2.146e-05 1.11e-05
5622 2.11e-05 6.5e-06
5623 2.664e-05 9e-06
5624 1.74e-05 7.03e-06
5625 1.216e-05 5.8e-06
5626 1.93e-05 7.15e-06
5627 4.23e-06 2.9e-06
5628 4.685e-05 1.866e-05
5629 3.08e-05 1.1e-05
5630 5.81e-05 2.06e-05
5631 2.49e-05 9.9e-06
5632 5.7e-05 1.866e-05
5633 1.91e-05 6.2e-06
5634 2.3e-05 1.24e-05
5635 1.216e-05 5.07e-06
5636 4.417e-05 1.17e-05
5637 5.627e-05 2.414e-05
5638 1.14e-05 5.3e-06
5639 2.29e-05 5.9e-06
5640 3.84e-05 1.264e-05
5641 0.0001212 3.004e-05
5642 1.33e-05 4.65e-06
5643 3.73e-05 1.407e-05
5644 2.12e-05 7.03e-06
5645 2.62e-05 1.436e-05
5646 1.717e-05 7.7e-06
5647 2.96e-05 1.17e-05
5648 2.18e-05 1.013e-05
5649 2.61e-05 1.14e-05
5650 1.884e-05 6.85e-06
5651 2.03e-05 8.4e-06
5652 1.92e-05 7.15e-06
5653 1.95e-05 1.07e-05
5654 1.71e-05 8.7e-06
5655 2.78e-05 8.8e-06
5656 2.25e-05 8.64e-06
5657 1.466e-05 6.56e-06
5658 2.13e-05 9.5e-06
5659 2.83e-05 9.9e-06
5660 1.54e-05 6.3e-06
5661 1.764e-05 6.7e-06
5662 6.37e-05 1.53e-05
5663 3.01e-05 7.5e-06
5664 7.2e-06 4.05e-06
5665 2.38e-05 8.76e-06
5666 2.85e-05 1.335e-05
5667 2.58e-05 1.144e-05
5668 1.687e-05 8.3e-06
5669 4.84e-05 1.925e-05
5670 1.615e-05 5.5e-06
5671 3.284e-05 1.1e-05
5672 1.85e-05 5.07e-06
5673 3.89e-05 1.69e-05
5674 1.59e-05 6e-06
5675 1.36e-05 4.6e-06
5676 3.725e-05 1.68e-05
5677 8.6e-06 3.8e-06
5678 2.44e-05 1.1e-05
5679 1.64e-05 7.75e-06
5680 1.85e-05 5.84e-06
5681 0.00010765 6.59e-05
5682 2.813e-05 8.76e-06
5683 7.594e-05 2.64e-05
5684 1.097e-05 7.5e-06
5685 3.71e-05 1.8e-05
5686 4.85e-05 1.436e-05
5687 3.94e-05 1.174e-05
5688 1.99e-05 1.06e-05
5689 1.38e-05 4.9e-06
5690 8.285e-05 2.54e-05
5691 1.854e-05 5.84e-06
5692 1.997e-05 1e-05
5693 1.204e-05 6.26e-06
5694 1.76e-05 7.15e-06
5695 4.82e-05 1.62e-05
5696 9.9e-06 4.3e-06
5697 5.43e-05 1.62e-05
5698 1.32e-05 6.44e-06
5699 3.34e-05 8.4e-06
5700 4.107e-05 2.29e-05
5701 2.927e-05 9.9e-06
5702 1.68e-05 1.04e-05
5703 1.93e-05 7.15e-06
5704 2.015e-05 7.7e-06
5705 2.307e-05 7.45e-06
5706 1.496e-05 5.66e-06
5707 4.613e-05 1.246e-05
5708 1.854e-05 1.25e-05
5709 1.9e-05 9e-06
5710 5.54e-06 4.65e-06
5711 6.8e-05 1.854e-05
5712 2.36e-05 1.025e-05
5713 9.24e-06 4.7e-06
5714 1.234e-05 4.5e-06
5715 2.974e-05 1.45e-05
5716 8.2e-06 5.8e-06
5717 2.7e-05 9.6e-06
5718 1.73e-05 6.74e-06
5719 1.717e-05 8e-06
5720 2.85e-05 8.7e-06
5721 2.27e-05 8.5e-06
5722 2.867e-05 1.21e-05
5723 3.55e-05 9e-06
5724 1.615e-05 9e-06
5725 1.186e-05 9.66e-06
5726 5.27e-05 2.57e-05
5727 2.605e-05 9.66e-06
5728 3.475e-05 2.64e-05
5729 5.84e-06 3.3e-06
5730 5.305e-05 1.68e-05
5731 2.97e-05 1.23e-05
5732 3.55e-05 1.45e-05
5733 1.94e-05 7.1e-06
5734 2.47e-05 8.17e-06
5735 1.38e-05 5.96e-06
5736 3.266e-05 1.186e-05
5737 1.51e-05 5.96e-06
5738 1.836e-05 7e-06
5739 8.2e-06 4.1e-06
5740 3.695e-05 1.2e-05
5741 1.01e-05 4.53e-06
5742 3.63e-05 2.074e-05
5743 8.9e-06 5.66e-06
5744 8.4e-06 3.8e-06
5745 4.494e-05 2.325e-05
5746 9.54e-06 3.93e-06
5747 3.797e-05 1.4e-05
5748 1.08e-05 3.93e-06
5749 1.45e-05 6.2e-06
5750 2.64e-05 8.8e-06
5751 3.01e-05 9.95e-06
5752 8.76e-06 4.1e-06
5753 9.2e-06 3.6e-06
5754 9.95e-06 4.2e-06
5755 3.886e-05 1.764e-05
5756 1.025e-05 4.2e-06
5757 7.45e-06 4.23e-06
5758 2.35e-05 6.5e-06
5759 3.564e-05 1.1e-05
5760 1.603e-05 6.4e-06
5761 2.2e-05 1.04e-05
5762 3.964e-05 9.54e-06
5763 1.27e-05 5.3e-06
5764 1.03e-05 5.96e-06
5765 2.486e-05 7.6e-06
5766 2.545e-05 1.526e-05
5767 3.475e-05 1.7e-05
5768 1.57e-05 6.44e-06
5769 3.03e-05 9.6e-06
5770 2.325e-05 9.5e-06
5771 2.307e-05 7.7e-06
5772 4.24e-05 1.25e-05
5773 3.254e-05 1.1e-05
5774 8.46e-06 4e-06
5775 1.645e-05 6.74e-06
5776 7e-06 4.4e-06
5777 3.01e-05 1.067e-05
5778 7.206e-05 2.72e-05
5779 2.84e-05 8.5e-06
5780 1.56e-05 5.3e-06
5781 6.77e-05 2.45e-05
5782 6.58e-05 2.46e-05
5783 2.193e-05 8.6e-06
5784 1.52e-05 5e-06
5785 3.4e-05 1.74e-05
5786 1.824e-05 8.6e-06
5787 3.08e-05 9.83e-06
5788 1.293e-05 5.66e-06
5789 5.03e-05 2.09e-05
5790 1.85e-05 7.45e-06
5791 1.585e-05 7.1e-06
5792 2.66e-05 1.12e-05
5793 1.746e-05 6.7e-06
5794 3.874e-05 1.22e-05
5795 3.606e-05 1.55e-05
5796 6.443e-05 2.45e-05
5797 2.23e-05 1.323e-05
5798 2.056e-05 6e-06
5799 9.9e-06 4.35e-06
5800 2.15e-05 1.13e-05
5801 3.08e-05 1e-05
5802 2.27e-05 9.1e-06
5803 9.54e-06 5e-06
5804 2.784e-05 2.515e-05
5805 4.36e-05 1.085e-05
5806 1.585e-05 7e-06
5807 2.43e-05 8.2e-06
5808 1.085e-05 3.9e-06
5809 9.95e-06 5.07e-06
5810 1.067e-05 5.8e-06
5811 2.69e-05 1.92e-05
5812 2.56e-05 7.3e-06
5813 1.645e-05 7e-06
5814 4e-05 1.407e-05
5815 2.47e-05 8.4e-06
5816 1.46e-05 6.1e-06
5817 3.09e-05 1.26e-05
5818 1.51e-05 6.8e-06
5819 4.3e-05 1.204e-05
5820 1.87e-05 6.4e-06
5821 0.0001188 2.635e-05
5822 4.27e-05 1.544e-05
5823 9.3e-06 4.77e-06
5824 1.13e-05 5.6e-06
5825 9.85e-05 3.934e-05
5826 3.18e-05 1.45e-05
5827 2.08e-05 6.74e-06
5828 4.524e-05 1.89e-05
5829 9.9e-06 6.2e-06
5830 1.89e-05 8.8e-06
5831 2.02e-05 6.4e-06
5832 1.63e-05 5.66e-06
5833 2.146e-05 1.687e-05
5834 2.474e-05 7.15e-06
5835 8.34e-05 1.67e-05
5836 6.7e-06 3.5e-06
5837 2.295e-05 1.013e-05
5838 2.66e-05 1.26e-05
5839 1.03e-05 6.3e-06
5840 4.14e-05 1.39e-05
5841 1.38e-05 4.65e-06
5842 2.533e-05 1.16e-05
5843 4.125e-05 1.54e-05
5844 1.72e-05 7.6e-06
5845 5.34e-05 2.074e-05
5846 2.545e-05 7.45e-06
5847 4.55e-05 1.28e-05
5848 8.8e-06 1.46e-05
5849 1.14e-05 4.23e-06
5850 3.284e-05 8.9e-06
5851 5.496e-05 1.69e-05
5852 2.39e-05 1.174e-05
5853 2.366e-05 9.24e-06
5854 2.66e-05 7.87e-06
5855 1.943e-05 8.05e-06
5856 6.837e-05 1.7e-05
5857 1.985e-05 9.06e-06
5858 0.00011414 2.65e-05
5859 1.28e-05 6.1e-06
5860 2.676e-05 1.61e-05
5861 3.356e-05 9e-06
5862 2.25e-05 7.7e-06
5863 2.915e-05 1.14e-05
5864 6.527e-05 1.895e-05
5865 9.7e-06 4.4e-06
5866 6.06e-05 1.4e-05
5867 1.11e-05 5.1e-06
5868 1.603e-05 6.2e-06
5869 2.104e-05 8.9e-06
5870 8.166e-05 2.25e-05
5871 1.61e-05 6.5e-06
5872 1.72e-05 1.264e-05
5873 8.53e-05 2.164e-05
5874 2.81e-05 8.64e-06
5875 2.533e-05 8.64e-06
5876 1.84e-05 8.1e-06
5877 7.39e-05 6.026e-05
5878 3.004e-05 1.293e-05
5879 1.335e-05 4.7e-06
5880 0.0001218 3.064e-05
5881 1.043e-05 4.9e-06
5882 2.915e-05 1.323e-05
5883 3.08e-05 1.81e-05
5884 2.15e-05 8.76e-06
5885 5.066e-05 1.293e-05
5886 1.526e-05 6.26e-06
5887 1.675e-05 5.2e-06
5888 8e-06 4.1e-06
5889 3.04e-05 1.377e-05
5890 2.104e-05 7.9e-06
5891 1.884e-05 6.56e-06
5892 2.486e-05 9.06e-06
5893 2.35e-05 1.13e-05
5894 1.85e-05 8.4e-06
5895 1.603e-05 5.25e-06
5896 2.48e-05 8.8e-06
5897 2.91e-05 8e-06
5898 1.99e-05 5.36e-06
5899 3.433e-05 1.55e-05
5900 1.127e-05 5e-06
5901 2.17e-05 7.3e-06
5902 1.26e-05 5.2e-06
5903 4.375e-05 1.32e-05
5904 2.1e-05 8.6e-06
5905 5.86e-05 1.37e-05
5906 1.884e-05 7.87e-06
5907 2.63e-05 8.7e-06
5908 1.335e-05 5.84e-06
5909 7.64e-05 2.223e-05
5910 2.04e-05 8.46e-06
5911 1.6e-05 6e-06
5912 3.61e-05 2.33e-05
5913 5.907e-05 1.955e-05
5914 3.445e-05 1.35e-05
5915 3.356e-05 1.186e-05
5916 6.24e-05 1.54e-05
5917 3.314e-05 1.144e-05
5918 2.25e-05 1.17e-05
5919 1e-05 4.6e-06
5920 2.92e-05 1.407e-05
5921 1.425e-05 5.3e-06
5922 2.38e-05 7.87e-06
5923 0.00011367 3.04e-05
5924 1.95e-05 7.45e-06
5925 2.867e-05 9.66e-06
5926 4.5e-05 1.335e-05
5927 1.02e-05 3.93e-06
5928 1.156e-05 4.8e-06
5929 1.04e-05 4.95e-06
5930 3.54e-05 1.41e-05
5931 2.503e-05 1.25e-05
5932 1.29e-05 4.9e-06
5933 1e-05 5e-06
5934 1.72e-05 6.74e-06
5935 1.78e-05 6.5e-06
5936 4.447e-05 1.234e-05
5937 3.68e-05 1.64e-05
5938 8.28e-05 2.867e-05
5939 4.61e-05 1.824e-05
5940 3.88e-05 1.144e-05
5941 1.544e-05 6.14e-06
5942 1.36e-05 6.1e-06
5943 1.293e-05 5.54e-06
5944 3.546e-05 1.335e-05
5945 2.03e-05 9.6e-06
5946 2.09e-05 6.7e-06
5947 1.19e-05 5.8e-06
5948 1.06e-05 4.2e-06
5949 1.66e-05 5.25e-06
5950 3.72e-05 1.45e-05
5951 2.62e-05 9.06e-06
5952 3.63e-05 1.44e-05
5953 1.3e-05 7.1e-06
5954 6.14e-06 3.5e-06
5955 1.37e-05 4.53e-06
5956 1.13e-05 5.2e-06
5957 2.93e-05 1.293e-05
5958 2.46e-05 1.46e-05
5959 3.207e-05 8.3e-06
5960 1.86e-05 1.5e-05
5961 1.454e-05 8.7e-06
5962 2.75e-05 9.66e-06
5963 3.75e-05 1.54e-05
5964 2.253e-05 7e-06
5965 6.08e-05 2.49e-05
5966 1.615e-05 6.9e-06
5967 1.055e-05 4.6e-06
5968 3.755e-05 8.1e-06
5969 1.955e-05 7.45e-06
5970 1.323e-05 5.2e-06
5971 0.0001717 3.33e-05
5972 3.32e-05 1.16e-05
5973 3.32e-05 1.37e-05
5974 2.47e-05 1e-05
5975 4.375e-05 1.92e-05
5976 1.34e-05 5e-06
5977 5e-05 1.81e-05
5978 1.58e-05 7.5e-06
5979 2.12e-05 8.76e-06
5980 5.51e-05 1.997e-05
5981 2.944e-05 1.21e-05
5982 2.116e-05 1.15e-05
5983 4.804e-05 1.484e-05
5984 2.37e-05 1.11e-05
5985 2.366e-05 7.87e-06
5986 0.0001078 2.18e-05
5987 1.156e-05 5.25e-06
5988 1.75e-05 7.2e-06
5989 2.396e-05 1.17e-05
5990 1.645e-05 5.5e-06
5991 2.53e-05 1.04e-05
5992 2.03e-05 7.03e-06
5993 1.46e-05 5.54e-06
5994 2.897e-05 1.06e-05
5995 1.57e-05 5.8e-06
5996 1.04e-05 5.25e-06
5997 1.91e-05 7.57e-06
5998 9e-06 4.4e-06
5999 2.056e-05 1.08e-05
6000 4.226e-05 1.26e-05
6001 9.83e-06 4e-06
6002 3.88e-05 1.174e-05
6003 3.86e-05 1.13e-05
6004 1.34e-05 4.95e-06
6005 8.91e-05 2.23e-05
6006 2.927e-05 1.56e-05
6007 1.97e-05 6.7e-06
6008 1.353e-05 5.66e-06
6009 3.266e-05 9.7e-06
6010 3.36e-05 1.58e-05
6011 3.12e-05 1.174e-05
6012 3.16e-05 1.264e-05
6013 1.45e-05 7.3e-06
6014 3.76e-05 1.22e-05
6015 6.3e-06 4.23e-06
6016 9.22e-05 2.927e-05
6017 2.235e-05 7.03e-06
6018 3e-05 1.64e-05
6019 2.31e-05 7.6e-06
6020 2.307e-05 8.7e-06
6021 5.156e-05 1.59e-05
6022 1.75e-05 7e-06
6023 5.74e-05 1.585e-05
6024 4.9e-05 1.14e-05
6025 1.33e-05 5.1e-06
6026 1.89e-05 8.76e-06
6027 2.63e-05 1.22e-05
6028 1.967e-05 7.45e-06
6029 6.45e-05 3.076e-05
6030 1.18e-05 5.25e-06
6031 3.654e-05 1.32e-05
6032 2.39e-05 8.3e-06
6033 8.5e-06 3.93e-06
6034 2.97e-05 1.2e-05
6035 4.29e-05 1.115e-05
6036 1.75e-05 5.9e-06
6037 2.13e-05 1.01e-05
6038 5.5e-05 2.08e-05
6039 1.39e-05 4.8e-06
6040 1.043e-05 5.07e-06
6041 2.22e-05 1.33e-05
6042 2.056e-05 6.9e-06
6043 1.23e-05 6.1e-06
6044 3.606e-05 2.54e-05
6045 3.03e-05 1.1e-05
6046 1.085e-05 4.23e-06
6047 6.545e-05 1.85e-05
6048 1.89e-05 6e-06
6049 4.095e-05 2.134e-05
6050 1e-05 5.5e-06
6051 4.93e-05 1.127e-05
6052 4.72e-05 1.377e-05
6053 2.66e-05 1.2e-05
6054 2.64e-05 1.645e-05
6055 1.39e-05 6.26e-06
6056 1.085e-05 5.5e-06
6057 2.79e-05 1.34e-05
6058 7.9e-06 4.35e-06
6059 1.246e-05 4.7e-06
6060 2.01e-05 6.1e-06
6061 1.806e-05 7.87e-06
6062 1.466e-05 5.96e-06
6063 0.0001241 3.594e-05
6064 1.68e-05 1.79e-05
6065 1.77e-05 5.1e-06
6066 1.687e-05 8.94e-06
6067 2.587e-05 1.4e-05
6068 1.38e-05 4.65e-06
6069 1.454e-05 9.4e-06
6070 3.24e-05 1.323e-05
6071 2.515e-05 1.54e-05
6072 3.06e-05 1.2e-05
6073 1.42e-05 5.2e-06
6074 1.687e-05 7.1e-06
6075 5.454e-05 1.49e-05
6076 2.67e-05 9.8e-06
6077 8.833e-05 1.895e-05
6078 1.264e-05 5.1e-06
6079 2.736e-05 1.62e-05
6080 1.836e-05 7.5e-06
6081 3.02e-05 8.8e-06
6082 5.21e-05 1.46e-05
6083 2.19e-05 8.7e-06
6084 2.17e-05 6.2e-06
6085 2.277e-05 7.7e-06
6086 6.74e-05 2.14e-05
6087 7.32e-05 2.474e-05
6088 9.6e-06 4.4e-06
6089 1.64e-05 7.4e-06
6090 2.074e-05 6.1e-06
6091 3.31e-05 1.26e-05
6092 2.12e-05 9.7e-06
6093 3.076e-05 9.9e-06
6094 3.18e-05 1.39e-05
6095 1.1e-05 5.8e-06
6096 1.58e-05 6.1e-06
6097 3.43e-05 6.52e-05
6098 4.49e-05 1.407e-05
6099 2.35e-05 7.87e-06
6100 3.99e-05 2.027e-05
6101 8.553e-05 2.05e-05
6102 1.57e-05 5.6e-06
6103 4.06e-05 1.52e-05
6104 2.015e-05 6.85e-06
6105 1.734e-05 5.1e-06
6106 3.5e-05 1.025e-05
6107 4.685e-05 1.675e-05
6108 5.61e-05 1.174e-05
6109 0.0001409 3.06e-05
6110 1.38e-05 5.7e-06
6111 3.82e-05 1.186e-05
6112 1.42e-05 6.6e-06
6113 1.14e-05 5.4e-06
6114 5.79e-05 1.57e-05
6115 4.023e-05 1.013e-05
6116 1.35e-05 6.4e-06
6117 2.02e-05 6e-06
6118 3.5e-05 1.49e-05
6119 2.474e-05 8.05e-06
6120 1.76e-05 8.05e-06
6121 1.633e-05 6.56e-06
6122 1.59e-05 5.66e-06
6123 1.276e-05 5.6e-06
6124 1.234e-05 4.7e-06
6125 6.94e-05 3.65e-05
6126 1.14e-05 6e-06
6127 1.615e-05 6.7e-06
6128 1.043e-05 6e-06
6129 1.174e-05 5.07e-06
6130 2.044e-05 6.2e-06
6131 1.83e-05 5.66e-06
6132 1.097e-05 5.7e-06
6133 3.207e-05 1.16e-05
6134 3.66e-05 1.08e-05
6135 2.98e-05 7.9e-06
6136 1.69e-05 6.4e-06
6137 1.08e-05 4.3e-06
6138 2.65e-05 1.854e-05
6139 2.706e-05 8.94e-06
6140 1.293e-05 4.8e-06
6141 2.164e-05 6.85e-06
6142 1.705e-05 5.8e-06
6143 1.955e-05 8.6e-06
6144 4.06e-05 1.764e-05
6145 0.00011235 2.89e-05
6146 1.3e-05 5.96e-06
6147 4.2e-05 1.484e-05
6148 1.895e-05 7.03e-06
6149 9.3e-06 4.5e-06
6150 3.433e-05 1.013e-05
6151 7.7e-06 3.9e-06
6152 1.174e-05 5.6e-06
6153 2.9e-05 8.7e-06
6154 3.54e-05 1.544e-05
6155 2.91e-05 8.94e-06
6156 1.645e-05 7.03e-06
6157 2.6e-05 8.34e-06
6158 4.965e-05 1.985e-05
6159 4.333e-05 3.135e-05
6160 6.66e-05 2.03e-05
6161 1.68e-05 5.8e-06
6162 2.146e-05 7.4e-06
6163 2.57e-05 1.03e-05
6164 2.956e-05 9.8e-06
6165 2.694e-05 7.33e-06
6166 2.73e-05 1.115e-05
6167 4.27e-05 2.11e-05
6168 5.32e-05 1.28e-05
6169 2.05e-05 7.7e-06
6170 2.2e-05 1.41e-05
6171 2.176e-05 7.57e-06
6172 2.69e-05 1.16e-05
6173 2.88e-05 1.52e-05
6174 2.13e-05 7.87e-06
6175 1.174e-05 4.1e-06
6176 3.505e-05 1.454e-05
6177 2.223e-05 9.06e-06
6178 3.86e-05 1.186e-05
6179 5.36e-06 3.7e-06
6180 8.655e-05 2.14e-05
6181 2.784e-05 1.043e-05
6182 2.62e-05 1.186e-05
6183 1.59e-05 5.54e-06
6184 3.046e-05 1.35e-05
6185 2.116e-05 1.13e-05
6186 3.004e-05 8.8e-06
6187 3.18e-05 1.824e-05
6188 1.585e-05 5.5e-06
6189 1.69e-05 7.3e-06
6190 1.407e-05 5.66e-06
6191 1.77e-05 7.7e-06
6192 2.51e-05 1.04e-05
6193 0.0001236 2.635e-05
6194 1.88e-05 6.1e-06
6195 3.43e-05 1.127e-05
6196 1.657e-05 5.36e-06
6197 3.94e-05 1.52e-05
6198 2.58e-05 7.6e-06
6199 4.697e-05 1.13e-05
6200 2.63e-05 1.323e-05
6201 7.45e-06 5.25e-06
6202 4.54e-05 1.19e-05
6203 8.7e-06 4.6e-06
6204 6.24e-05 1.615e-05
6205 1.246e-05 7e-06
6206 2.56e-05 1.585e-05
6207 9.3e-06 4.65e-06
6208 2.33e-05 1.01e-05
6209 2.52e-05 8.76e-06
6210 4.065e-05 1.33e-05
6211 1.955e-05 9.9e-06
6212 1.18e-05 4.53e-06
6213 1.293e-05 5.4e-06
6214 1.02e-05 4.9e-06
6215 2.795e-05 1.174e-05
6216 9.6e-06 4.7e-06
6217 9.16e-05 1.88e-05
6218 1.52e-05 5.9e-06
6219 2.94e-05 1.055e-05
6220 1.33e-05 5e-06
6221 4.01e-05 2.337e-05
6222 8.05e-05 1.997e-05
6223 3.55e-05 1.38e-05
6224 1.353e-05 5.2e-06
6225 5.66e-05 1.25e-05
6226 3.69e-05 3.38e-05
6227 3.12e-05 1.156e-05
6228 2.93e-05 1.335e-05
6229 1.603e-05 1.31e-05
6230 3.66e-05 3.04e-05
6231 2.75e-05 1.14e-05
6232 2.87e-05 9.54e-06
6233 7.4e-06 3.6e-06
6234 1.734e-05 6.1e-06
6235 2.07e-05 6.2e-06
6236 1.08e-05 4.77e-06
6237 2.99e-05 8.4e-06
6238 3.785e-05 1.25e-05
6239 3.165e-05 1.56e-05
6240 5.95e-05 1.9e-05
6241 2.253e-05 1.127e-05
6242 6.02e-05 1.85e-05
6243 2.16e-05 8.8e-06
6244 3.39e-05 9.9e-06
6245 1.73e-05 6.5e-06
6246 1.687e-05 6.2e-06
6247 1.72e-05 8.2e-06
6248 1.41e-05 6.5e-06
6249 8.13e-05 2.86e-05
6250 2.9e-05 1.18e-05
6251 1.64e-05 5.2e-06
6252 8.05e-06 7.2e-06
6253 2.664e-05 6.74e-06
6254 2.41e-05 1.21e-05
6255 2.503e-05 9.4e-06
6256 2.18e-05 6.26e-06
6257 1.043e-05 4.5e-06
6258 4.16e-05 1.293e-05
6259 3.004e-05 1.15e-05
6260 1.395e-05 5.2e-06
6261 2.46e-05 8.34e-06
6262 2.41e-05 8.9e-06
6263 1.28e-05 7.4e-06
6264 1.29e-05 6.1e-06
6265 1.6e-05 6.7e-06
6266 7.4e-06 3.8e-06
6267 2.33e-05 1.08e-05
6268 1.02e-05 4.1e-06
6269 2.45e-05 8.8e-06
6270 2.277e-05 9.54e-06
6271 2.38e-05 7.6e-06
6272 1.77e-05 5.84e-06
6273 2.253e-05 1.05e-05
6274 1.127e-05 5.84e-06
6275 1.38e-05 4.5e-06
6276 4.82e-05 1.14e-05
6277 5.57e-05 1.59e-05
6278 4.685e-05 1.7e-05
6279 1.86e-05 7.2e-06
6280 2.855e-05 1e-05
6281 1.94e-05 1.25e-05
6282 1.436e-05 5.8e-06
6283 4.613e-05 1.7e-05
6284 1.19e-05 5.5e-06
6285 5.364e-05 1.204e-05
6286 1.18e-05 7.4e-06
6287 5.52e-05 2.533e-05
6288 2.2e-05 1.41e-05
6289 3.4e-05 1.276e-05
6290 1.264e-05 4.6e-06
6291 1.425e-05 5.66e-06
6292 2.05e-05 6.2e-06
6293 1.03e-05 6.1e-06
6294 2.32e-05 8.6e-06
6295 1.44e-05 8.05e-06
6296 1.61e-05 6.4e-06
6297 2.89e-05 1.37e-05
6298 4.26e-05 1.6e-05
6299 2.43e-05 7.33e-06
6300 3.1e-05 1.19e-05
6301 6.71e-05 2.15e-05
6302 0.0001195 2.396e-05
6303 3.51e-05 1.276e-05
6304 1.425e-05 4.9e-06
6305 3.27e-05 1.013e-05
6306 2e-05 1.43e-05
6307 4.953e-05 2.116e-05
6308 3.386e-05 9.06e-06
6309 2.18e-05 6.8e-06
6310 7.45e-06 4e-06
6311 5.07e-06 3.3e-06
6312 1.72e-05 6.7e-06
6313 3.62e-05 1.34e-05
6314 1.41e-05 6.3e-06
6315 4.417e-05 2.074e-05
6316 4.29e-05 1.18e-05
6317 3.123e-05 1.013e-05
6318 2.26e-05 1.115e-05
6319 3.165e-05 1.32e-05
6320 2.01e-05 7.15e-06
6321 2.295e-05 1.19e-05
6322 5.66e-06 4.05e-06
6323 1.234e-05 5.2e-06
6324 1.61e-05 1.18e-05
6325 1.65e-05 7e-06
6326 3.21e-05 1.377e-05
6327 1.99e-05 6.7e-06
6328 2.93e-05 8e-06
6329 8.553e-05 2.01e-05
6330 2.426e-05 1.043e-05
6331 7.1e-06 4e-06
6332 2.41e-05 7.33e-06
6333 8.94e-06 4.53e-06
6334 7.486e-05 1.48e-05
6335 9.036e-05 2.843e-05
6336 1.955e-05 8.3e-06
6337 1.645e-05 9.54e-06
6338 1.657e-05 6.74e-06
6339 3.064e-05 1.42e-05
6340 8.684e-05 2.07e-05
6341 4.1e-05 2.354e-05
6342 2.027e-05 8.7e-06
6343 1.234e-05 4.8e-06
6344 4.137e-05 1.043e-05
6345 3.093e-05 1.127e-05
6346 1.53e-05 4.9e-06
6347 2.82e-05 9.3e-06
6348 3.386e-05 1.14e-05
6349 4.83e-05 1.526e-05
6350 1.55e-05 5.36e-06
6351 2.044e-05 8.3e-06
6352 1.97e-05 7.33e-06
6353 1.12e-05 4.8e-06
6354 2.08e-05 1.06e-05
6355 1.26e-05 5.6e-06
6356 1.36e-05 5.96e-06
6357 2.9e-05 7.75e-06
6358 2.176e-05 9.95e-06
6359 1.764e-05 6.7e-06
6360 1.43e-05 7.2e-06
6361 1.82e-05 6.9e-06
6362 1.87e-05 6.74e-06
6363 2.027e-05 1.03e-05
6364 2.01e-05 1.04e-05
6365 2.13e-05 7.33e-06
6366 1.16e-05 5.7e-06
6367 2.193e-05 8.4e-06
6368 1.44e-05 6.3e-06
6369 1.32e-05 6.4e-06
6370 1.3e-05 7.3e-06
6371 2.55e-05 1.2e-05
6372 2.21e-05 7.1e-06
6373 1.264e-05 5.1e-06
6374 3.1e-05 1.23e-05
6375 3.487e-05 1.436e-05
6376 3e-05 1.1e-05
6377 1.556e-05 5.36e-06
6378 1.955e-05 6.9e-06
6379 1.04e-05 4.53e-06
6380 1.62e-05 6e-06
6381 2.2e-05 9.06e-06
6382 1.71e-05 7.7e-06
6383 2.337e-05 8.4e-06
6384 3.89e-05 2.26e-05
6385 1.365e-05 6.8e-06
6386 3.24e-05 1.115e-05
6387 1.68e-05 1.13e-05
6388 8.2e-06 5.25e-06
6389 1.42e-05 6.3e-06
6390 2.575e-05 6.5e-06
6391 8.7e-06 3.93e-06
6392 2.486e-05 8.6e-06
6393 4.28e-05 1.13e-05
6394 3.624e-05 1.144e-05
6395 6.98e-05 1.943e-05
6396 3.2e-05 1.21e-05
6397 1.57e-05 5e-06
6398 3.67e-05 1.79e-05
6399 4.107e-05 2.25e-05
6400 8.64e-06 4e-06
6401 1e-05 4.7e-06
6402 1.854e-05 1.22e-05
6403 1.544e-05 5.9e-06
6404 1.866e-05 8.6e-06
6405 2.813e-05 1.395e-05
6406 2.26e-05 1e-05
6407 2.73e-05 7.9e-06
6408 3.24e-05 1.425e-05
6409 6.15e-05 2.176e-05
6410 2.915e-05 1.22e-05
6411 3.123e-05 1.335e-05
6412 1.6e-05 6.56e-06
6413 1.23e-05 4.6e-06
6414 2.81e-05 8.46e-06
6415 1.496e-05 5e-06
6416 3.374e-05 1.38e-05
6417 7.08e-05 1.985e-05
6418 2.14e-05 1.454e-05
6419 1.57e-05 6.2e-06
6420 1.07e-05 4.8e-06
6421 2.813e-05 8.94e-06
6422 7.325e-05 1.83e-05
6423 8.73e-05 2.223e-05
6424 8.64e-06 4.3e-06
6425 2.79e-05 1.18e-05
6426 2.706e-05 1.12e-05
6427 6.074e-05 1.99e-05
6428 7.886e-05 2.193e-05
6429 2.71e-05 1.365e-05
6430 2.456e-05 1.04e-05
6431 1.746e-05 8.5e-06
6432 1.115e-05 5.3e-06
6433 1.127e-05 5.96e-06
6434 2.944e-05 7.75e-06
6435 1.47e-05 6.44e-06
6436 1.246e-05 4.23e-06
6437 2.12e-05 8.9e-06
6438 2.855e-05 1.1e-05
6439 2.54e-05 2.8e-05
6440 2.193e-05 8.2e-06
6441 1.13e-05 4.9e-06
6442 2.25e-05 1.37e-05
6443 2.134e-05 9.06e-06
6444 1.3e-05 5.6e-06
6445 1.556e-05 5e-06
6446 2.384e-05 8.6e-06
6447 2.253e-05 6.8e-06
6448 3.17e-05 1.18e-05
6449 2.43e-05 1.06e-05
6450 2.54e-05 1.32e-05
6451 5.29e-05 1.615e-05
6452 5.317e-05 3.03e-05
6453 2.474e-05 1.514e-05
6454 6.13e-05 1.955e-05
6455 1.75e-05 6e-06
6456 1.91e-05 7e-06
6457 2.277e-05 6.9e-06
6458 2.42e-05 7.8e-06
6459 4.18e-05 2.02e-05
6460 4.494e-05 1.12e-05
6461 3.93e-05 9.83e-06
6462 1.45e-05 5.7e-06
6463 2.545e-05 7.87e-06
6464 2.36e-05 9.7e-06
6465 1.97e-05 6.3e-06
6466 1.43e-05 5.2e-06
6467 2.956e-05 1.013e-05
6468 3.28e-05 1.02e-05
6469 3.08e-05 1.204e-05
6470 1.687e-05 7.33e-06
6471 1.544e-05 8.5e-06
6472 2.48e-05 1.156e-05
6473 4.91e-05 2.205e-05
6474 1.57e-05 5.7e-06
6475 3.25e-05 1.31e-05
6476 4.506e-05 1.84e-05
6477 4.8e-05 1.26e-05
6478 1.633e-05 7.15e-06
6479 2.044e-05 6.7e-06
6480 2.193e-05 7.2e-06
6481 1.454e-05 6.3e-06
6482 1.9e-05 5.84e-06
6483 1.94e-05 7.5e-06
6484 1.574e-05 6.5e-06
6485 2.086e-05 8.4e-06
6486 1.74e-05 5.66e-06
6487 4.756e-05 2.23e-05
6488 2.9e-05 8.64e-06
6489 3.624e-05 1.48e-05
6490 2.533e-05 1.18e-05
6491 2.48e-05 8.1e-06
6492 3.32e-05 1.13e-05
6493 1.2e-05 5.8e-06
6494 2.3e-05 1.097e-05
6495 2.24e-05 9e-06
6496 2.48e-05 1.32e-05
6497 1.62e-05 7.2e-06
6498 3.49e-05 1.144e-05
6499 2.19e-05 8e-06
6500 1.156e-05 6.85e-06
6501 2.366e-05 9.66e-06
6502 3.21e-05 1.144e-05
6503 2.15e-05 1.156e-05
6504 3.33e-05 2.307e-05
6505 1.717e-05 8e-06
6506 7.35e-05 3.69e-05
6507 9.83e-06 7.2e-06
6508 2.635e-05 9.6e-06
6509 3.86e-05 1.764e-05
6510 2.13e-05 8.64e-06
6511 4.68e-05 1.395e-05
6512 2.92e-05 9.1e-06
6513 2.193e-05 8.8e-06
6514 2.71e-05 1.3e-05
6515 3.695e-05 1.76e-05
6516 3.45e-05 1.097e-05
6517 3.135e-05 2.843e-05
6518 2.57e-05 1.2e-05
6519 1.85e-05 6.5e-06
6520 2.76e-05 8.76e-06
6521 2.325e-05 9.83e-06
6522 1.18e-05 4.3e-06
6523 1.54e-05 6.9e-06
6524 3.797e-05 9.4e-06
6525 2.563e-05 9.7e-06
6526 2.354e-05 6.4e-06
6527 2.956e-05 1.156e-05
6528 1.15e-05 6.2e-06
6529 1.43e-05 6.7e-06
6530 1.86e-05 8.6e-06
6531 1.57e-05 7.75e-06
6532 1.02e-05 5.4e-06
6533 2.87e-05 1.276e-05
6534 3.69e-05 2.366e-05
6535 2.96e-05 9.83e-06
6536 2.08e-05 9.1e-06
6537 3.576e-05 1.687e-05
6538 1.025e-05 4.23e-06
6539 2.784e-05 8.8e-06
6540 1.276e-05 4.53e-06
6541 2.503e-05 1.043e-05
6542 2.354e-05 6.74e-06
6543 2.12e-05 8.34e-06
6544 3.237e-05 1.365e-05
6545 3.2e-05 1.03e-05
6546 1.11e-05 5e-06
6547 3.61e-05 1.09e-05
6548 2.396e-05 7.75e-06
6549 2.67e-05 1.1e-05
6550 9.83e-06 4.1e-06
6551 8.64e-06 6.14e-06
6552 1.544e-05 5.66e-06
6553 2.444e-05 9e-06
6554 1.32e-05 5.96e-06
6555 2.193e-05 9.24e-06
6556 3.89e-05 1.34e-05
6557 9.2e-06 4.53e-06
6558 2.116e-05 6e-06
6559 4.95e-05 1.73e-05
6560 2.104e-05 7.87e-06
6561 7.7e-06 4.2e-06
6562 6.03e-05 1.585e-05
6563 1.94e-05 6.2e-06
6564 2.766e-05 1.1e-05
6565 5.5e-05 1.71e-05
6566 1.824e-05 6.5e-06
6567 2.63e-05 8.2e-06
6568 3.5e-06 4.35e-06
6569 3.296e-05 1.19e-05
6570 4.19e-05 1.53e-05
6571 1.82e-05 9.06e-06
6572 2.88e-05 1.466e-05
6573 0.0001644 3.5e-05
6574 2.974e-05 1.02e-05
6575 2.89e-05 1.17e-05
6576 8.4e-06 4.65e-06
6577 4.447e-05 1.365e-05
6578 1.63e-05 6.2e-06
6579 4.79e-05 1.717e-05
6580 1.657e-05 5.8e-06
6581 1.32e-05 7.87e-06
6582 6.884e-05 2.89e-05
6583 3.48e-05 1.234e-05
6584 1.31e-05 4.7e-06
6585 2.307e-05 9e-06
6586 2.71e-05 1.717e-05
6587 1.48e-05 5.84e-06
6588 1.44e-05 6.56e-06
6589 3.15e-05 1.156e-05
6590 2.635e-05 1.43e-05
6591 1.67e-05 6.2e-06
6592 1.967e-05 7.2e-06
6593 4.2e-05 9.6e-06
6594 0.0001008 2.664e-05
6595 1.95e-05 8.76e-06
6596 1.395e-05 6.44e-06
6597 4.62e-05 1.675e-05
6598 3.207e-05 1.305e-05
6599 6e-05 2.384e-05
6600 1.913e-05 9.06e-06
6601 1.68e-05 5.54e-06
6602 3.51e-05 1.365e-05
6603 4.315e-05 1.25e-05
6604 1.66e-05 5.07e-06
6605 7.24e-05 1.836e-05
6606 3.42e-05 9.66e-06
6607 1.9e-05 9.06e-06
6608 2.01e-05 9.54e-06
6609 3.11e-05 1.174e-05
6610 2.78e-05 1.013e-05
6611 2.277e-05 1.05e-05
6612 2.28e-05 7.1e-06
6613 1.29e-05 7.33e-06
6614 1.556e-05 5.84e-06
6615 2.8e-05 1.15e-05
6616 3.84e-05 1.21e-05
6617 1.24e-05 5.07e-06
6618 1.94e-05 1.055e-05
6619 2.04e-05 6.2e-06
6620 1.46e-05 6.9e-06
6621 3.934e-05 9.66e-06
6622 3.98e-05 1.9e-05
6623 1.3e-05 6.6e-06
6624 2.164e-05 9.4e-06
6625 1e-05 5e-06
6626 5.955e-05 2.2e-05
6627 1.824e-05 1.36e-05
6628 1.884e-05 8.46e-06
6629 2.21e-05 8.34e-06
6630 1.913e-05 8.17e-06
6631 2.56e-05 7.6e-06
6632 1.63e-05 7.87e-06
6633 1.466e-05 5.4e-06
6634 1.5e-05 5.6e-06
6635 1.25e-05 4.65e-06
6636 5.007e-05 1.556e-05
6637 1.51e-05 4.65e-06
6638 4.42e-05 1.76e-05
6639 8.7e-06 4.77e-06
6640 8.34e-06 4.7e-06
6641 2.29e-05 8.7e-06
6642 1.913e-05 6.56e-06
6643 2.515e-05 1.28e-05
6644 2.03e-05 1.26e-05
6645 2.265e-05 1.156e-05
6646 9.36e-06 4.23e-06
6647 2.956e-05 8.2e-06
6648 3.874e-05 1.06e-05
6649 1.925e-05 7.33e-06
6650 2.03e-05 7.7e-06
6651 2.915e-05 8.46e-06
6652 1.794e-05 5.6e-06
6653 2.76e-05 1.06e-05
6654 2.646e-05 1.246e-05
6655 2.47e-05 1.12e-05
6656 1.63e-05 8.3e-06
6657 2.02e-05 6.74e-06
6658 3.97e-05 1.365e-05
6659 3.266e-05 1.06e-05
6660 2.19e-05 8.76e-06
6661 3.064e-05 2.056e-05
6662 3.32e-05 9.5e-06
6663 3.43e-05 1.264e-05
6664 2.46e-05 8.34e-06
6665 4.405e-05 1.276e-05
6666 1.01e-05 4.2e-06
6667 3.886e-05 1.71e-05
6668 1.02e-05 5.6e-06
6669 1.484e-05 4.53e-06
6670 6.7e-06 3.64e-06
6671 2.986e-05 1.13e-05
6672 2.48e-05 1.305e-05
6673 2.09e-05 8.2e-06
6674 5.853e-05 1.794e-05
6675 2.99e-05 1.35e-05
6676 1.276e-05 5.1e-06
6677 1.48e-05 6.26e-06
6678 3.91e-05 1.24e-05
6679 9.55e-05 3.356e-05
6680 1.4e-05 4.65e-06
6681 2.9e-05 1.32e-05
6682 5.126e-05 3.994e-05
6683 2.68e-05 8.8e-06
6684 6.175e-05 1.99e-05
6685 1.25e-05 4.95e-06
6686 5.61e-05 1.156e-05
6687 3.79e-05 1.95e-05
6688 2.7e-05 1.09e-05
6689 4.55e-05 1.705e-05
6690 1.925e-05 8.2e-06
6691 4.27e-05 1.13e-05
6692 1.02e-05 4.53e-06
6693 2.36e-05 6.14e-06
6694 1.12e-05 5.9e-06
6695 1.776e-05 8.76e-06
6696 2.9e-05 9.24e-06
6697 2.84e-05 1.46e-05
6698 2.5e-05 1.47e-05
6699 7.14e-05 1.943e-05
6700 6.86e-05 2.05e-05
6701 2.67e-05 2.9e-05
6702 9.6e-06 4.2e-06
6703 1.34e-05 6.26e-06
6704 2.14e-05 9.1e-06
6705 2.325e-05 1.013e-05
6706 2.09e-05 6.26e-06
6707 1.454e-05 5e-06
6708 1.68e-05 6.85e-06
6709 9.83e-06 4.2e-06
6710 1.67e-05 6.14e-06
6711 1.44e-05 5.84e-06
6712 2.76e-05 1.425e-05
6713 2.01e-05 6.7e-06
6714 4.816e-05 1.43e-05
6715 5.06e-05 1.57e-05
6716 3.04e-05 1.097e-05
6717 2.706e-05 1e-05
6718 2.53e-05 6.85e-06
6719 3.064e-05 1.156e-05
6720 1.544e-05 5.84e-06
6721 3.24e-05 1.186e-05
6722 1.78e-05 5.07e-06
6723 2.29e-05 9e-06
6724 1.04e-05 5.1e-06
6725 2.193e-05 8.4e-06
6726 3.58e-05 1.48e-05
6727 8.8e-06 4.53e-06
6728 2.29e-05 1.09e-05
6729 2.533e-05 1.25e-05
6730 1.64e-05 6.1e-06
6731 2.34e-05 1.07e-05
6732 8.94e-06 4.53e-06
6733 1.62e-05 5.8e-06
6734 2.38e-05 1.144e-05
6735 1.425e-05 5.2e-06
6736 2.766e-05 9.6e-06
6737 3.31e-05 1.16e-05
6738 4.13e-05 1.305e-05
6739 2.41e-05 1.12e-05
6740 5.984e-05 1.24e-05
6741 3.61e-05 1.144e-05
6742 1.043e-05 4.1e-06
6743 2.2e-05 1e-05
6744 2.193e-05 7.5e-06
6745 1.353e-05 5.6e-06
6746 1.27e-05 5.7e-06
6747 1.79e-05 1.29e-05
6748 4.685e-05 1.53e-05
6749 1.54e-05 8e-06
6750 1.836e-05 6.44e-06
6751 2.02e-05 9.06e-06
6752 0.0001572 2.92e-05
6753 2.754e-05 1.067e-05
6754 1.323e-05 6e-06
6755 3.26e-05 1.17e-05
6756 0.0001593 3.21e-05
6757 2.146e-05 6.44e-06
6758 1.544e-05 5.3e-06
6759 2.45e-05 1.085e-05
6760 2.4e-05 8.76e-06
6761 1.013e-05 5.1e-06
6762 1.63e-05 6.1e-06
6763 8.8e-06 3.64e-06
6764 3.22e-05 9.9e-06
6765 8.4e-06 4.3e-06
6766 1.425e-05 7.75e-06
6767 2.14e-05 9.24e-06
6768 1.836e-05 6.26e-06
6769 1.705e-05 5.84e-06
6770 1.68e-05 5.36e-06
6771 2.04e-05 1e-05
6772 5.394e-05 1.56e-05
6773 2.676e-05 1.377e-05
6774 2.587e-05 7.8e-06
6775 2.664e-05 8.94e-06
6776 2.766e-05 1.03e-05
6777 3.37e-05 1.067e-05
6778 5.54e-06 4.65e-06
6779 1.156e-05 5.07e-06
6780 6.7e-06 4.23e-06
6781 4.06e-05 1.21e-05
6782 5.16e-05 2.59e-05
6783 1.496e-05 6.44e-06
6784 7.75e-05 2.41e-05
6785 1.37e-05 9.3e-06
6786 2.93e-05 7.57e-06
6787 1.02e-05 3.5e-06
6788 1.74e-05 8.46e-06
6789 5.6e-05 1.496e-05
6790 3.66e-05 1.01e-05
6791 2.915e-05 1.08e-05
6792 2.456e-05 1.49e-05
6793 1.61e-05 6.1e-06
6794 7e-06 3.46e-06
6795 1.574e-05 5.84e-06
6796 3.415e-05 2.47e-05
6797 3.7e-05 1.44e-05
6798 2.58e-05 8.46e-06
6799 2.235e-05 1e-05
6800 9.8e-06 4.8e-06
6801 6.64e-05 2.474e-05
6802 3.21e-05 1.52e-05
6803 2.474e-05 7.2e-06
6804 2.2e-05 6.44e-06
6805 3.21e-05 1.34e-05
6806 1.79e-05 5.9e-06
6807 3.9e-05 1.776e-05
6808 1.436e-05 5.5e-06
6809 2.22e-05 9.8e-06
6810 3.105e-05 1.11e-05
6811 2.51e-05 8.6e-06
6812 1.556e-05 8.4e-06
6813 1.04e-05 4.95e-06
6814 8.2e-06 3.8e-06
6815 3.105e-05 1.02e-05
6816 2.29e-05 6.7e-06
6817 4.57e-05 2.235e-05
6818 2.253e-05 1.1e-05
6819 2.43e-05 9e-06
6820 6.4e-05 1.28e-05
6821 1.87e-05 6.85e-06
6822 4.46e-05 1.84e-05
6823 4.816e-05 1.436e-05
6824 6.88e-05 2.32e-05
6825 8.297e-05 7.3e-05
6826 1.63e-05 7.3e-06
6827 2.76e-05 9.2e-06
6828 9.06e-06 4e-06
6829 3.19e-05 1.1e-05
6830 4.28e-05 1.746e-05
6831 3.37e-05 1.127e-05
6832 2.044e-05 7.87e-06
6833 1.115e-05 5.7e-06
6834 7.3e-05 1.61e-05
6835 8.3e-06 4.3e-06
6836 9.6e-06 4.7e-06
6837 2.07e-05 7.6e-06
6838 1.67e-05 7.4e-06
6839 2.396e-05 1.58e-05
6840 8.19e-05 1.997e-05
6841 1.82e-05 6.7e-06
6842 1.734e-05 6.3e-06
6843 2.82e-05 1.17e-05
6844 2.54e-05 7.8e-06
6845 2.235e-05 8.6e-06
6846 2.08e-05 7e-06
6847 1.884e-05 5e-06
6848 6.09e-05 3.68e-05
6849 5.28e-05 1.81e-05
6850 1.4e-05 4.9e-06
6851 2.17e-05 9.66e-06
6852 2.396e-05 8.76e-06
6853 9.95e-06 4.4e-06
6854 1.14e-05 4.65e-06
6855 2.325e-05 8.76e-06
6856 2.37e-05 8.4e-06
6857 4.023e-05 1.216e-05
6858 3.33e-05 9.3e-06
6859 8.3e-06 5.54e-06
6860 2.51e-05 9.95e-06
6861 2.65e-05 1.234e-05
6862 2.503e-05 8.6e-06
6863 2.09e-05 8.5e-06
6864 2.04e-05 7.7e-06
6865 1.57e-05 6.5e-06
6866 1.574e-05 5.84e-06
6867 2.533e-05 8.1e-06
6868 2.366e-05 7.57e-06
6869 4.24e-05 2.67e-05
6870 2.09e-05 6e-06
6871 1.556e-05 7.8e-06
6872 3.195e-05 1.35e-05
6873 2.223e-05 1.776e-05
6874 1.36e-05 6.44e-06
6875 2.31e-05 1.293e-05
6876 2.295e-05 7.9e-06
6877 2.426e-05 9.36e-06
6878 8.6e-06 1.27e-05
6879 1.74e-05 6.1e-06
6880 2.706e-05 9.2e-06
6881 1e-05 5.7e-06
6882 4.09e-05 1.305e-05
6883 1.28e-05 6e-06
6884 9e-06 3.46e-06
6885 1.34e-05 5.25e-06
6886 1.603e-05 5.54e-06
6887 2.07e-05 6.56e-06
6888 1.83e-05 6.9e-06
6889 1.967e-05 6.74e-06
6890 1.156e-05 4.7e-06
6891 2.83e-05 9.36e-06
6892 2.354e-05 8.64e-06
6893 2.515e-05 9.06e-06
6894 1e-05 5.07e-06
6895 2.587e-05 6.74e-06
6896 2.164e-05 7.57e-06
6897 1.02e-05 4.6e-06
6898 2.575e-05 9.4e-06
6899 2.31e-05 6.85e-06
6900 1.985e-05 1.1e-05
6901 1.79e-05 6.85e-06
6902 2.48e-05 1.055e-05
6903 1.407e-05 7.33e-06
6904 5.275e-05 2.134e-05
6905 2.22e-05 7.03e-06
6906 1.3e-05 7.3e-06
6907 5.35e-05 1.38e-05
6908 0.0001397 4.92e-05
6909 1.234e-05 4.77e-06
6910 3.386e-05 9.54e-06
6911 2.37e-05 9.2e-06
6912 5.037e-05 3.517e-05
6913 2.53e-05 8.6e-06
6914 1.585e-05 6.2e-06
6915 2.58e-05 1.115e-05
6916 1.62e-05 7.15e-06
6917 4.137e-05 1.54e-05
6918 1.25e-05 5.1e-06
6919 2.4e-05 8.2e-06
6920 3.97e-05 1.174e-05
6921 5.31e-05 3.55e-05
6922 4.61e-05 2.29e-05
6923 7.2e-06 4.9e-06
6924 1.39e-05 7.03e-06
6925 5.49e-05 1.74e-05
6926 1.955e-05 6.8e-06
6927 7.105e-05 3.59e-05
6928 2.146e-05 9.2e-06
6929 4.35e-05 1.45e-05
6930 1.06e-05 4.5e-06
6931 2.03e-05 9.9e-06
6932 3.296e-05 1.37e-05
6933 1.97e-05 7.03e-06
6934 5e-06 3.2e-06
6935 1.59e-05 6.7e-06
6936 5.47e-05 1.705e-05
6937 1.15e-05 6e-06
6938 2.31e-05 9.2e-06
6939 1.26e-05 5.07e-06
6940 5.47e-05 3.52e-05
6941 9.59e-05 1.88e-05
6942 8.5e-06 3.4e-06
6943 1.84e-05 7.5e-06
6944 5.007e-05 2.044e-05
6945 4.49e-05 1.66e-05
6946 1.734e-05 6.2e-06
6947 6.68e-05 1.71e-05
6948 3.57e-05 1.14e-05
6949 2.897e-05 1.17e-05
6950 1.17e-05 5.6e-06
6951 3.75e-05 1.15e-05
6952 8.42e-05 2.13e-05
6953 1.895e-05 8.17e-06
6954 2.027e-05 6.9e-06
6955 1.39e-05 5.5e-06
6956 2.134e-05 8.34e-06
6957 1.544e-05 7.33e-06
6958 1.78e-05 5.8e-06
6959 3.73e-05 1.97e-05
6960 4.876e-05 1.96e-05
6961 1.92e-05 9.83e-06
6962 7.03e-06 4.2e-06
6963 2.575e-05 1.42e-05
6964 5.233e-05 2.426e-05
6965 1.19e-05 4.5e-06
6966 1.603e-05 6.26e-06
6967 1.734e-05 1.34e-05
6968 8.8e-06 5.54e-06
6969 2.915e-05 1.276e-05
6970 4.387e-05 1.13e-05
6971 2.325e-05 9.1e-06
6972 2.176e-05 9.2e-06
6973 1.85e-05 7.4e-06
6974 2.36e-05 1.36e-05
6975 2.533e-05 1.025e-05
6976 6.09e-05 1.84e-05
6977 4.9e-06 4.9e-06
6978 1.5e-05 5.25e-06
6979 1.11e-05 4.1e-06
6980 1.53e-05 6.9e-06
6981 2.193e-05 8.3e-06
6982 1.89e-05 6.44e-06
6983 5.56e-05 1.466e-05
6984 2.93e-05 1.186e-05
6985 2.29e-05 7.3e-06
6986 1.82e-05 7e-06
6987 4.905e-05 1.54e-05
6988 1.866e-05 7.9e-06
6989 1.26e-05 5.7e-06
6990 7.33e-06 3.8e-06
6991 1.36e-05 4.95e-06
6992 3.51e-05 1.574e-05
6993 2.366e-05 7.9e-06
6994 3.123e-05 1.293e-05
6995 4.57e-05 1.675e-05
6996 3.994e-05 1.293e-05
6997 4.62e-05 2.18e-05
6998 2.74e-05 1.29e-05
6999 6.497e-05 1.98e-05
7000 1.097e-05 6.1e-06
7001 3.35e-05 1.186e-05
7002 1.436e-05 6.4e-06
7003 2.81e-05 1.127e-05
7004 1.085e-05 6.8e-06
7005 2.23e-05 9.1e-06
7006 2.39e-05 1.12e-05
7007 1.526e-05 6.4e-06
7008 1.18e-05 4.9e-06
7009 2.98e-05 1.22e-05
7010 3.046e-05 1.54e-05
7011 7.87e-06 4.4e-06
7012 2e-05 8.05e-06
7013 3.59e-05 1.144e-05
7014 3.02e-05 9.36e-06
7015 1.08e-05 6e-06
7016 1.32e-05 6.1e-06
7017 3.83e-05 1.52e-05
7018 3.82e-05 1.16e-05
7019 4.28e-05 1.186e-05
7020 7.1e-06 3.5e-06
7021 4.387e-05 1.48e-05
7022 6.56e-06 3.3e-06
7023 3.13e-05 9.7e-06
7024 2.65e-05 8.1e-06
7025 1.32e-05 6.26e-06
7026 4.27e-05 1.73e-05
7027 2.915e-05 1.26e-05
7028 1.25e-05 9.36e-06
7029 1.71e-05 5.9e-06
7030 3.195e-05 8.4e-06
7031 1.985e-05 7.15e-06
7032 1.82e-05 8.2e-06
7033 1.1e-05 4.8e-06
7034 3.105e-05 1.66e-05
7035 1.776e-05 9.36e-06
7036 1.4e-05 7.4e-06
7037 2.503e-05 9.24e-06
7038 2.223e-05 1.11e-05
7039 1.1e-05 4.1e-06
7040 1.264e-05 6.26e-06
7041 1.496e-05 5.8e-06
7042 1.466e-05 5.25e-06
7043 1.29e-05 4.5e-06
7044 1.81e-05 6.74e-06
7045 1.98e-05 1.013e-05
7046 1.603e-05 7.2e-06
7047 2.915e-05 1.204e-05
7048 5.49e-05 1.75e-05
7049 1.19e-05 5.2e-06
7050 1.544e-05 5.96e-06
7051 2.34e-05 1.27e-05
7052 6.855e-05 2.09e-05
7053 2.24e-05 6.6e-06
7054 3.38e-05 1.25e-05
7055 6.014e-05 2.444e-05
7056 1.17e-05 6.4e-06
7057 3.564e-05 1.01e-05
7058 2.8e-05 1.03e-05
7059 5.05e-05 1.2e-05
7060 2.235e-05 6.85e-06
7061 1.526e-05 6.1e-06
7062 9e-06 4.95e-06
7063 2.42e-05 7.2e-06
7064 2.03e-05 9.9e-06
7065 2.98e-05 3.12e-05
7066 5.287e-05 1.645e-05
7067 2.03e-05 7.5e-06
7068 1.633e-05 6e-06
7069 2.694e-05 1.31e-05
7070 1.895e-05 6.3e-06
7071 1.097e-05 5.8e-06
7072 3.874e-05 1.71e-05
7073 9.8e-06 5.1e-06
7074 2.354e-05 8.17e-06
7075 1.59e-05 5.4e-06
7076 2.98e-05 1.24e-05
7077 1.78e-05 5.96e-06
7078 1.75e-05 8.1e-06
7079 1.2e-05 6.44e-06
7080 4.125e-05 1.38e-05
7081 1.13e-05 4.9e-06
7082 4.53e-05 1.88e-05
7083 2.66e-05 8.2e-06
7084 1.76e-05 9.06e-06
7085 2.176e-05 6.4e-06
7086 2.48e-05 7.45e-06
7087 2.307e-05 8.46e-06
7088 1.71e-05 7.5e-06
7089 2.93e-05 9.1e-06
7090 7.27e-05 1.38e-05
7091 1.14e-05 4.65e-06
7092 4.21e-05 1.377e-05
7093 4.51e-05 1.75e-05
7094 3.72e-05 1.585e-05
7095 2.21e-05 7e-06
7096 2.366e-05 8.6e-06
7097 1.997e-05 6.85e-06
7098 3.606e-05 1.514e-05
7099 3.386e-05 1.17e-05
7100 1.44e-05 5.25e-06
7101 3.39e-05 1.085e-05
7102 2.176e-05 1.26e-05
7103 1.38e-05 5.3e-06
7104 1.776e-05 6.2e-06
7105 4.75e-05 1.71e-05
7106 2.223e-05 9.6e-06
7107 3.68e-05 2.766e-05
7108 1.08e-05 4.8e-06
7109 7.03e-06 4.9e-06
7110 2.15e-05 9.2e-06
7111 1.097e-05 4.3e-06
7112 8.76e-06 4e-06
7113 1.544e-05 7.3e-06
7114 2.265e-05 8.5e-06
7115 5.15e-05 1.454e-05
7116 2.12e-05 9.66e-06
7117 5.75e-05 8.11e-05
7118 3.976e-05 1.91e-05
7119 4.18e-05 9.95e-06
7120 3.51e-05 1.544e-05
7121 7.77e-05 2.9e-05
7122 1.64e-05 6.2e-06
7123 1.234e-05 5.25e-06
7124 2.295e-05 8.4e-06
7125 6.3e-05 1.806e-05
7126 2.06e-05 8.17e-06
7127 8.8e-06 1.425e-05
7128 2.37e-05 9.06e-06
7129 5.096e-05 1.085e-05
7130 1.436e-05 7.03e-06
7131 1.687e-05 6.74e-06
7132 1.34e-05 5.36e-06
7133 2.927e-05 9.3e-06
7134 1.854e-05 5.8e-06
7135 1.544e-05 7.33e-06
7136 5.06e-05 1.65e-05
7137 2.164e-05 8.64e-06
7138 4.34e-05 1.305e-05
7139 2.915e-05 1.025e-05
7140 7.87e-06 4.5e-06
7141 1.37e-05 6.6e-06
7142 1.25e-05 4.9e-06
7143 2.223e-05 7.1e-06
7144 1.93e-05 6.7e-06
7145 4.2e-05 1.55e-05
7146 8.6e-06 4.1e-06
7147 3.53e-05 1.276e-05
7148 4.62e-05 1.37e-05
7149 3.874e-05 1.097e-05
7150 1.913e-05 1.19e-05
7151 2.12e-05 7.87e-06
7152 1.57e-05 5.9e-06
7153 2.676e-05 8.9e-06
7154 3.03e-05 1.05e-05
7155 3.284e-05 1.6e-05
7156 1.95e-05 8.94e-06
7157 1.88e-05 7.4e-06
7158 4.95e-05 1.36e-05
7159 2.277e-05 7.75e-06
7160 3.94e-05 9.54e-06
7161 6.51e-05 4.935e-05
7162 2.75e-05 8.5e-06
7163 2.54e-05 1.043e-05
7164 2.486e-05 1.03e-05
7165 2.337e-05 8.17e-06
7166 1.38e-05 5.84e-06
7167 1.66e-05 8.94e-06
7168 2.396e-05 9.1e-06
7169 1.7e-05 6.2e-06
7170 3.32e-05 1.08e-05
7171 6.37e-05 1.67e-05
7172 6.264e-05 1.66e-05
7173 1.36e-05 6e-06
7174 5.966e-05 1.85e-05
7175 1.78e-05 8.7e-06
7176 3.91e-05 2.784e-05
7177 1.69e-05 5.6e-06
7178 1.866e-05 9e-06
7179 1.99e-05 9.3e-06
7180 0.0001472 3.23e-05
7181 2.396e-05 6.8e-06
7182 1.32e-05 6.7e-06
7183 1.52e-05 6.6e-06
7184 2.09e-05 8.64e-06
7185 2.06e-05 7.7e-06
7186 5.57e-05 1.83e-05
7187 5.79e-05 2.956e-05
7188 2.486e-05 9.9e-06
7189 7.15e-06 3.93e-06
7190 1.836e-05 5.4e-06
7191 1.544e-05 5.6e-06
7192 2.83e-05 9.2e-06
7193 1.59e-05 7.75e-06
7194 1.293e-05 5.66e-06
7195 8.17e-06 4.4e-06
7196 5.98e-05 1.31e-05
7197 3.374e-05 1.04e-05
7198 1.884e-05 6.7e-06
7199 9.4e-06 4.4e-06
7200 3.61e-05 1.3e-05
7201 2.24e-05 7.87e-06
7202 5.08e-05 1.34e-05
7203 5.52e-05 1.895e-05
7204 3.74e-05 1.94e-05
7205 7.4e-05 2.01e-05
7206 2.855e-05 1.29e-05
7207 1.913e-05 6.3e-06
7208 3.15e-05 1.26e-05
7209 2.05e-05 8.76e-06
7210 2.176e-05 6.56e-06
7211 2.9e-05 8.4e-06
7212 1.28e-05 5.9e-06
7213 5.88e-05 7.48e-05
7214 5.215e-05 2.25e-05
7215 3.916e-05 1.4e-05
7216 1.293e-05 4.9e-06
7217 6.73e-05 1.69e-05
7218 9.2e-06 4.5e-06
7219 1.22e-05 4.77e-06
7220 2.44e-05 9.3e-06
7221 2.706e-05 9.9e-06
7222 3.41e-05 1.353e-05
7223 1.31e-05 6.14e-06
7224 2.75e-05 1.615e-05
7225 6.586e-05 1.65e-05
7226 3.994e-05 1.42e-05
7227 1.51e-05 5.3e-06
7228 3.45e-05 1.18e-05
7229 3.27e-05 1.013e-05
7230 1.74e-05 1.82e-05
7231 1.4e-05 5.84e-06
7232 2.086e-05 7.1e-06
7233 2.01e-05 6.85e-06
7234 1.4e-05 4.9e-06
7235 2.99e-05 1.26e-05
7236 2.325e-05 1.055e-05
7237 3.05e-05 8.64e-06
7238 1.717e-05 6.14e-06
7239 7.11e-05 1.92e-05
7240 2.927e-05 1.54e-05
7241 1.44e-05 5.3e-06
7242 2.16e-05 7.75e-06
7243 2.074e-05 1.14e-05
7244 1.067e-05 5e-06
7245 5.317e-05 1.615e-05
7246 4.303e-05 1.33e-05
7247 1.48e-05 5.8e-06
7248 6.7e-05 1.86e-05
7249 5.454e-05 1.42e-05
7250 1.88e-05 1.28e-05
7251 7.004e-05 3.37e-05
7252 1.806e-05 6.5e-06
7253 1.55e-05 5.5e-06
7254 1.19e-05 5.2e-06
7255 2.885e-05 1.067e-05
7256 2.843e-05 1.05e-05
7257 4.184e-05 1.067e-05
7258 3.72e-05 1.41e-05
7259 1.895e-05 7.5e-06
7260 1.26e-05 5.5e-06
7261 2.277e-05 7.5e-06
7262 1.11e-05 4.05e-06
7263 1.21e-05 5e-06
7264 2.015e-05 9.66e-06
7265 3.27e-05 9.6e-06
7266 4.62e-05 1.42e-05
7267 2.1e-05 7.6e-06
7268 2.587e-05 7.3e-06
7269 1.055e-05 5.5e-06
7270 6.44e-06 1.734e-05
7271 2.867e-05 1.174e-05
7272 0.0001007 3.237e-05
7273 1.37e-05 4.7e-06
7274 1.025e-05 3.7e-06
7275 2.81e-05 9.36e-06
7276 1.76e-05 6.8e-06
7277 1.484e-05 7e-06
7278 1.9e-05 6.4e-06
7279 1.25e-05 6.44e-06
7280 3.11e-05 1.055e-05
7281 4.84e-05 1.17e-05
7282 2.164e-05 6.85e-06
7283 3.81e-05 1.705e-05
7284 4.29e-05 1.013e-05
7285 1.186e-05 5.7e-06
7286 7.695e-05 2.7e-05
7287 1.806e-05 5.9e-06
7288 3.797e-05 1.127e-05
7289 9.7e-06 4.5e-06
7290 3.636e-05 1.28e-05
7291 1.335e-05 5.07e-06
7292 1.93e-05 6.56e-06
7293 1.15e-05 4.4e-06
7294 1.955e-05 1.05e-05
7295 1.776e-05 6.2e-06
7296 5.68e-05 1.67e-05
7297 2.646e-05 8.94e-06
7298 1.09e-05 5.36e-06
7299 2.193e-05 8.6e-06
7300 2.56e-05 1.19e-05
7301 1.76e-05 6.14e-06
7302 2.444e-05 9e-06
7303 4.82e-05 2.32e-05
7304 4.76e-05 1.305e-05
7305 3.195e-05 1.097e-05
7306 1.115e-05 4.1e-06
7307 2.93e-05 1.353e-05
7308 6.26e-06 4.2e-06
7309 7.2e-06 4.65e-06
7310 2.01e-05 9.9e-06
7311 2.29e-05 9.36e-06
7312 4.15e-05 1.44e-05
7313 5.215e-05 1.44e-05
7314 1.29e-05 4.8e-06
7315 3.57e-05 7.6e-06
7316 1.633e-05 6.4e-06
7317 1.87e-05 5.96e-06
7318 3.14e-05 1.734e-05
7319 2.104e-05 1.16e-05
7320 4.63e-05 2.39e-05
7321 1.806e-05 7.75e-06
7322 0.0001692 3.93e-05
7323 0.0001332 2.563e-05
7324 2.62e-05 1.24e-05
7325 8.7e-06 3.93e-06
7326 1.264e-05 4.95e-06
7327 9.95e-06 4.23e-06
7328 4.12e-05 1.1e-05
7329 2.32e-05 7.87e-06
7330 1.395e-05 4.95e-06
7331 4.685e-05 1.633e-05
7332 3.86e-05 1.91e-05
7333 2.384e-05 1.19e-05
7334 9.3e-06 5.2e-06
7335 1.7e-05 7.45e-06
7336 1.2e-05 5.25e-06
7337 1.81e-05 9.54e-06
7338 1.52e-05 6e-06
7339 9.94e-05 2.23e-05
7340 6.63e-05 2.13e-05
7341 3.01e-05 1.097e-05
7342 3.356e-05 9.83e-06
7343 2.337e-05 1.055e-05
7344 8.94e-06 4.35e-06
7345 1.764e-05 8.7e-06
7346 7.1e-06 4.35e-06
7347 6.13e-05 2.384e-05
7348 2.58e-05 7.4e-06
7349 4.7e-06 3.7e-06
7350 3.004e-05 1.216e-05
7351 2.88e-05 1.39e-05
7352 2.93e-05 9.7e-06
7353 3.344e-05 1.71e-05
7354 1.15e-05 4.8e-06
7355 7.87e-05 2.33e-05
7356 2.52e-05 7.75e-06
7357 2.164e-05 7.9e-06
7358 2.295e-05 7.75e-06
7359 2.83e-05 1.603e-05
7360 2.515e-05 9.54e-06
7361 1.93e-05 1.06e-05
7362 3.49e-05 1.29e-05
7363 3.04e-05 1.08e-05
7364 1.05e-05 6.2e-06
7365 3.41e-05 1.23e-05
7366 1.526e-05 8.4e-06
7367 1.71e-05 5.4e-06
7368 3.606e-05 1.39e-05
7369 3.09e-05 1.05e-05
7370 1.746e-05 8.4e-06
7371 3.12e-05 9.4e-06
7372 7.87e-06 4.05e-06
7373 3e-05 8.2e-06
7374 1.9e-05 7e-06
7375 3.046e-05 1.27e-05
7376 1.71e-05 7.1e-06
7377 1.86e-05 6.1e-06
7378 1.925e-05 8.05e-06
7379 1.29e-05 5.4e-06
7380 1.9e-05 7.15e-06
7381 4.965e-05 1.705e-05
7382 4.196e-05 1.05e-05
7383 2.676e-05 1e-05
7384 2.8e-05 9e-06
7385 1.34e-05 4.6e-06
7386 2.32e-05 8.64e-06
7387 2e-05 8.7e-06
7388 3.594e-05 2e-05
7389 1.75e-05 6.9e-06
7390 3.576e-05 1.156e-05
7391 2.67e-05 1.13e-05
7392 2.07e-05 6.8e-06
7393 1.36e-05 5.9e-06
7394 5.823e-05 1.377e-05
7395 4.31e-05 3.14e-05
7396 3.71e-05 1.496e-05
7397 4.54e-05 1.38e-05
7398 2.366e-05 7.6e-06
7399 3.1e-05 1.54e-05
7400 2.86e-05 1.055e-05
7401 2.83e-05 8.76e-06
7402 5.7e-06 3.4e-06
7403 1.67e-05 6.2e-06
7404 1.37e-05 6.2e-06
7405 2.354e-05 1.06e-05
7406 2.44e-05 1.1e-05
7407 1.96e-05 6.6e-06
7408 2.2e-05 8.4e-06
7409 1.28e-05 5.54e-06
7410 2.825e-05 8.34e-06
7411 2.724e-05 1.25e-05
7412 1.58e-05 4.7e-06
7413 2.354e-05 8.05e-06
7414 3.284e-05 1.687e-05
7415 2.253e-05 8.8e-06
7416 1.46e-05 4.4e-06
7417 4.953e-05 1.71e-05
7418 1.854e-05 9.3e-06
7419 1.99e-05 8.3e-06
7420 1.28e-05 4.95e-06
7421 2.736e-05 9.66e-06
7422 2.4e-05 7.75e-06
7423 0.0001009 2.897e-05
7424 2.86e-05 1e-05
7425 2.38e-05 8.34e-06
7426 1.884e-05 8.1e-06
7427 2.104e-05 9.36e-06
7428 1.585e-05 5.54e-06
7429 2.044e-05 6.5e-06
7430 2.563e-05 7.3e-06
7431 8.3e-06 4.77e-06
7432 2.587e-05 8.05e-06
7433 1.83e-05 9.6e-06
7434 1.496e-05 5.7e-06
7435 2.77e-05 1e-05
7436 4.64e-05 1.776e-05
7437 1.264e-05 5.25e-06
7438 1.3e-05 6.26e-06
7439 1.94e-05 9.7e-06
7440 3.177e-05 3.403e-05
7441 2.59e-05 1.11e-05
7442 1.055e-05 5.54e-06
7443 3.67e-05 1.01e-05
7444 2.46e-05 7.75e-06
7445 9.9e-06 5.36e-06
7446 4.894e-05 1.42e-05
7447 1.615e-05 5.4e-06
7448 3.39e-05 1.204e-05
7449 2.54e-05 8.8e-06
7450 7.85e-05 4.464e-05
7451 6.235e-05 6.24e-05
7452 4.39e-05 2.75e-05
7453 2.694e-05 8.2e-06
7454 3.976e-05 1.16e-05
7455 2.44e-05 8.64e-06
7456 1.657e-05 5.9e-06
7457 1.335e-05 6.14e-06
7458 1.78e-05 7.8e-06
7459 1.305e-05 5.3e-06
7460 1.39e-05 6.26e-06
7461 2.134e-05 9.7e-06
7462 4.184e-05 3.11e-05
7463 4.333e-05 2.87e-05
7464 1.854e-05 6.1e-06
7465 3.284e-05 8.3e-06
7466 0.0001341 2.64e-05
7467 3.177e-05 1.8e-05
7468 8.3e-06 3.93e-06
7469 4.75e-05 1.24e-05
7470 3.88e-05 1.377e-05
7471 2.67e-05 1.51e-05
7472 1.42e-05 5.9e-06
7473 3.03e-05 1.436e-05
7474 9.83e-06 6.7e-06
7475 1.603e-05 8.8e-06
7476 1.76e-05 6.5e-06
7477 3.844e-05 9.3e-06
7478 2.57e-05 9.1e-06
7479 1.28e-05 5.54e-06
7480 2.02e-05 8.1e-06
7481 0.0001704 2.87e-05
7482 1.94e-05 6e-06
7483 1.57e-05 6.14e-06
7484 1.72e-05 7.15e-06
7485 2.13e-05 7.6e-06
7486 3.06e-05 1.33e-05
7487 1.174e-05 6.7e-06
7488 2.91e-05 8.76e-06
7489 1.99e-05 8.94e-06
7490 2.99e-05 8.46e-06
7491 1.83e-05 1.264e-05
7492 1.7e-05 6.4e-06
7493 1.54e-05 1.31e-05
7494 2.885e-05 1.15e-05
7495 1.85e-05 9.36e-06
7496 3.25e-05 1.39e-05
7497 2.635e-05 1.544e-05
7498 2.533e-05 1.03e-05
7499 2.59e-05 1.23e-05
7500 2.104e-05 9.9e-06
7501 6.12e-05 1.6e-05
7502 1.58e-05 8.94e-06
7503 2.45e-05 7.33e-06
7504 2.14e-05 6.26e-06
7505 2.99e-05 9.6e-06
7506 2.43e-05 1.01e-05
7507 1.45e-05 5.3e-06
7508 4.26e-05 9.95e-06
7509 4.584e-05 1.335e-05
7510 2.91e-05 8.94e-06
7511 1.08e-05 5.5e-06
7512 1.764e-05 8.17e-06
7513 7.33e-06 4e-06
7514 2.86e-05 1.12e-05
7515 3.26e-05 8.76e-06
7516 2.46e-05 8.1e-06
7517 2.384e-05 7.03e-06
7518 2.396e-05 7.03e-06
7519 1.59e-05 5.36e-06
7520 5.96e-06 3.16e-06
7521 2.307e-05 9e-06
7522 2.635e-05 1.15e-05
7523 2.295e-05 6.85e-06
7524 2.54e-05 8.357e-05
7525 3.27e-05 1.043e-05
7526 8.3e-05 2.83e-05
7527 1.127e-05 4.95e-06
7528 2.176e-05 9e-06
7529 4.196e-05 1.61e-05
7530 1.997e-05 1.585e-05
7531 7.1e-06 3.76e-06
7532 4.405e-05 2.02e-05
7533 1.734e-05 8.5e-06
7534 3.14e-05 1.02e-05
7535 1.49e-05 6.5e-06
7536 2.325e-05 6.4e-06
7537 5.04e-05 3.636e-05
7538 1.67e-05 6.44e-06
7539 2.795e-05 1.204e-05
7540 2.7e-05 8.8e-06
7541 1.776e-05 6.7e-06
7542 1.72e-05 7.6e-06
7543 1.776e-05 7.6e-06
7544 8.446e-05 2.706e-05
7545 1.1e-05 4.23e-06
7546 1.52e-05 4.23e-06
7547 6.866e-05 2.15e-05
7548 1.07e-05 4.5e-06
7549 3.535e-05 1.07e-05
7550 5.65e-05 1.32e-05
7551 1.54e-05 5.5e-06
7552 2.71e-05 1.07e-05
7553 2.52e-05 8.3e-06
7554 1.65e-05 8.64e-06
7555 1.24e-05 4.4e-06
7556 1.75e-05 7e-06
7557 2.65e-05 1.15e-05
7558 1.94e-05 8.7e-06
7559 3.24e-05 1.14e-05
7560 5.95e-05 2.32e-05
7561 1.85e-05 7.75e-06
7562 3.27e-05 1.31e-05
7563 1.16e-05 4.77e-06
7564 1.41e-05 6.7e-06
7565 2.96e-05 1.264e-05
7566 7.2e-05 4.107e-05
7567 2.22e-05 8.34e-06
7568 1.943e-05 6.8e-06
7569 2.38e-05 8.64e-06
7570 2.41e-05 1.323e-05
7571 3.02e-05 9.95e-06
7572 3.463e-05 2.22e-05
7573 9e-06 4.4e-06
7574 4.97e-05 1.82e-05
7575 1.75e-05 5.96e-06
7576 3.29e-05 1.74e-05
7577 1.407e-05 5.9e-06
7578 1.92e-05 6.2e-06
7579 3.53e-05 1.204e-05
7580 2e-05 7.03e-06
7581 8.166e-05 2.99e-05
7582 2.635e-05 9.8e-06
7583 1.544e-05 1.03e-05
7584 9.95e-06 4.9e-06
7585 1.085e-05 3.7e-06
7586 1.03e-05 5.5e-06
7587 1.156e-05 5.54e-06
7588 3.17e-05 1.264e-05
7589 7.03e-06 4.2e-06
7590 2.6e-05 9.24e-06
7591 1.31e-05 4.95e-06
7592 2.986e-05 9.54e-06
7593 1.47e-05 6.8e-06
7594 3.64e-05 1.067e-05
7595 2.19e-05 7.75e-06
7596 1.156e-05 5.1e-06
7597 8.905e-05 2.19e-05
7598 9.364e-05 1.895e-05
7599 1.9e-05 6.2e-06
7600 1.496e-05 6.7e-06
7601 4.363e-05 1.64e-05
7602 2.444e-05 9.2e-06
7603 2.17e-05 6.6e-06
7604 1.57e-05 6.26e-06
7605 2.503e-05 1.09e-05
7606 2.89e-05 8.6e-06
7607 1.38e-05 5.66e-06
7608 7e-06 4.8e-06
7609 1.746e-05 5.5e-06
7610 1.603e-05 7.57e-06
7611 1.7e-05 5.4e-06
7612 6.36e-05 1.514e-05
7613 2.22e-05 6.6e-06
7614 2.605e-05 9.4e-06
7615 1.67e-05 7.03e-06
7616 8.76e-06 4.3e-06
7617 1.967e-05 7.87e-06
7618 1.436e-05 7.75e-06
7619 2.027e-05 7.15e-06
7620 1.156e-05 5.25e-06
7621 2.82e-05 9.6e-06
7622 4.536e-05 1.43e-05
7623 2.885e-05 1.264e-05
7624 1.24e-05 4.7e-06
7625 1.9e-05 7.33e-06
7626 2.82e-05 1.1e-05
7627 1.353e-05 4.53e-06
7628 3.39e-05 1.1e-05
7629 4.14e-05 2.253e-05
7630 1.043e-05 5e-06
7631 2.55e-05 1.013e-05
7632 1.47e-05 5.2e-06
7633 6.056e-05 2.193e-05
7634 4.64e-05 2.05e-05
7635 4.333e-05 1.79e-05
7636 4.846e-05 1.9e-05
7637 1.61e-05 7e-06
7638 1.94e-05 7.3e-06
7639 2.92e-05 1.25e-05
7640 5.59e-05 2.75e-05
7641 1.75e-05 1.09e-05
7642 3.433e-05 1.15e-05
7643 2.07e-05 7.4e-06
7644 2.414e-05 9.5e-06
7645 3.26e-05 1.24e-05
7646 1.73e-05 6.44e-06
7647 1.93e-05 9.2e-06
7648 1.32e-05 5.07e-06
7649 7.75e-05 2.056e-05
7650 4.4e-05 1.645e-05
7651 5.04e-05 1.2e-05
7652 3.666e-05 9.36e-06
7653 1.52e-05 5.8e-06
7654 2.044e-05 8.2e-06
7655 3.95e-05 1.1e-05
7656 1.407e-05 7.87e-06
7657 1.425e-05 6e-06
7658 2.456e-05 1.08e-05
7659 1.64e-05 7.4e-06
7660 1.64e-05 2.915e-05
7661 2.31e-05 1.15e-05
7662 3.85e-05 8.8e-06
7663 1.49e-05 7e-06
7664 3.34e-05 1.39e-05
7665 1.11e-05 5.07e-06
7666 1.44e-05 6.5e-06
7667 5.364e-05 1.436e-05
7668 1.42e-05 5.54e-06
7669 2.18e-05 5.6e-06
7670 6.54e-05 2.664e-05
7671 1.335e-05 5.4e-06
7672 3.415e-05 1.377e-05
7673 1.71e-05 7.1e-06
7674 3.463e-05 2.09e-05
7675 1.97e-05 1.05e-05
7676 3.475e-05 1.14e-05
7677 1.77e-05 8.3e-06
7678 2.66e-05 8.2e-06
7679 9.34e-05 2.18e-05
7680 1.87e-05 9e-06
7681 1.574e-05 5.5e-06
7682 2.885e-05 7.2e-06
7683 8.17e-06 5.8e-06
7684 1.3e-05 5.8e-06
7685 3.6e-05 1.204e-05
7686 5.63e-05 1.9e-05
7687 6.634e-05 1.585e-05
7688 7.03e-06 3.5e-06
7689 1.204e-05 4.6e-06
7690 1.86e-05 7.75e-06
7691 1.603e-05 5.54e-06
7692 1.67e-05 5.2e-06
7693 1.925e-05 6.8e-06
7694 2.676e-05 9.9e-06
7695 0.00010145 2.52e-05
7696 2.444e-05 8.9e-06
7697 1.496e-05 5.66e-06
7698 3.19e-05 2.19e-05
7699 6.38e-05 2.02e-05
7700 1.66e-05 5.7e-06
7701 3.17e-05 1.127e-05
7702 4.84e-05 1.63e-05
7703 1.264e-05 7.9e-06
7704 8.5e-06 4.23e-06
7705 5.054e-05 1.794e-05
7706 2.027e-05 1e-05
7707 7.4e-06 3.8e-06
7708 2.605e-05 1e-05
7709 1.78e-05 6.56e-06
7710 5.03e-05 2.33e-05
7711 1.246e-05 5.7e-06
7712 8.4e-05 1.997e-05
7713 3.33e-05 1.03e-05
7714 4.417e-05 1.574e-05
7715 1.99e-05 6.6e-06
7716 7.915e-05 3.71e-05
7717 3.31e-05 1.127e-05
7718 1.603e-05 6.14e-06
7719 1.335e-05 6.14e-06
7720 1.353e-05 7.15e-06
7721 5.925e-05 4.07e-05
7722 3.11e-05 1.06e-05
7723 5.23e-05 2.77e-05
7724 2.11e-05 9.4e-06
7725 2.41e-05 1.19e-05
7726 3.08e-05 2.75e-05
7727 1.514e-05 6.85e-06
7728 3.36e-05 8.3e-06
7729 2.47e-05 9.6e-06
7730 2.295e-05 8.5e-06
7731 6.85e-06 3.8e-06
7732 5.8e-06 4.1e-06
7733 3.695e-05 1.186e-05
7734 3.94e-05 1.14e-05
7735 1.5e-05 6e-06
7736 6.14e-06 4.53e-06
7737 7.98e-05 2.46e-05
7738 4.5e-05 1.56e-05
7739 2.64e-05 8.8e-06
7740 3.46e-05 1.806e-05
7741 1.466e-05 5.3e-06
7742 2.503e-05 7.5e-06
7743 2.164e-05 9.6e-06
7744 3.666e-05 1.186e-05
7745 4.166e-05 1.3e-05
7746 1.013e-05 4.05e-06
7747 3.92e-05 1.514e-05
7748 2.986e-05 1.36e-05
7749 3.06e-05 9.7e-06
7750 1.42e-05 6.9e-06
7751 3.165e-05 9.95e-06
7752 4.494e-05 1.07e-05
7753 1.33e-05 5.25e-06
7754 3.463e-05 1.09e-05
7755 1.19e-05 5.5e-06
7756 2.9e-05 9.36e-06
7757 1.526e-05 5.4e-06
7758 3.856e-05 1.23e-05
7759 0.0001361 3.58e-05
7760 1.38e-05 5.07e-06
7761 3.034e-05 1.204e-05
7762 2.545e-05 1.76e-05
7763 5.89e-05 1.48e-05
7764 4.745e-05 1.323e-05
7765 3.79e-05 1.884e-05
7766 3.36e-05 9.6e-06
7767 1.88e-05 7.45e-06
7768 3.713e-05 1.09e-05
7769 2.056e-05 6.26e-06
7770 1.88e-05 6.26e-06
7771 1.72e-05 7e-06
7772 2.65e-05 1.85e-05
7773 3.66e-05 1.53e-05
7774 0.00011516 2.83e-05
7775 2.605e-05 9.54e-06
7776 1.854e-05 1.22e-05
7777 1.216e-05 4.7e-06
7778 1.46e-05 7.5e-06
7779 2.19e-05 8.5e-06
7780 1.323e-05 4.8e-06
7781 2.426e-05 1.03e-05
7782 2.44e-05 9.8e-06
7783 1.84e-05 8.9e-06
7784 0.0001891 5.82e-05
7785 4.41e-05 1.407e-05
7786 7.1e-06 3.76e-06
7787 2.813e-05 1.556e-05
7788 1.7e-05 6.44e-06
7789 1.866e-05 7.4e-06
7790 1.776e-05 6.14e-06
7791 3.06e-05 8e-06
7792 3.296e-05 1.11e-05
7793 1.025e-05 4.1e-06
7794 1.8e-05 7.45e-06
7795 9.6e-06 4.4e-06
7796 8.6e-06 4.23e-06
7797 1.31e-05 5.25e-06
7798 2.66e-05 8.34e-06
7799 4.846e-05 1.335e-05
7800 1.824e-05 9.83e-06
7801 3.403e-05 2.986e-05
7802 1.69e-05 5.3e-06
7803 1.36e-05 6.14e-06
7804 1.717e-05 1.08e-05
7805 8.8e-06 4e-06
7806 1.33e-05 4.23e-06
7807 1.067e-05 4.4e-06
7808 3.79e-05 1.62e-05
7809 3.237e-05 1.127e-05
7810 6.09e-05 4.774e-05
7811 2.134e-05 6.5e-06
7812 4.035e-05 1.26e-05
7813 1.21e-05 7e-06
7814 2.38e-05 6.9e-06
7815 1.734e-05 7.9e-06
7816 2.83e-05 2.06e-05
7817 1.246e-05 7.4e-06
7818 1.78e-05 7.45e-06
7819 9e-06 4.77e-06
7820 3.27e-05 1.93e-05
7821 2.47e-05 1.3e-05
7822 1.204e-05 6.3e-06
7823 9.36e-06 6.1e-06
7824 2.01e-05 7.15e-06
7825 1.067e-05 4.65e-06
7826 2.81e-05 1.28e-05
7827 3.225e-05 1.21e-05
7828 2.69e-05 1.06e-05
7829 2.974e-05 1.36e-05
7830 1.84e-05 7.3e-06
7831 6.205e-05 1.967e-05
7832 1.54e-05 6e-06
7833 1.66e-05 7.15e-06
7834 7.26e-05 2.79e-05
7835 1.574e-05 6e-06
7836 3.28e-05 9.06e-06
7837 2.26e-05 6.9e-06
7838 2.366e-05 1.14e-05
7839 3.695e-05 9.66e-06
7840 2.11e-05 1.377e-05
7841 2.02e-05 1.08e-05
7842 5.925e-05 1.395e-05
7843 3.99e-05 1.89e-05
7844 2.37e-05 1.32e-05
7845 5.75e-05 1.58e-05
7846 2.587e-05 1.13e-05
7847 1.65e-05 9.6e-06
7848 1.29e-05 7.45e-06
7849 5.55e-05 1.884e-05
7850 1.75e-05 5.84e-06
7851 2.15e-05 7.45e-06
7852 2.88e-05 1.127e-05
7853 3.594e-05 1.955e-05
7854 1.18e-05 7.1e-06
7855 1.21e-05 5.54e-06
7856 8.6e-06 4.3e-06
7857 9.1e-06 4.35e-06
7858 3.815e-05 2.11e-05
7859 8.4e-06 4.1e-06
7860 1.43e-05 5.07e-06
7861 1.67e-05 2.16e-05
7862 9.06e-06 4e-06
7863 1.407e-05 5.84e-06
7864 3.53e-05 1.07e-05
7865 3.51e-05 1.24e-05
7866 1.943e-05 7.3e-06
7867 2.9e-05 2.11e-05
7868 1.264e-05 5.54e-06
7869 1.514e-05 7.33e-06
7870 2.12e-05 7.9e-06
7871 1.3e-05 4.05e-06
7872 2.43e-05 6.26e-06
7873 1.69e-05 6.56e-06
7874 2.503e-05 8e-06
7875 2.056e-05 8.7e-06
7876 2.76e-05 1.05e-05
7877 1.27e-05 5.6e-06
7878 1.53e-05 5.25e-06
7879 7.8e-06 3.6e-06
7880 2.885e-05 1.47e-05
7881 2.37e-05 8.05e-06
7882 2.73e-05 1.12e-05
7883 1.43e-05 5.9e-06
7884 3.66e-05 1e-05
7885 7.27e-05 2.77e-05
7886 1.52e-05 5.9e-06
7887 9.36e-06 5e-06
7888 4.32e-05 1.18e-05
7889 8.2e-06 6.85e-06
7890 9.83e-06 4.35e-06
7891 1.17e-05 5.3e-06
7892 7e-06 4.05e-06
7893 4.065e-05 1.41e-05
7894 2.31e-05 8.1e-06
7895 5.42e-05 1.38e-05
7896 6.7e-05 2.086e-05
7897 1.174e-05 4.77e-06
7898 1.097e-05 4.1e-06
7899 1.985e-05 9.3e-06
7900 2.91e-05 1.4e-05
7901 2.25e-05 8.4e-06
7902 1.454e-05 7.87e-06
7903 1.55e-05 5.2e-06
7904 2.57e-05 7e-06
7905 2.41e-05 7.9e-06
7906 3.35e-05 1.305e-05
7907 5.454e-05 1.51e-05
7908 2.3e-05 7.4e-06
7909 1.234e-05 5.4e-06
7910 1.53e-05 5.84e-06
7911 2.43e-05 1.13e-05
7912 1.65e-05 9.36e-06
7913 1.86e-05 6.7e-06
7914 2.766e-05 9.54e-06
7915 1.323e-05 7.1e-06
7916 1.276e-05 5.2e-06
7917 1.746e-05 9.54e-06
7918 1.574e-05 5.8e-06
7919 2.3e-05 9.95e-06
7920 1.353e-05 7e-06
7921 1.35e-05 5.07e-06
7922 1.043e-05 4.35e-06
7923 8.53e-05 2.21e-05
7924 9.54e-06 4.8e-06
7925 2.48e-05 1.21e-05
7926 4.17e-05 1.51e-05
7927 4.36e-05 1.955e-05
7928 1.574e-05 6.3e-06
7929 1.09e-05 5.07e-06
7930 9e-06 4.3e-06
7931 5.746e-05 1.84e-05
7932 2.086e-05 6.6e-06
7933 2.18e-05 6.7e-06
7934 2.81e-05 1.03e-05
7935 0.0001058 2.75e-05
7936 1.824e-05 7.15e-06
7937 2.986e-05 1.025e-05
7938 3.67e-05 1.425e-05
7939 2.94e-05 9.36e-06
7940 5.364e-05 1.73e-05
7941 3.06e-05 1.5e-05
7942 1.955e-05 6.9e-06
7943 4.88e-05 2.646e-05
7944 1.687e-05 8.64e-06
7945 1.043e-05 5.96e-06
7946 2.55e-05 7.7e-06
7947 4.11e-05 2.575e-05
7948 1.276e-05 4.6e-06
7949 3.74e-05 1.335e-05
7950 1.144e-05 4.95e-06
7951 3.45e-05 1.66e-05
7952 1.264e-05 7.33e-06
7953 1.39e-05 7.03e-06
7954 5.29e-05 2.205e-05
7955 1.48e-05 6.74e-06
7956 2.96e-05 1.085e-05
7957 2.754e-05 1.31e-05
7958 6.044e-05 1.79e-05
7959 1.97e-05 8.8e-06
7960 1.59e-05 5.07e-06
7961 9.36e-06 4.7e-06
7962 5.58e-05 2.17e-05
7963 2.414e-05 6.9e-06
7964 1.87e-05 8.9e-06
7965 3.344e-05 1.335e-05
7966 4.27e-05 1.81e-05
7967 3.24e-05 1.09e-05
7968 2.325e-05 7.8e-06
7969 1e-05 3.6e-06
7970 1.86e-05 7.3e-06
7971 3.13e-05 9.6e-06
7972 1.87e-05 6.14e-06
7973 1.13e-05 5.3e-06
7974 1.603e-05 5.66e-06
7975 1.884e-05 1.293e-05
7976 1.186e-05 7.45e-06
7977 1.496e-05 7.15e-06
7978 3.03e-05 1.11e-05
7979 2.58e-05 8.46e-06
7980 3.05e-05 1.44e-05
7981 2.396e-05 7.75e-06
7982 3.07e-05 1.097e-05
7983 2.784e-05 8.1e-06
7984 2.325e-05 9.2e-06
7985 4.25e-05 1.204e-05
7986 3.54e-05 9e-06
7987 3.54e-05 1.407e-05
7988 1.115e-05 4.95e-06
7989 1.997e-05 9.6e-06
7990 1.067e-05 4.5e-06
7991 3.01e-05 1.48e-05
7992 1.717e-05 7.33e-06
7993 2.027e-05 8.6e-06
7994 2.545e-05 8.64e-06
7995 1.884e-05 5.84e-06
7996 2.8e-05 1.21e-05
7997 1.764e-05 5.8e-06
7998 0.00010324 2.51e-05
7999 4.095e-05 1.353e-05
8000 1.585e-05 5.25e-06
8001 7.9e-06 6.2e-06
8002 1.514e-05 5.66e-06
8003 9.4e-06 4.1e-06
8004 1.54e-05 7.15e-06
8005 2.9e-05 1.23e-05
8006 1.895e-05 7.6e-06
8007 1.09e-05 4.05e-06
8008 9.5e-06 5.1e-06
8009 1.836e-05 6.1e-06
8010 6.05e-05 2.736e-05
8011 2.22e-05 1.144e-05
8012 3.07e-05 1.79e-05
8013 1.293e-05 6.26e-06
8014 1.79e-05 7.03e-06
8015 1.78e-05 7.03e-06
8016 3.27e-05 1.097e-05
8017 1.81e-05 9.83e-06
8018 1.33e-05 6.56e-06
8019 1.746e-05 6.85e-06
8020 4.435e-05 1.33e-05
8021 2.104e-05 8.4e-06
8022 1.99e-05 6.56e-06
8023 4.1e-05 1.395e-05
8024 8.1e-06 3.8e-06
8025 1.55e-05 6.74e-06
8026 2.855e-05 1.05e-05
8027 6.05e-05 2.81e-05
8028 7.8e-06 3.46e-06
8029 2.044e-05 8.4e-06
8030 2.986e-05 1.05e-05
8031 1.043e-05 6.6e-06
8032 1.54e-05 5.2e-06
8033 1.45e-05 6e-06
8034 6.765e-05 1.75e-05
8035 8.6e-06 3.9e-06
8036 2.33e-05 1.216e-05
8037 1.574e-05 8.4e-06
8038 1.46e-05 5.6e-06
8039 7.844e-05 2.545e-05
8040 7.206e-05 2.23e-05
8041 3.18e-05 1.216e-05
8042 1.53e-05 4.77e-06
8043 1.18e-05 4.35e-06
8044 1.305e-05 4.8e-06
8045 1.067e-05 7.45e-06
8046 2.42e-05 1.06e-05
8047 1.85e-05 7.8e-06
8048 8.2e-06 3.93e-06
8049 6.6e-06 4.23e-06
8050 2.36e-05 9.7e-06
8051 4.023e-05 5.3e-05
8052 7.03e-06 5e-06
8053 1.186e-05 4.9e-06
8054 7.045e-05 3.016e-05
8055 2.68e-05 1.03e-05
8056 2.2e-05 1.04e-05
8057 6.74e-05 1.85e-05
8058 1.94e-05 9.2e-06
8059 2.23e-05 1.05e-05
8060 3.28e-05 1.93e-05
8061 3.48e-05 1.16e-05
8062 1.47e-05 5.7e-06
8063 2.027e-05 8.2e-06
8064 2.82e-05 1.544e-05
8065 2.223e-05 7.2e-06
8066 2.47e-05 8.8e-06
8067 3.02e-05 1.127e-05
8068 1.204e-05 4.8e-06
8069 4.29e-05 2.486e-05
8070 1.854e-05 6.5e-06
8071 3.53e-05 9.1e-06
8072 1.454e-05 5.5e-06
8073 5.49e-05 1.89e-05
8074 8.9e-06 4e-06
8075 1.53e-05 5.96e-06
8076 8.9e-06 4.35e-06
8077 2.486e-05 1.067e-05
8078 2.784e-05 1.11e-05
8079 2.28e-05 1.06e-05
8080 2.366e-05 1.47e-05
8081 1.556e-05 5.6e-06
8082 2.474e-05 1.09e-05
8083 1.484e-05 5.1e-06
8084 1.484e-05 5.2e-06
8085 1.144e-05 5.07e-06
8086 4.01e-05 1.41e-05
8087 1.425e-05 5.7e-06
8088 2.64e-05 1.74e-05
8089 5.79e-05 3.46e-05
8090 2.38e-05 9.95e-06
8091 2.39e-05 8.5e-06
8092 2.503e-05 8.76e-06
8093 2.16e-05 7.87e-06
8094 1.66e-05 7.7e-06
8095 1.097e-05 5.4e-06
8096 2.3e-05 8e-06
8097 1.85e-05 7.87e-06
8098 4.894e-05 1.395e-05
8099 1.13e-05 5.8e-06
8100 3.74e-05 9.83e-06
8101 6.87e-05 1.96e-05
8102 1.657e-05 5.36e-06
8103 1.19e-05 5.25e-06
8104 2.35e-05 8e-06
8105 4.48e-05 1.32e-05
8106 1.73e-05 6.74e-06
8107 3.386e-05 2.57e-05
8108 1.22e-05 5.1e-06
8109 2.646e-05 1.28e-05
8110 1.95e-05 6.85e-06
8111 1.77e-05 6.44e-06
8112 2.65e-05 1.085e-05
8113 1.705e-05 6.85e-06
8114 1.913e-05 6.3e-06
8115 2.617e-05 1.19e-05
8116 1.73e-05 5.9e-06
8117 3.827e-05 1.1e-05
8118 8.965e-05 2.7e-05
8119 1.47e-05 7.03e-06
8120 3.43e-05 1.276e-05
8121 2.676e-05 1.04e-05
8122 2.104e-05 8.17e-06
8123 4.77e-06 4.3e-06
8124 2.38e-05 7.57e-06
8125 8.29e-05 3.046e-05
8126 1.234e-05 5.5e-06
8127 4.303e-05 1.05e-05
8128 1.067e-05 4.65e-06
8129 9.4e-06 4.5e-06
8130 1.59e-05 1.23e-05
8131 5.71e-05 2.1e-05
8132 2.444e-05 7.4e-06
8133 1.967e-05 7.33e-06
8134 1.556e-05 6.8e-06
8135 2.29e-05 6.56e-06
8136 1.436e-05 7.4e-06
8137 2.044e-05 1.2e-05
8138 3.284e-05 1.436e-05
8139 3.49e-05 8.9e-06
8140 1.19e-05 5.3e-06
8141 2.55e-05 8.1e-06
8142 2.58e-05 8.8e-06
8143 4.29e-05 1.36e-05
8144 1.04e-05 4.23e-06
8145 1.86e-05 1e-05
8146 3.56e-05 1.335e-05
8147 1.967e-05 5.6e-06
8148 2.337e-05 8.5e-06
8149 1.78e-05 7.2e-06
8150 4.38e-05 1.45e-05
8151 2.65e-05 1.025e-05
8152 2.16e-05 7.1e-06
8153 1.73e-05 6.6e-06
8154 0.00010955 3.076e-05
8155 1.776e-05 4.95e-06
8156 3.5e-05 1.395e-05
8157 1.5e-05 7.45e-06
8158 2.94e-05 1.025e-05
8159 4.536e-05 1.067e-05
8160 2.46e-05 8.05e-06
8161 3.02e-05 1.36e-05
8162 1.92e-05 7.2e-06
8163 2.96e-05 1.216e-05
8164 1.645e-05 8.05e-06
8165 2.563e-05 1.276e-05
8166 1.62e-05 1.01e-05
8167 2.42e-05 7.57e-06
8168 6.85e-05 2.325e-05
8169 2.044e-05 8.4e-06
8170 8.2e-06 3.4e-06
8171 7.28e-05 1.89e-05
8172 3.535e-05 1.514e-05
8173 2.16e-05 7.8e-06
8174 2.134e-05 7.15e-06
8175 2.47e-05 1.17e-05
8176 2.96e-05 9.66e-06
8177 6.71e-05 2.444e-05
8178 5.466e-05 5.084e-05
8179 1.067e-05 5.07e-06
8180 1.79e-05 6.56e-06
8181 3.725e-05 9.66e-06
8182 1.91e-05 7.5e-06
8183 9.3e-06 4.3e-06
8184 1.34e-05 5.3e-06
8185 2.13e-05 9.8e-06
8186 2.74e-05 1.05e-05
8187 1.377e-05 6.4e-06
8188 2.915e-05 1.013e-05
8189 1.73e-05 9.7e-06
8190 1.454e-05 7e-06
8191 2.25e-05 1.1e-05
8192 2.52e-05 1.264e-05
8193 1.32e-05 4.6e-06
8194 1.72e-05 6.9e-06
8195 2.57e-05 8.46e-06
8196 9.7e-06 5.54e-06
8197 1.44e-05 5.54e-06
8198 3.237e-05 1.365e-05
8199 1.33e-05 5.36e-06
8200 2.12e-05 6.56e-06
8201 1.21e-05 5.36e-06
8202 2.29e-05 1.1e-05
8203 1.33e-05 7.8e-06
8204 2.486e-05 9.24e-06
8205 1.62e-05 8.2e-06
8206 7.2e-06 3.3e-06
8207 4.95e-05 1.985e-05
8208 2.7e-05 8.7e-06
8209 2.23e-05 7.33e-06
8210 0.0001351 6.72e-05
8211 1.72e-05 5.84e-06
8212 6.26e-06 3.5e-06
8213 2.2e-05 1.293e-05
8214 1.94e-05 9.2e-06
8215 2.426e-05 1.15e-05
8216 3.99e-05 1.18e-05
8217 7.59e-05 1.55e-05
8218 2.885e-05 8.46e-06
8219 3.03e-05 1.794e-05
8220 1.93e-05 9.6e-06
8221 1.866e-05 7.03e-06
8222 1.96e-05 8.17e-06
8223 2.974e-05 1e-05
8224 1.12e-05 5.5e-06
8225 0.00010544 5.06e-05
8226 1.29e-05 5.9e-06
8227 1.46e-05 5.4e-06
8228 6.366e-05 3.08e-05
8229 8.32e-05 4.715e-05
8230 2.503e-05 1.51e-05
8231 2.17e-05 1.1e-05
8232 2.94e-05 8.05e-06
8233 6.5e-06 3.76e-06
8234 1.425e-05 8.17e-06
8235 1.66e-05 5.07e-06
8236 4.53e-05 1.42e-05
8237 2.515e-05 1.13e-05
8238 7.15e-06 3.6e-06
8239 5.27e-05 2.16e-05
8240 4.417e-05 1.425e-05
8241 4.846e-05 1.484e-05
8242 2.33e-05 9.5e-06
8243 1.544e-05 5.54e-06
8244 1.657e-05 5.1e-06
8245 6.56e-05 1.71e-05
8246 2.03e-05 1.03e-05
8247 9.6e-06 4.05e-06
8248 4.166e-05 1.246e-05
8249 1.14e-05 5.4e-06
8250 6.235e-05 2.205e-05
8251 1.64e-05 6e-06
8252 1.496e-05 5.4e-06
8253 2.96e-05 1.46e-05
8254 1.836e-05 5.6e-06
8255 1.35e-05 4.8e-06
8256 9.6e-06 4.8e-06
8257 1.943e-05 8.4e-06
8258 3.433e-05 9.83e-06
8259 9.453e-05 3.06e-05
8260 3.3e-05 1.013e-05
8261 4.6e-05 1.615e-05
8262 2.825e-05 9.06e-06
8263 2.766e-05 1.2e-05
8264 3.46e-05 1.764e-05
8265 2.14e-05 7.2e-06
8266 2.295e-05 8.17e-06
8267 1.56e-05 5.5e-06
8268 2.193e-05 6.85e-06
8269 3.105e-05 1.11e-05
8270 1.85e-05 1.52e-05
8271 4.363e-05 1.32e-05
8272 3.11e-05 1e-05
8273 1.27e-05 5.07e-06
8274 1.9e-05 9.54e-06
8275 1.31e-05 5.8e-06
8276 2.354e-05 1.067e-05
8277 3.654e-05 1.08e-05
8278 1.645e-05 9.83e-06
8279 3.65e-05 1.35e-05
8280 2.43e-05 9.1e-06
8281 1.62e-05 6.2e-06
8282 3.41e-05 9.6e-06
8283 3.17e-05 1.04e-05
8284 3.034e-05 1.264e-05
8285 1.65e-05 7.3e-06
8286 1.41e-05 5.3e-06
8287 2.14e-05 9.24e-06
8288 8.8e-06 4.3e-06
8289 1.776e-05 7.2e-06
8290 1.526e-05 7.4e-06
8291 2.92e-05 1.14e-05
8292 1.13e-05 4.1e-06
8293 1.323e-05 1.11e-05
8294 2.027e-05 7.5e-06
8295 3.886e-05 1.436e-05
8296 2.813e-05 1.23e-05
8297 1.53e-05 6.74e-06
8298 2.724e-05 1.05e-05
8299 7.69e-05 7.72e-05
8300 0.0001516 3.37e-05
8301 9.2e-06 5.3e-06
8302 2.13e-05 7.03e-06
8303 3.934e-05 1.32e-05
8304 1.514e-05 5.9e-06
8305 1.34e-05 3.44e-05
8306 2.617e-05 1.043e-05
8307 2.515e-05 9.36e-06
8308 2.086e-05 1.17e-05
8309 1.997e-05 7.57e-06
8310 1.514e-05 6.2e-06
8311 2.354e-05 7.9e-06
8312 3.1e-05 1.15e-05
8313 1.36e-05 4.4e-06
8314 2e-05 1.37e-05
8315 3.7e-05 1.29e-05
8316 9.555e-05 0.0001806
8317 2.1e-05 9.06e-06
8318 4.59e-05 2.5e-05
8319 2.76e-05 8.05e-06
8320 7.004e-05 2.176e-05
8321 2.24e-05 7.7e-06
8322 3.374e-05 1.293e-05
8323 1.544e-05 5.66e-06
8324 2.29e-05 9.8e-06
8325 1.94e-05 5.96e-06
8326 1.335e-05 5.66e-06
8327 2.426e-05 8.9e-06
8328 3.767e-05 2.503e-05
8329 9.36e-06 4.7e-06
8330 2.4e-05 9e-06
8331 3.237e-05 1.26e-05
8332 2.15e-05 6.1e-06
8333 4.18e-05 1.377e-05
8334 3.15e-05 9.24e-06
8335 3.04e-05 9.06e-06
8336 1.3e-05 8.34e-06
8337 8.94e-06 4.1e-06
8338 2.95e-05 8e-06
8339 3.35e-05 9.36e-06
8340 4.8e-05 1.24e-05
8341 1.95e-05 6.4e-06
8342 3.713e-05 1.746e-05
8343 2.366e-05 6.9e-06
8344 1.824e-05 1.156e-05
8345 2.5e-05 9.36e-06
8346 1.11e-05 3.93e-06
8347 7.54e-05 2.28e-05
8348 8.9e-06 4.53e-06
8349 2.08e-05 8.34e-06
8350 2.53e-05 1.02e-05
8351 3.064e-05 9.36e-06
8352 2.533e-05 7.3e-06
8353 1.025e-05 5.4e-06
8354 8.6e-06 3.8e-06
8355 5.907e-05 1.6e-05
8356 6.676e-05 1.93e-05
8357 1.73e-05 6.7e-06
8358 5.037e-05 1.127e-05
8359 1.955e-05 7.7e-06
8360 2.92e-05 1.293e-05
8361 3.535e-05 1.51e-05
8362 1.73e-05 9.1e-06
8363 4.524e-05 1.11e-05
8364 3.016e-05 9.83e-06
8365 2.75e-05 7.8e-06
8366 2.193e-05 8.8e-06
8367 1.94e-05 8.7e-06
8368 8.3e-06 3.8e-06
8369 3.487e-05 1.043e-05
8370 1.943e-05 7.2e-06
8371 4.48e-05 1.04e-05
8372 1.377e-05 8.05e-06
8373 1.436e-05 6.44e-06
8374 2.295e-05 7.45e-06
8375 2.307e-05 1.013e-05
8376 4.035e-05 8.9e-06
8377 1.293e-05 5.07e-06
8378 1.75e-05 5.6e-06
8379 1.43e-05 5e-06
8380 6.72e-05 4.494e-05
8381 1.526e-05 5.7e-06
8382 1.585e-05 5.7e-06
8383 3.886e-05 1.46e-05
8384 2.48e-05 1.42e-05
8385 2.24e-05 7.8e-06
8386 7.9e-06 4.23e-06
8387 2.01e-05 8e-06
8388 1.585e-05 6.4e-06
8389 4.92e-05 1.466e-05
8390 1.31e-05 5.9e-06
8391 3.02e-05 1.12e-05
8392 1.943e-05 6.5e-06
8393 2.95e-05 8.64e-06
8394 2.146e-05 6.9e-06
8395 6.9e-06 4.05e-06
8396 4.54e-05 1.56e-05
8397 4.1e-05 1.484e-05
8398 2.58e-05 9.2e-06
8399 2.28e-05 9.6e-06
8400 3.105e-05 1.484e-05
8401 1.16e-05 4.35e-06
8402 1.81e-05 7.15e-06
8403 2.78e-05 1.03e-05
8404 3.976e-05 1.36e-05
8405 2.63e-05 7.3e-06
8406 1.99e-05 7.33e-06
8407 1.335e-05 5.66e-06
8408 2.915e-05 8.94e-06
8409 2.45e-05 8.76e-06
8410 3.96e-05 1.06e-05
8411 4.405e-05 1.52e-05
8412 9.6e-06 4.53e-06
8413 1.43e-05 4.95e-06
8414 1.52e-05 5.36e-06
8415 1.74e-05 7e-06
8416 2.295e-05 7.2e-06
8417 3.53e-05 1.204e-05
8418 2.56e-05 2.265e-05
8419 1.556e-05 7.4e-06
8420 1.866e-05 6.8e-06
8421 1.74e-05 7.4e-06
8422 1.76e-05 7.7e-06
8423 2.25e-05 6.5e-06
8424 1.985e-05 6.6e-06
8425 2.146e-05 6.56e-06
8426 2.784e-05 7.75e-06
8427 8.64e-06 4.5e-06
8428 1.73e-05 6e-06
8429 2.37e-05 1.06e-05
8430 7.915e-05 2.205e-05
8431 2.15e-05 9.2e-06
8432 8e-06 4.05e-06
8433 2.337e-05 9.06e-06
8434 2.03e-05 8.6e-06
8435 1.82e-05 7.3e-06
8436 1.24e-05 5.66e-06
8437 1.544e-05 7.3e-06
8438 4.13e-05 2.617e-05
8439 1.95e-05 9.2e-06
8440 2.66e-05 1.17e-05
8441 8.58e-05 2.81e-05
8442 1.46e-05 8.76e-06
8443 3.52e-05 1.305e-05
8444 2.384e-05 1.067e-05
8445 1.657e-05 5.96e-06
8446 1.32e-05 4.9e-06
8447 4.363e-05 1.22e-05
8448 4.96e-05 1.615e-05
8449 4.26e-05 1.967e-05
8450 3.24e-05 1.115e-05
8451 2.646e-05 9.9e-06
8452 2.116e-05 7.7e-06
8453 2.54e-05 1.1e-05
8454 1.37e-05 5.36e-06
8455 2.46e-05 1.49e-05
8456 2.193e-05 8.9e-06
8457 1.9e-05 6.56e-06
8458 1.806e-05 6.14e-06
8459 3.123e-05 9.06e-06
8460 1.264e-05 4.77e-06
8461 2.2e-05 8.8e-06
8462 1.22e-05 5.36e-06
8463 1.454e-05 6.44e-06
8464 3.29e-05 1.234e-05
8465 8.46e-06 4.3e-06
8466 2.61e-05 1.4e-05
8467 1.526e-05 8.9e-06
8468 3.22e-05 9.3e-06
8469 1.806e-05 7e-06
8470 8.535e-05 2.414e-05
8471 2.49e-05 8.4e-06
8472 3.9e-05 1.3e-05
8473 2.635e-05 1.02e-05
8474 3.37e-05 1.067e-05
8475 2.34e-05 7.9e-06
8476 2.5e-05 9.83e-06
8477 1.02e-05 5.84e-06
8478 0.0001019 3.02e-05
8479 2.9e-05 1.174e-05
8480 0.0001055 2.73e-05
8481 2.93e-05 9.8e-06
8482 1.454e-05 1.13e-05
8483 1.514e-05 5.6e-06
8484 3.46e-05 1.03e-05
8485 1.556e-05 7.3e-06
8486 6.08e-05 1.76e-05
8487 3.36e-05 1.484e-05
8488 2.3e-05 8.8e-06
8489 3.17e-05 9.24e-06
8490 3.43e-05 9.4e-06
8491 0.0001343 2.62e-05
8492 7.36e-05 1.7e-05
8493 3.344e-05 1.41e-05
8494 1.794e-05 8.4e-06
8495 1.57e-05 7.03e-06
8496 1.687e-05 5.8e-06
8497 4.22e-05 1.085e-05
8498 1.95e-05 6.14e-06
8499 1.615e-05 6.26e-06
8500 2.19e-05 8.4e-06
8501 2.95e-05 1.127e-05
8502 3.105e-05 1.09e-05
8503 4.363e-05 1.33e-05
8504 6.974e-05 3.755e-05
8505 1.13e-05 7.33e-06
8506 2.7e-05 1.07e-05
8507 2.664e-05 1.127e-05
8508 0.0001184 3.844e-05
8509 2.86e-05 9.4e-06
8510 3.16e-05 7.6e-06
8511 3.934e-05 1.09e-05
8512 1.75e-05 6.3e-06
8513 3.046e-05 9.3e-06
8514 3.41e-05 1.59e-05
8515 2.15e-05 8.46e-06
8516 3.37e-05 1.615e-05
8517 1.6e-05 7.57e-06
8518 2.68e-05 9.1e-06
8519 1.92e-05 7.03e-06
8520 2.07e-05 7.15e-06
8521 2.146e-05 1.544e-05
8522 1.717e-05 7.15e-06
8523 2.93e-05 8.8e-06
8524 2.75e-05 9.95e-06
8525 2.706e-05 8.8e-06
8526 7.75e-06 4.3e-06
8527 1.115e-05 4.95e-06
8528 1.95e-05 6.8e-06
8529 2.15e-05 6.85e-06
8530 2.4e-05 8.34e-06
8531 2.04e-05 7.03e-06
8532 1.216e-05 4.7e-06
8533 2.635e-05 1.51e-05
8534 1.69e-05 6.26e-06
8535 1.63e-05 2.18e-05
8536 5.686e-05 1.92e-05
8537 2.074e-05 7.6e-06
8538 2.67e-05 9.54e-06
8539 1.85e-05 5.84e-06
8540 1.08e-05 5.25e-06
8541 2.74e-05 7.7e-06
8542 1.62e-05 7.3e-06
8543 3.535e-05 1.407e-05
8544 3.7e-05 1.45e-05
8545 1.156e-05 4.5e-06
8546 1.22e-05 5.6e-06
8547 2.414e-05 9.7e-06
8548 2.474e-05 8.94e-06
8549 2.39e-05 1.06e-05
8550 4.154e-05 1.484e-05
8551 1.9e-05 6.4e-06
8552 2.29e-05 7.45e-06
8553 1.72e-05 5.84e-06
8554 2.605e-05 1.603e-05
8555 3.18e-05 1.54e-05
8556 2.295e-05 8e-06
8557 1.19e-05 4.9e-06
8558 2.33e-05 8.17e-06
8559 2.28e-05 1.11e-05
8560 2.72e-05 8.2e-06
8561 1.293e-05 5.84e-06
8562 2.09e-05 7.7e-06
8563 2.65e-05 8.76e-06
8564 1.52e-05 6.7e-06
8565 3.64e-05 1.3e-05
8566 1.77e-05 9.66e-06
8567 9.936e-05 2.88e-05
8568 1.585e-05 8.6e-06
8569 1.913e-05 9.36e-06
8570 3.636e-05 9.7e-06
8571 7.78e-05 2.77e-05
8572 1.12e-05 5.66e-06
8573 1.23e-05 4.53e-06
8574 1.466e-05 5.25e-06
8575 8.76e-06 4.5e-06
8576 6.19e-05 2.164e-05
8577 2.694e-05 8.7e-06
8578 7.47e-05 2.02e-05
8579 2.17e-05 8.6e-06
8580 1.63e-05 5e-06
8581 3.42e-05 2.32e-05
8582 1.49e-05 8.05e-06
8583 1.097e-05 5e-06
8584 5.007e-05 1.6e-05
8585 1.07e-05 4.4e-06
8586 1.27e-05 6.5e-06
8587 4.274e-05 1.57e-05
8588 1.53e-05 5.84e-06
8589 1.24e-05 5.1e-06
8590 1.067e-05 4.7e-06
8591 1.8e-05 5.6e-06
8592 1.57e-05 5.66e-06
8593 9.66e-06 4.1e-06
8594 5.764e-05 1.38e-05
8595 4.8e-05 1.2e-05
8596 1.943e-05 7.33e-06
8597 1.45e-05 5.7e-06
8598 2.754e-05 8.4e-06
8599 1.07e-05 4.4e-06
8600 5.21e-05 3.82e-05
8601 2.18e-05 6.44e-06
8602 4.07e-05 2.086e-05
8603 7.55e-05 2.575e-05
8604 2.17e-05 8.8e-06
8605 8.94e-06 5.2e-06
8606 3.55e-05 1.4e-05
8607 1.98e-05 6.56e-06
8608 1.79e-05 5.66e-06
8609 2.28e-05 9.4e-06
8610 1.854e-05 6e-06
8611 1.18e-05 5.9e-06
8612 3.207e-05 8.7e-06
8613 3.45e-05 1.246e-05
8614 7.004e-05 2.61e-05
8615 1.82e-05 7.3e-06
8616 2.12e-05 1.15e-05
8617 1.13e-05 6.26e-06
8618 5.66e-05 1.556e-05
8619 1.836e-05 8.05e-06
8620 4.077e-05 1.46e-05
8621 3.84e-05 1.67e-05
8622 1.884e-05 8e-06
8623 2.456e-05 7.8e-06
8624 1.84e-05 7.03e-06
8625 4.11e-05 1.58e-05
8626 1.854e-05 6.2e-06
8627 1.526e-05 5.96e-06
8628 5.06e-05 1.79e-05
8629 1.794e-05 7.33e-06
8630 2.71e-05 1.043e-05
8631 1.4e-05 6.2e-06
8632 2.81e-05 1.293e-05
8633 2.71e-05 1.21e-05
8634 2.193e-05 7e-06
8635 1.53e-05 6.5e-06
8636 3.07e-05 1.3e-05
8637 1.99e-05 1.52e-05
8638 3.684e-05 1.48e-05
8639 1.88e-05 7.2e-06
8640 2.38e-05 1.56e-05
8641 2.24e-05 7.9e-06
8642 4.05e-05 1.14e-05
8643 2.1e-05 9.24e-06
8644 9.24e-06 4.35e-06
8645 1.705e-05 6.2e-06
8646 1.675e-05 8.76e-06
8647 3.08e-05 1.03e-05
8648 4.27e-05 1.68e-05
8649 5.347e-05 2.04e-05
8650 5.11e-05 1.53e-05
8651 1.496e-05 5.5e-06
8652 3.123e-05 1.085e-05
8653 1.186e-05 5.36e-06
8654 1.99e-05 7e-06
8655 1.794e-05 8.34e-06
8656 1.68e-05 6e-06
8657 1.824e-05 7.03e-06
8658 3.16e-05 1.54e-05
8659 2.587e-05 1.14e-05
8660 1.64e-05 6.1e-06
8661 1.276e-05 5.5e-06
8662 1.06e-05 4.9e-06
8663 5.33e-05 1.49e-05
8664 8.8e-06 3.7e-06
8665 1.65e-05 6.6e-06
8666 2.676e-05 7.5e-06
8667 1.57e-05 7.5e-06
8668 4.494e-05 1.127e-05
8669 1.89e-05 6.9e-06
8670 1.93e-05 8.3e-06
8671 2.53e-05 8.3e-06
8672 1.7e-05 8.3e-06
8673 4.494e-05 1.776e-05
8674 7.5e-05 4.154e-05
8675 2.97e-05 1.36e-05
8676 3.7e-05 8.9e-06
8677 3.98e-05 2.05e-05
8678 9.95e-06 4.2e-06
8679 9.06e-06 4.6e-06
8680 1.216e-05 4.8e-06
8681 1.77e-05 6.8e-06
8682 1.62e-05 8.3e-06
8683 1.353e-05 6.3e-06
8684 1.39e-05 7.5e-06
8685 4.405e-05 2.09e-05
8686 2.65e-05 1.085e-05
8687 2.104e-05 1.043e-05
8688 3.55e-05 1.96e-05
8689 1.88e-05 1.174e-05
8690 2.34e-05 7e-06
8691 4.566e-05 1.11e-05
8692 1.794e-05 6e-06
8693 2.736e-05 8.5e-06
8694 1.645e-05 5.8e-06
8695 9.8e-05 3.32e-05
8696 1.25e-05 5.84e-06
8697 1.174e-05 6.3e-06
8698 2.15e-05 8.46e-06
8699 2.92e-05 8.7e-06
8700 1.69e-05 5.36e-06
8701 3.314e-05 1.17e-05
8702 2.39e-05 1.08e-05
8703 1.496e-05 6.1e-06
8704 2.47e-05 1.365e-05
8705 3.135e-05 8.76e-06
8706 3.55e-05 1.27e-05
8707 6.264e-05 2.116e-05
8708 4.584e-05 2.77e-05
8709 6.47e-05 2.104e-05
8710 4.464e-05 1.37e-05
8711 2.074e-05 5.96e-06
8712 1.1e-05 4.53e-06
8713 1.645e-05 6.1e-06
8714 1.17e-05 5.7e-06
8715 1.82e-05 8.17e-06
8716 6.086e-05 1.35e-05
8717 1.96e-05 9.8e-06
8718 2.503e-05 1.1e-05
8719 2.295e-05 8.76e-06
8720 1.38e-05 4.5e-06
8721 1.585e-05 8.6e-06
8722 4.315e-05 1.7e-05
8723 3.374e-05 1.84e-05
8724 1.23e-05 4.4e-06
8725 1.73e-05 7.1e-06
8726 2.51e-05 7.03e-06
8727 3.51e-05 1.156e-05
8728 4.73e-05 1.66e-05
8729 1.26e-05 7.4e-06
8730 1.04e-05 5.96e-06
8731 3.96e-05 1.17e-05
8732 2.03e-05 7.7e-06
8733 2.13e-05 7.03e-06
8734 4.49e-05 1.013e-05
8735 8.875e-05 2.2e-05
8736 1.013e-05 4.9e-06
8737 1.43e-05 5.84e-06
8738 5.35e-05 1.705e-05
8739 7.56e-05 2.235e-05
8740 4.13e-05 2.69e-05
8741 5.72e-05 2.426e-05
8742 3.16e-05 1.08e-05
8743 3.1e-05 1.466e-05
8744 4.643e-05 1.03e-05
8745 2.15e-05 6.8e-06
8746 3.15e-05 8.4e-06
8747 2.62e-05 1.39e-05
8748 2.78e-05 8.6e-06
8749 1.53e-05 5.5e-06
8750 1.89e-05 1.264e-05
8751 1.42e-05 6.44e-06
8752 1.64e-05 6.6e-06
8753 2.32e-05 7.5e-06
8754 3.487e-05 1.47e-05
8755 3.713e-05 1.305e-05
8756 5.174e-05 1.53e-05
8757 1.097e-05 5.25e-06
8758 1.13e-05 5e-06
8759 2.116e-05 1.746e-05
8760 4.524e-05 1.27e-05
8761 3.89e-05 1.174e-05
8762 1.26e-05 5.5e-06
8763 2.02e-05 6e-06
8764 4.08e-05 1.645e-05
8765 3.6e-05 1.47e-05
8766 2.61e-05 9.66e-06
8767 3.02e-05 8.76e-06
8768 2.43e-05 1.28e-05
8769 5.615e-05 2.325e-05
8770 1.49e-05 6.3e-06
8771 1.99e-05 9.06e-06
8772 3.105e-05 1.12e-05
8773 5.835e-05 2.33e-05
8774 1.39e-05 5.2e-06
8775 3.266e-05 1.05e-05
8776 1.53e-05 6.6e-06
8777 1.21e-05 5.4e-06
8778 2.074e-05 8.9e-06
8779 2.85e-05 1.186e-05
8780 1.466e-05 7.03e-06
8781 2.22e-05 8.4e-06
8782 9.02e-05 3.046e-05
8783 4.78e-05 2.03e-05
8784 1.943e-05 1.246e-05
8785 1.425e-05 5.4e-06
8786 2.22e-05 9.83e-06
8787 3.4e-05 1.21e-05
8788 2.235e-05 8.46e-06
8789 1.64e-05 8.4e-06
8790 1.47e-05 1.2e-05
8791 7.2e-06 4.05e-06
8792 4.89e-05 2.76e-05
8793 2.97e-05 1.06e-05
8794 1.836e-05 8.9e-06
8795 3.713e-05 1.377e-05
8796 1.615e-05 5.9e-06
8797 1.97e-05 8.46e-06
8798 2.575e-05 1.02e-05
8799 2.086e-05 7.15e-06
8800 7.033e-05 2.5e-05
8801 6.58e-05 2.426e-05
8802 6.85e-06 5.84e-06
8803 4.17e-05 1.57e-05
8804 3.195e-05 1.04e-05
8805 5.376e-05 1.717e-05
8806 8.9e-06 3.64e-06
8807 1.41e-05 4.8e-06
8808 2.25e-05 8.76e-06
8809 2.044e-05 7.4e-06
8810 2.944e-05 1.74e-05
8811 2.307e-05 1.29e-05
8812 1.78e-05 6.9e-06
8813 3.52e-05 1.01e-05
8814 2.104e-05 8.17e-06
8815 3.26e-05 1.58e-05
8816 2.79e-05 1.06e-05
8817 2.09e-05 7.75e-06
8818 2.06e-05 6.3e-06
8819 8.67e-05 2.73e-05
8820 4.51e-05 2.18e-05
8821 3.21e-05 8.05e-06
8822 5.6e-06 3.76e-06
8823 3.546e-05 1.836e-05
8824 9.1e-06 4.05e-06
8825 8.6e-06 4.53e-06
8826 3.18e-05 1.04e-05
8827 6.676e-05 1.585e-05
8828 1.35e-05 5.7e-06
8829 1.115e-05 4.23e-06
8830 1.84e-05 7.8e-06
8831 2.176e-05 1.01e-05
8832 3.25e-05 1.866e-05
8833 1.454e-05 7.2e-06
8834 2.55e-05 9.24e-06
8835 9.36e-06 4.8e-06
8836 2.307e-05 8.3e-06
8837 0.000111 2.813e-05
8838 4.536e-05 1.645e-05
8839 4.315e-05 2.056e-05
8840 2.325e-05 7.9e-06
8841 3.594e-05 1.657e-05
8842 1.15e-05 5e-06
8843 6.67e-05 4.834e-05
8844 1.585e-05 7.3e-06
8845 2.05e-05 5.7e-06
8846 1.425e-05 5.7e-06
8847 8.05e-06 5.66e-06
8848 1.836e-05 5.96e-06
8849 1.323e-05 6.26e-06
8850 2.91e-05 9.83e-06
8851 3.42e-05 1.19e-05
8852 1.66e-05 7.33e-06
8853 1.216e-05 4.65e-06
8854 1.39e-05 5.96e-06
8855 1.85e-05 6.56e-06
8856 3.59e-05 1.37e-05
8857 1.51e-05 5.84e-06
8858 1.98e-05 7.6e-06
8859 5.656e-05 2.07e-05
8860 1.276e-05 4.3e-06
8861 1.05e-05 4.3e-06
8862 3.53e-05 1.323e-05
8863 6.1e-06 3.4e-06
8864 3.3e-05 1.496e-05
8865 4.596e-05 1.436e-05
8866 1.013e-05 4.65e-06
8867 1.78e-05 9.54e-06
8868 5.96e-06 4e-06
8869 2.69e-05 1.043e-05
8870 5.31e-05 1.92e-05
8871 1.913e-05 7.87e-06
8872 1.05e-05 4.65e-06
8873 1.085e-05 3.76e-06
8874 3.105e-05 9.5e-06
8875 1.6e-05 6.1e-06
8876 1.574e-05 7.7e-06
8877 6.36e-05 1.36e-05
8878 1.34e-05 5.1e-06
8879 4.13e-05 1.794e-05
8880 1.41e-05 5.96e-06
8881 6.574e-05 1.56e-05
8882 1.585e-05 6.26e-06
8883 3.844e-05 1.11e-05
8884 1.55e-05 1.8e-05
8885 3.78e-05 1.51e-05
8886 1.574e-05 6.26e-06
8887 2.31e-05 9.24e-06
8888 1.37e-05 5.4e-06
8889 3.26e-05 1.53e-05
8890 1.496e-05 5.07e-06
8891 5.496e-05 1.204e-05
8892 2.6e-05 1.436e-05
8893 8.6e-06 4.53e-06
8894 1.29e-05 5.84e-06
8895 3.59e-05 1.46e-05
8896 3.89e-05 1.884e-05
8897 2.39e-05 9.83e-06
8898 1.56e-05 6.6e-06
8899 2.77e-05 8.76e-06
8900 2.205e-05 8.9e-06
8901 3.96e-05 1.07e-05
8902 2.07e-05 1.115e-05
8903 3.95e-05 1.49e-05
8904 1.323e-05 5.84e-06
8905 4.494e-05 1.11e-05
8906 3.016e-05 1.365e-05
8907 1.73e-05 7.3e-06
8908 5.86e-05 1.98e-05
8909 4.18e-05 4.965e-05
8910 1.8e-05 7.6e-06
8911 1.5e-05 7.45e-06
8912 1.436e-05 6.4e-06
8913 3.41e-05 3.034e-05
8914 1.72e-05 7.03e-06
8915 1.13e-05 7.75e-06
8916 6.16e-05 5.95e-05
8917 2.04e-05 9.06e-06
8918 2.43e-05 9.24e-06
8919 1.03e-05 3.64e-06
8920 2.88e-05 1.63e-05
8921 3.487e-05 1.293e-05
8922 1.39e-05 9.6e-06
8923 2.99e-05 1.34e-05
8924 2.99e-05 1.04e-05
8925 1.69e-05 6.1e-06
8926 2.76e-05 1.16e-05
8927 0.0001532 2.98e-05
8928 2.366e-05 6.85e-06
8929 2.724e-05 1.01e-05
8930 3.64e-05 8.8e-06
8931 6.8e-06 5.07e-06
8932 2.08e-05 8.1e-06
8933 2.52e-05 7.15e-06
8934 6.49e-05 1.74e-05
8935 1.3e-05 5.07e-06
8936 2.12e-05 8.4e-06
8937 3.636e-05 1.08e-05
8938 1.02e-05 5.25e-06
8939 2.134e-05 1.09e-05
8940 2.974e-05 1.1e-05
8941 1.246e-05 4.77e-06
8942 9.5e-06 5.36e-06
8943 1.746e-05 8.9e-06
8944 2.7e-05 1.067e-05
8945 2.76e-05 9.7e-06
8946 1.746e-05 6.85e-06
8947 2.2e-05 9.54e-06
8948 9.6e-06 5e-06
8949 3.03e-05 9.36e-06
8950 1.32e-05 7.45e-06
8951 2.41e-05 1.097e-05
8952 6.1e-06 3.46e-06
8953 2.18e-05 1.97e-05
8954 7.11e-05 2.31e-05
8955 2.42e-05 8e-06
8956 1.997e-05 6.3e-06
8957 3.05e-05 8.05e-06
8958 3.61e-05 1.07e-05
8959 2.08e-05 6.8e-06
8960 4.86e-05 1.75e-05
8961 2.307e-05 9.1e-06
8962 8.68e-05 1.806e-05
8963 2.55e-05 1.04e-05
8964 2.944e-05 1.37e-05
8965 2.39e-05 1.067e-05
8966 1.68e-05 5.25e-06
8967 2.15e-05 1.2e-05
8968 1.556e-05 5.66e-06
8969 2.87e-05 9e-06
8970 2.54e-05 1.01e-05
8971 1.13e-05 4.53e-06
8972 0.0001755 3.19e-05
8973 2.74e-05 8.94e-06
8974 1.38e-05 7.45e-06
8975 2.27e-05 6.44e-06
8976 1.645e-05 6.14e-06
8977 3.976e-05 1.55e-05
8978 1.12e-05 5.36e-06
8979 1.556e-05 7.8e-06
8980 2.22e-05 7.45e-06
8981 4.52e-05 2.06e-05
8982 1.806e-05 6.5e-06
8983 4.47e-05 1.31e-05
8984 2.116e-05 7e-06
8985 4.76e-05 2.94e-05
8986 2.03e-05 8e-06
8987 1.585e-05 1.097e-05
8988 1.26e-05 6.56e-06
8989 4.125e-05 1.48e-05
8990 1.15e-05 4.65e-06
8991 3.153e-05 1.37e-05
8992 2.6e-05 1.234e-05
8993 9.8e-06 4.3e-06
8994 3.475e-05 1.025e-05
8995 7.135e-05 2.32e-05
8996 4.16e-05 1.264e-05
8997 2.42e-05 6.56e-06
8998 2.265e-05 7.45e-06
8999 3.445e-05 9.5e-06
9000 8.25e-05 2.7e-05
9001 1e-05 4.5e-06
9002 1.55e-05 6.56e-06
9003 2.15e-05 7.8e-06
9004 1.76e-05 7.1e-06
9005 2.38e-05 1.06e-05
9006 2.43e-05 9.5e-06
9007 2.056e-05 8.2e-06
9008 5.43e-05 1.323e-05
9009 1.48e-05 6.2e-06
9010 2.66e-05 1.66e-05
9011 1.48e-05 5.3e-06
9012 1.62e-05 5.8e-06
9013 4.11e-05 9.9e-06
9014 1.436e-05 5.2e-06
9015 3.72e-05 1.425e-05
9016 2.23e-05 1.06e-05
9017 5.364e-05 1.407e-05
9018 4.15e-05 2.36e-05
9019 3.08e-05 1.806e-05
9020 1.66e-05 9e-06
9021 3.23e-05 8.34e-06
9022 1.88e-05 6.4e-06
9023 1.37e-05 6.9e-06
9024 8.64e-06 4.65e-06
9025 1.15e-05 5.2e-06
9026 2.13e-05 1.04e-05
9027 3.91e-05 1.47e-05
9028 5.24e-05 1.88e-05
9029 3.296e-05 2.116e-05
9030 6.7e-06 4.6e-06
9031 2.21e-05 8.9e-06
9032 3.564e-05 1.61e-05
9033 3.62e-05 1.75e-05
9034 4.9e-06 4.1e-06
9035 1.13e-05 4.23e-06
9036 3.4e-05 1.395e-05
9037 1.425e-05 7.33e-06
9038 9.5e-06 4e-06
9039 1.7e-05 6.3e-06
9040 1.52e-05 7.7e-06
9041 1.866e-05 6e-06
9042 1.83e-05 6.2e-06
9043 6.14e-06 3.46e-06
9044 6.205e-05 2.587e-05
9045 4.053e-05 1.514e-05
9046 2.45e-05 1.05e-05
9047 1.85e-05 5.66e-06
9048 1.264e-05 6.8e-06
9049 3.74e-05 1.174e-05
9050 2.37e-05 9.3e-06
9051 2.104e-05 1.32e-05
9052 4.345e-05 1.58e-05
9053 2.545e-05 7.9e-06
9054 1.95e-05 6.5e-06
9055 2.253e-05 6.6e-06
9056 2.46e-05 8.2e-06
9057 1.633e-05 6.85e-06
9058 1.35e-05 5.36e-06
9059 5.025e-05 1.61e-05
9060 1.77e-05 6.7e-06
9061 2.78e-05 9.66e-06
9062 1.42e-05 6.1e-06
9063 5e-05 1.854e-05
9064 3.3e-05 1.395e-05
9065 1.66e-05 7.3e-06
9066 1.633e-05 5.9e-06
9067 6.664e-05 2.116e-05
9068 9.9e-06 4.7e-06
9069 4.107e-05 2.53e-05
9070 1.5e-05 6.2e-06
9071 1.83e-05 7.33e-06
9072 7.486e-05 2.89e-05
9073 2.307e-05 1.514e-05
9074 2.63e-05 7.57e-06
9075 1.496e-05 4.77e-06
9076 1.025e-05 4.3e-06
9077 1.63e-05 6.8e-06
9078 1.17e-05 4.7e-06
9079 3.815e-05 1.09e-05
9080 1.866e-05 6.56e-06
9081 4.923e-05 1.72e-05
9082 3.07e-05 1.06e-05
9083 2.39e-05 1.16e-05
9084 3.25e-05 1.115e-05
9085 1.68e-05 6.6e-06
9086 3.594e-05 1.943e-05
9087 1.186e-05 3.93e-06
9088 3.67e-05 1.83e-05
9089 2.265e-05 1.02e-05
9090 9.5e-06 4.35e-06
9091 1.93e-05 8.4e-06
9092 2.09e-05 9.66e-06
9093 7.2e-05 3.36e-05
9094 9.36e-06 4.2e-06
9095 3.71e-05 1.9e-05
9096 2.26e-05 7.4e-06
9097 4.24e-05 1.36e-05
9098 2.325e-05 7.2e-06
9099 1.88e-05 6.85e-06
9100 1.734e-05 7e-06
9101 2.24e-05 8.9e-06
9102 2.545e-05 1.15e-05
9103 2.75e-05 9.7e-06
9104 3.02e-05 1.13e-05
9105 1.16e-05 6.9e-06
9106 1.27e-05 5.25e-06
9107 2.77e-05 8.94e-06
9108 1.83e-05 6.6e-06
9109 6.807e-05 5.305e-05
9110 1.484e-05 5.8e-06
9111 1.52e-05 7.75e-06
9112 9.57e-05 2.795e-05
9113 1.526e-05 6.1e-06
9114 3.29e-05 9.5e-06
9115 1.8e-05 6.7e-06
9116 3.517e-05 8.4e-06
9117 2.05e-05 6.4e-06
9118 1.353e-05 4.23e-06
9119 3.93e-05 1.436e-05
9120 1.043e-05 6.14e-06
9121 3.564e-05 1.377e-05
9122 1.99e-05 8.34e-06
9123 7.87e-06 5.6e-06
9124 2.59e-05 7.7e-06
9125 1.8e-05 5.9e-06
9126 2.444e-05 1.085e-05
9127 2.486e-05 1.03e-05
9128 1.46e-05 6.1e-06
9129 5.86e-05 2.337e-05
9130 1.043e-05 4.9e-06
9131 7.7e-06 5.36e-06
9132 1.174e-05 6.7e-06
9133 2.18e-05 1.36e-05
9134 3.3e-05 9.83e-06
9135 2.12e-05 1.12e-05
9136 6.545e-05 1.645e-05
9137 2.146e-05 1.025e-05
9138 1.097e-05 5.1e-06
9139 4.51e-05 1.496e-05
9140 2.503e-05 1.19e-05
9141 4.92e-05 1.717e-05
9142 9.7e-06 4.77e-06
9143 1.71e-05 6.8e-06
9144 2.563e-05 8.34e-06
9145 7.2e-06 4.3e-06
9146 2.706e-05 1.043e-05
9147 1.204e-05 5.25e-06
9148 1.74e-05 7.8e-06
9149 1.454e-05 5.9e-06
9150 8.4e-06 4.1e-06
9151 1.77e-05 1.025e-05
9152 1.5e-05 6.1e-06
9153 5.07e-05 1.39e-05
9154 1.21e-05 5e-06
9155 1.734e-05 6.56e-06
9156 1.59e-05 7.9e-06
9157 3.54e-05 1.794e-05
9158 2.295e-05 1.21e-05
9159 1.866e-05 7.15e-06
9160 5.7e-06 3.76e-06
9161 3.27e-05 1.16e-05
9162 2.41e-05 1.013e-05
9163 1.2e-05 4.7e-06
9164 7.6e-06 4.3e-06
9165 4.42e-05 2.28e-05
9166 1.9e-05 7.03e-06
9167 4.375e-05 3.994e-05
9168 1.836e-05 8e-06
9169 5.5e-06 3.7e-06
9170 1.276e-05 6e-06
9171 9.143e-05 2.867e-05
9172 1.82e-05 7.2e-06
9173 3.594e-05 1.603e-05
9174 1.216e-05 4.4e-06
9175 3.004e-05 8.76e-06
9176 5.36e-05 4.38e-05
9177 1.3e-05 4.65e-06
9178 1.353e-05 6.6e-06
9179 2.86e-05 1.5e-05
9180 2.575e-05 9.5e-06
9181 3.14e-05 1.824e-05
9182 1.58e-05 5.8e-06
9183 2.47e-05 1.377e-05
9184 1.925e-05 1.043e-05
9185 2.99e-05 8.9e-06
9186 1.02e-05 4.65e-06
9187 0.0002239 4.876e-05
9188 6.974e-05 3.135e-05
9189 5.95e-05 1.657e-05
9190 8.46e-06 3.6e-06
9191 0.0001347 4.6e-05
9192 1.055e-05 3.93e-06
9193 4.16e-05 1.76e-05
9194 2.617e-05 8.4e-06
9195 1.63e-05 8.5e-06
9196 5.627e-05 1.46e-05
9197 2.766e-05 1e-05
9198 1.746e-05 8.7e-06
9199 7.45e-06 3.9e-06
9200 1.32e-05 4.9e-06
9201 1.276e-05 4e-06
9202 1.93e-05 7.7e-06
9203 5.69e-05 1.436e-05
9204 2.88e-05 9.06e-06
9205 9.83e-06 4.95e-06
9206 2.59e-05 1.21e-05
9207 2.51e-05 1.32e-05
9208 3.92e-05 1.1e-05
9209 2.074e-05 7.4e-06
9210 1.45e-05 5.6e-06
9211 2.82e-05 8.17e-06
9212 2.366e-05 5.84e-06
9213 1.16e-05 6.85e-06
9214 2.11e-05 6.85e-06
9215 3.86e-05 1.34e-05
9216 1.29e-05 7.45e-06
9217 2.97e-05 1.09e-05
9218 2.074e-05 7.6e-06
9219 3.636e-05 1.156e-05
9220 2.14e-05 8e-06
9221 3.546e-05 1.746e-05
9222 9.9e-06 4.65e-06
9223 1.7e-05 8.4e-06
9224 9.7e-06 4.5e-06
9225 1.377e-05 5e-06
9226 2.97e-05 9.9e-06
9227 2.01e-05 7.4e-06
9228 2.444e-05 8.2e-06
9229 7.57e-06 3.7e-06
9230 1.64e-05 5.9e-06
9231 2.09e-05 1.02e-05
9232 3.76e-05 1.21e-05
9233 1.84e-05 8.2e-06
9234 1.925e-05 6.1e-06
9235 1.085e-05 6.1e-06
9236 2.19e-05 7.1e-06
9237 1.645e-05 1.246e-05
9238 2.63e-05 9.5e-06
9239 1.645e-05 6.4e-06
9240 1.055e-05 5.66e-06
9241 3.86e-05 1.335e-05
9242 1.14e-05 4.23e-06
9243 2.24e-05 1.43e-05
9244 1.377e-05 4.77e-06
9245 1.18e-05 4.7e-06
9246 1.54e-05 5.84e-06
9247 2.724e-05 1.59e-05
9248 3.076e-05 5.436e-05
9249 1.28e-05 7.45e-06
9250 1.59e-05 8.34e-06
9251 1.734e-05 5.9e-06
9252 2.18e-05 1.156e-05
9253 4.51e-05 2.73e-05
9254 1.33e-05 8.05e-06
9255 3.04e-05 1.04e-05
9256 4.72e-05 2.7e-05
9257 1.75e-05 5.96e-06
9258 2.66e-05 8.94e-06
9259 9.98e-05 2.325e-05
9260 3.69e-05 1.7e-05
9261 9.3e-06 4.2e-06
9262 8.714e-05 2.97e-05
9263 3.25e-05 1.09e-05
9264 1.436e-05 5.2e-06
9265 2.39e-05 8.05e-06
9266 2.22e-05 7.7e-06
9267 7.48e-05 2.235e-05
9268 3.15e-05 7.9e-06
9269 1.93e-05 7.5e-06
9270 1.925e-05 7.2e-06
9271 3.57e-05 1.407e-05
9272 6.01e-05 1.22e-05
9273 4.55e-05 1.42e-05
9274 1.94e-05 7.7e-06
9275 2.736e-05 9.06e-06
9276 1.675e-05 5.84e-06
9277 2.575e-05 8.76e-06
9278 1.9e-05 8.64e-06
9279 1.8e-05 6.1e-06
9280 1.395e-05 4.7e-06
9281 3.12e-05 7.8e-06
9282 3.33e-05 1.04e-05
9283 2.366e-05 1.2e-05
9284 3.74e-05 1.19e-05
9285 4.834e-05 1.526e-05
9286 2.044e-05 1.29e-05
9287 1.514e-05 4.77e-06
9288 1.633e-05 5.9e-06
9289 3.386e-05 2.85e-05
9290 1.28e-05 4.77e-06
9291 2.456e-05 7.4e-06
9292 3.946e-05 1.746e-05
9293 2.83e-05 1.67e-05
9294 3.26e-05 1.21e-05
9295 1.92e-05 1.04e-05
9296 2.18e-05 7.6e-06
9297 1.99e-05 8.17e-06
9298 3.88e-05 8.8e-06
9299 2.24e-05 9.06e-06
9300 1.556e-05 5.4e-06
9301 2.104e-05 9.1e-06
9302 2.19e-05 8.7e-06
9303 2.67e-05 7.87e-06
9304 6.97e-05 2.474e-05
9305 3.18e-05 2.587e-05
9306 1.81e-05 8.05e-06
9307 3.37e-05 1.186e-05
9308 1.72e-05 6.9e-06
9309 2.897e-05 9.95e-06
9310 2.67e-05 1.23e-05
9311 1.967e-05 3.2e-05
9312 6.85e-06 3.46e-06
9313 2.444e-05 9.66e-06
9314 2.11e-05 6.8e-06
9315 4.61e-05 1.407e-05
9316 9.4e-06 4.3e-06
9317 1.09e-05 5.07e-06
9318 1.59e-05 5.4e-06
9319 2.07e-05 6.7e-06
9320 7.46e-05 8.917e-05
9321 1.97e-05 8.3e-06
9322 9.7e-06 4.1e-06
9323 9e-06 4.5e-06
9324 7.06e-05 2.67e-05
9325 1.824e-05 7.03e-06
9326 3.3e-05 1.45e-05
9327 1.15e-05 4.35e-06
9328 2.73e-05 1.067e-05
9329 2.58e-05 8.64e-06
9330 1.13e-05 5.07e-06
9331 5.3e-05 1.73e-05
9332 1.79e-05 7e-06
9333 3.743e-05 1.67e-05
9334 1.776e-05 6.26e-06
9335 8.46e-06 3.8e-06
9336 1.08e-05 5.66e-06
9337 2.63e-05 1.04e-05
9338 1.293e-05 5.7e-06
9339 7.385e-05 1.687e-05
9340 5.37e-05 1.657e-05
9341 1.24e-05 6.26e-06
9342 6.08e-05 1.93e-05
9343 4.05e-05 2.92e-05
9344 2.015e-05 6.6e-06
9345 3.82e-05 1.22e-05
9346 1.13e-05 4.35e-06
9347 2.16e-05 6.7e-06
9348 6.825e-05 2.43e-05
9349 2.25e-05 1.09e-05
9350 3.72e-05 1.29e-05
9351 2.85e-05 1.43e-05
9352 1.05e-05 4.53e-06
9353 1.34e-05 5.07e-06
9354 1.47e-05 6.3e-06
9355 1.69e-05 5.36e-06
9356 6.26e-06 5.3e-06
9357 1.54e-05 7.03e-06
9358 4.286e-05 1.22e-05
9359 3.17e-05 1.62e-05
9360 7.343e-05 1.69e-05
9361 6.795e-05 2.235e-05
9362 1.11e-05 4.77e-06
9363 3.22e-05 1.043e-05
9364 3.68e-05 1.407e-05
9365 1.425e-05 5.2e-06
9366 1.335e-05 6.1e-06
9367 1.41e-05 5.8e-06
9368 1.925e-05 7.7e-06
9369 3.105e-05 1.17e-05
9370 1.705e-05 6.9e-06
9371 3.41e-05 1.58e-05
9372 8.05e-06 3.64e-06
9373 7.397e-05 2.354e-05
9374 2.766e-05 1.14e-05
9375 1.69e-05 7e-06
9376 1.055e-05 5e-06
9377 3e-05 1.31e-05
9378 2.617e-05 1.13e-05
9379 1.7e-05 9e-06
9380 3.725e-05 1.454e-05
9381 2.235e-05 1.216e-05
9382 1.63e-05 6.44e-06
9383 2.42e-05 8.5e-06
9384 1.75e-05 6e-06
9385 1.4e-05 5.6e-06
9386 3.374e-05 8.34e-06
9387 3.666e-05 1.57e-05
9388 6.32e-05 1.54e-05
9389 7.325e-05 2.21e-05
9390 3.46e-05 1.025e-05
9391 3.03e-05 9.83e-06
9392 1.52e-05 6.1e-06
9393 1.86e-05 7e-06
9394 2.176e-05 8.94e-06
9395 1.86e-05 1.04e-05
9396 2.39e-05 8.9e-06
9397 1.49e-05 6.56e-06
9398 3.03e-05 1.08e-05
9399 1.99e-05 6.74e-06
9400 2e-05 6.56e-06
9401 1.436e-05 5.5e-06
9402 2.396e-05 1.186e-05
9403 2.223e-05 8.1e-06
9404 4.22e-05 1.34e-05
9405 6.8e-06 3.93e-06
9406 3.386e-05 1.35e-05
9407 1.734e-05 9.06e-06
9408 2.486e-05 1.276e-05
9409 5.776e-05 1.997e-05
9410 3.6e-05 1.514e-05
9411 1.47e-05 6.2e-06
9412 4.715e-05 1.323e-05
9413 6.26e-06 4.2e-06
9414 4.184e-05 2.164e-05
9415 1.824e-05 7.1e-06
9416 2.813e-05 1.42e-05
9417 4.494e-05 1.365e-05
9418 4.14e-05 2.07e-05
9419 1.51e-05 3.98e-05
9420 1.7e-05 6.9e-06
9421 5.13e-05 1.57e-05
9422 2.456e-05 6.77e-05
9423 5.38e-05 2.07e-05
9424 2.205e-05 8.1e-06
9425 1.276e-05 7.33e-06
9426 3.046e-05 1.27e-05
9427 3.1e-05 1.144e-05
9428 2.91e-05 1.28e-05
9429 1.675e-05 6.6e-06
9430 3.33e-05 1.174e-05
9431 6.3e-06 3.8e-06
9432 2.646e-05 9.9e-06
9433 2.89e-05 9.24e-06
9434 1.776e-05 7.3e-06
9435 2.61e-05 1.687e-05
9436 1.18e-05 5.2e-06
9437 1.68e-05 7.03e-06
9438 5.66e-05 2.01e-05
9439 9.66e-06 4.2e-06
9440 9.52e-05 2.664e-05
9441 0.0001121 1.99e-05
9442 2.51e-05 8.05e-06
9443 4.584e-05 2.18e-05
9444 2.456e-05 1.15e-05
9445 1.746e-05 6.56e-06
9446 7.3e-06 3.5e-06
9447 3.666e-05 1.2e-05
9448 1.87e-05 6.14e-06
9449 1.07e-05 5.25e-06
9450 3.09e-05 1.246e-05
9451 2.164e-05 1.365e-05
9452 3.433e-05 1.82e-05
9453 1.47e-05 5.7e-06
9454 9.24e-06 5.1e-06
9455 3.47e-05 1.54e-05
9456 2.72e-05 9e-06
9457 7.737e-05 2.33e-05
9458 3.666e-05 2.277e-05
9459 3.296e-05 1.02e-05
9460 5.656e-05 3.06e-05
9461 1.36e-05 5.1e-06
9462 8.4e-06 4.53e-06
9463 2.48e-05 1.33e-05
9464 2.55e-05 7.6e-06
9465 1.77e-05 9.3e-06
9466 4.36e-05 1.323e-05
9467 1.5e-05 8.1e-06
9468 9e-06 3.7e-06
9469 3.797e-05 1.05e-05
9470 5.51e-05 2.533e-05
9471 2.605e-05 1.013e-05
9472 3.27e-05 1.305e-05
9473 4.023e-05 1.186e-05
9474 2.27e-05 1.14e-05
9475 2.813e-05 9.8e-06
9476 3.153e-05 1.127e-05
9477 3.797e-05 1.335e-05
9478 3.89e-05 1.66e-05
9479 1.25e-05 5e-06
9480 2.426e-05 8.7e-06
9481 2.74e-05 8.8e-06
9482 2.754e-05 8.6e-06
9483 3.84e-05 9.95e-06
9484 4.435e-05 1.574e-05
9485 1.93e-05 7.3e-06
9486 1.29e-05 5.84e-06
9487 3.17e-05 1.514e-05
9488 2.15e-05 8.6e-06
9489 1.717e-05 6.1e-06
9490 3.66e-05 9.95e-06
9491 2.24e-05 9.83e-06
9492 5.156e-05 1.9e-05
9493 2.67e-05 8.1e-06
9494 3.29e-05 1.11e-05
9495 6.264e-05 1.74e-05
9496 5.49e-05 1.293e-05
9497 1.7e-05 5.2e-06
9498 1.03e-05 4.77e-06
9499 2.53e-05 8.76e-06
9500 5.764e-05 2.22e-05
9501 2.074e-05 7.03e-06
9502 4.22e-05 1.603e-05
9503 2.84e-05 1.04e-05
9504 2.205e-05 8.2e-06
9505 4.48e-05 1.38e-05
9506 1.645e-05 6.85e-06
9507 2.366e-05 1.01e-05
9508 2.354e-05 8.8e-06
9509 7.61e-05 2.974e-05
9510 1.79e-05 7.15e-06
9511 2.116e-05 6.8e-06
9512 9.5e-06 3.93e-06
9513 3.01e-05 2.08e-05
9514 0.0001291 2.62e-05
9515 2.53e-05 9.1e-06
9516 1.967e-05 7.5e-06
9517 3.15e-05 1.06e-05
9518 2.533e-05 1.496e-05
9519 9.9e-06 5.07e-06
9520 2.02e-05 7.45e-06
9521 4.816e-05 2.18e-05
9522 1.6e-05 8e-06
9523 1.836e-05 7.2e-06
9524 1.454e-05 6.26e-06
9525 1.67e-05 7.2e-06
9526 1.174e-05 5.7e-06
9527 1.526e-05 6.8e-06
9528 1.866e-05 7.7e-06
9529 3.266e-05 1.234e-05
9530 1.8e-05 6e-06
9531 1.95e-05 5.8e-06
9532 1.69e-05 9.1e-06
9533 1.77e-05 8.2e-06
9534 2.253e-05 6.8e-06
9535 1.556e-05 4.95e-06
9536 1.37e-05 5.66e-06
9537 1.35e-05 5.9e-06
9538 1.99e-05 1.07e-05
9539 2.414e-05 7.2e-06
9540 1.717e-05 5.5e-06
9541 6.5e-06 3.64e-06
9542 2.253e-05 1.115e-05
9543 8.64e-06 5.3e-06
9544 2.927e-05 1.05e-05
9545 7.37e-05 2.34e-05
9546 1.115e-05 5.54e-06
9547 6.45e-05 4.196e-05
9548 8.13e-05 3.207e-05
9549 1.526e-05 8.4e-06
9550 1.34e-05 7.5e-06
9551 2.31e-05 9.95e-06
9552 3.16e-05 1.24e-05
9553 3.904e-05 9.95e-06
9554 1.87e-05 1.127e-05
9555 1.633e-05 8.94e-06
9556 1.544e-05 6.14e-06
9557 4.137e-05 9.9e-06
9558 1.41e-05 6.26e-06
9559 3.004e-05 1.025e-05
9560 3.17e-05 1e-05
9561 4.697e-05 1.06e-05
9562 3.16e-05 1.127e-05
9563 1.74e-05 1.067e-05
9564 7.313e-05 1.74e-05
9565 2.35e-05 9.7e-06
9566 3.19e-05 1.24e-05
9567 4.256e-05 1.115e-05
9568 1.03e-05 4.65e-06
9569 3.76e-05 1.51e-05
9570 1.57e-05 5.54e-06
9571 7.546e-05 2.04e-05
9572 6.07e-05 1.913e-05
9573 3.45e-05 1.62e-05
9574 2.5e-05 6.2e-06
9575 2.34e-05 7.33e-06
9576 1.234e-05 5.84e-06
9577 1.96e-05 5.5e-06
9578 1.454e-05 5.3e-06
9579 1.75e-05 5.8e-06
9580 7.03e-06 3.8e-06
9581 9.5e-05 3.994e-05
9582 4.804e-05 1.1e-05
9583 3.016e-05 1.13e-05
9584 1.41e-05 5.25e-06
9585 1.73e-05 8.2e-06
9586 2.164e-05 9.66e-06
9587 9.95e-06 6.74e-06
9588 2e-05 7.4e-06
9589 1.93e-05 7.9e-06
9590 2.515e-05 6.74e-06
9591 2.4e-05 1.05e-05
9592 1.38e-05 6.14e-06
9593 2.706e-05 1.15e-05
9594 1.323e-05 5.96e-06
9595 1.2e-05 5e-06
9596 3.433e-05 1.216e-05
9597 2.92e-05 1.025e-05
9598 2.57e-05 9e-06
9599 6.92e-05 1.81e-05


==> fig/mse_upper_right.csv <==
0 0.000649929046630859 0.000204086303710937
1 0.000384807586669922 0.000144839286804199
2 0.000287055969238281 0.00011754035949707
3 0.000243186950683594 0.0000916123390197754
4 0.000559806823730469 0.000152587890625
5 0.000877857208251953 0.000268220901489258
6 0.000425338745117188 0.000138401985168457
7 0.000707149505615234 0.000179886817932129
8 0.000475168228149414 0.000137567520141602
9 0.000366449356079102 0.0001029372215271
10 0.000665187835693359 0.000165820121765137
11 0.000769138336181641 0.000253677368164062
12 0.000354290008544922 0.000133275985717773
13 0.000313520431518555 0.000145316123962402
14 0.000390529632568359 0.000100255012512207
15 0.000157952308654785 0.0000513792037963867
16 0.000209331512451172 0.0000719428062438965
17 0.000262975692749023 0.000105023384094238
18 0.000151395797729492 0.0000613927841186523
19 0.00017237663269043 0.0000973939895629883
20 0.000628471374511719 0.000142693519592285
21 0.000203847885131836 0.0000559091567993164
22 0.000361919403076172 0.000133872032165527
23 0.000308990478515625 0.000106692314147949
24 0.000425815582275391 0.000203728675842285
25 0.000396013259887695 0.00014042854309082
26 0.000151276588439941 0.0000636577606201172
27 0.000412464141845703 0.000125646591186523
28 0.000193476676940918 0.0000654458999633789
29 0.000257253646850586 0.000107526779174805


==> fig/mse_valid.csv <==
0 2.1e-05 8.94e-06
1 1.9e-05 6.14e-06
2 1.75e-05 5.7e-06
3 1.58e-05 6.9e-06
4 2.18e-05 7.15e-06
5 9.704e-05 2.795e-05
6 9.745e-05 2.205e-05
7 4.745e-05 1.395e-05
8 1.3e-05 5.6e-06
9 6.37e-05 1.45e-05
10 3.815e-05 1.01e-05
11 0.0003726 8.786e-05
12 0.0003161 6.84e-05
13 9.54e-06 4.4e-06
14 3.07e-05 8.94e-06
15 3.66e-05 1.216e-05
16 2.99e-05 9.3e-06
17 2.2e-05 8.17e-06
18 1.39e-05 4.5e-06
19 4.303e-05 1.115e-05
20 0.000698 0.0001915
21 7.01e-05 1.68e-05
22 3.33e-05 8.64e-06
23 5.23e-05 1.57e-05
24 1.806e-05 6.6e-06
25 0.0001197 2.43e-05
26 0.0002685 5.06e-05
27 2.8e-05 1.025e-05
28 2.134e-05 6.1e-06
29 4e-05 9.66e-06
30 3.946e-05 1.61e-05
31 2.986e-05 1.32e-05
32 8.17e-06 3.6e-06
33 1.2e-05 5e-06
34 1.93e-05 5.4e-06
35 7.856e-05 2.02e-05
36 4.69e-05 1.55e-05
37 0.00012094 5.615e-05
38 5.55e-05 1.395e-05
39 2.34e-05 9.7e-06
40 5.364e-05 1.36e-05
41 0.0001895 4.214e-05
42 6.187e-05 1.99e-05
43 2.223e-05 1.234e-05
44 4.4e-05 1.425e-05
45 2.617e-05 6.85e-06
46 3.546e-05 1.14e-05
47 3.177e-05 9.2e-06
48 0.00011164 3.51e-05
49 3.785e-05 1.19e-05
50 0.0002131 6.37e-05
51 8.214e-05 3e-05
52 8.03e-05 3e-05
53 9.066e-05 1.89e-05
54 8.1e-06 4.8e-06
55 9.376e-05 4.6e-05
56 3.153e-05 1.03e-05
57 1.967e-05 7.6e-06
58 5.05e-05 1.52e-05
59 9.733e-05 2.724e-05
60 2.12e-05 7.9e-06
61 9.25e-05 1.9e-05
62 2.59e-05 7.5e-06
63 0.000438 0.0001187
64 0.000434 0.000123
65 0.0001116 4.3e-05
66 2.38e-05 7.87e-06
67 1.085e-05 5.6e-06
68 5.55e-05 1.436e-05
69 1.38e-05 6.2e-06
70 8.05e-06 3.4e-06
71 3.07e-05 8.9e-06
72 2.95e-05 9.06e-06
73 7.147e-05 2.307e-05
74 2.89e-05 1.526e-05
75 4.697e-05 1.59e-05
76 5.525e-05 2.456e-05
77 0.0002186 5.126e-05
78 4.673e-05 1.055e-05
79 3.12e-05 9.1e-06
80 0.0003064 9.2e-05
81 2.27e-05 1.365e-05
82 9.8e-06 4.1e-06
83 1.56e-05 6.44e-06
84 1.687e-05 5.1e-06
85 0.0002035 7.313e-05
86 2.116e-05 7.4e-06
87 2.724e-05 9.95e-06
88 2.337e-05 1.29e-05
89 8.03e-05 4.303e-05
90 1.17e-05 5.36e-06
91 7.31e-05 1.776e-05
92 6.795e-05 2.05e-05
93 1.21e-05 6.4e-06
94 1.7e-05 6.14e-06
95 0.0001932 6.09e-05
96 4.03e-05 9.66e-06
97 3.016e-05 9.6e-06
98 3.69e-05 1.234e-05
99 4.405e-05 1.13e-05
100 3.93e-05 1.17e-05
101 6.8e-06 3.76e-06
102 2.13e-05 5.9e-06
103 0.000198 5.68e-05
104 3.636e-05 1.025e-05
105 1.574e-05 5.2e-06
106 6.115e-05 1.76e-05
107 1.645e-05 5.1e-06
108 1.526e-05 8.8e-06
109 6.306e-05 1.44e-05
110 2.14e-05 7.1e-06
111 3.99e-05 9.95e-06
112 6.85e-06 3.46e-06
113 2.354e-05 1.14e-05
114 5.066e-05 1.58e-05
115 2.5e-05 8.5e-06
116 1.4e-05 7.2e-06
117 4.065e-05 1.07e-05
118 0.0002248 8.494e-05
119 5.46e-05 1.69e-05
120 7.31e-05 1.73e-05
121 0.000288 6.264e-05
122 9.43e-05 2.25e-05
123 2.927e-05 1.02e-05
124 1.22e-05 4.53e-06
125 2.74e-05 8.46e-06
126 2.55e-05 7.33e-06
127 7.45e-06 4.9e-06
128 9.2e-06 4.77e-06
129 2.34e-05 8.5e-06
130 6.33e-05 1.7e-05
131 6.03e-05 1.425e-05
132 6.17e-05 1.35e-05
133 2.45e-05 8.7e-06
134 5.245e-05 1.216e-05
135 0.0001352 3.32e-05
136 2.414e-05 8.6e-06
137 3.45e-05 9.36e-06
138 3.886e-05 1.19e-05
139 5.764e-05 1.46e-05
140 6.95e-05 2.635e-05
141 2.02e-05 7.5e-06
142 5.77e-05 1.436e-05
143 1.085e-05 5.2e-06
144 2.325e-05 7.03e-06
145 1.73e-05 6.3e-06
146 4.96e-05 1.38e-05
147 1.466e-05 6.4e-06
148 0.000311 5.686e-05
149 1.574e-05 5.36e-06
150 4.053e-05 1.687e-05
151 5.89e-05 2.706e-05
152 9.51e-05 2.36e-05
153 0.0001274 3.79e-05
154 9.06e-06 5.96e-06
155 4.68e-05 1.37e-05
156 3.695e-05 1.09e-05
157 2.48e-05 1.32e-05
158 1.94e-05 7.1e-06
159 9.15e-05 2.5e-05
160 0.0001315 2.605e-05
161 9.7e-06 6.5e-06
162 8e-05 1.95e-05
163 2.116e-05 7.15e-06
164 9.155e-05 3.034e-05
165 1.436e-05 4.53e-06
166 7.653e-05 1.74e-05
167 2.6e-05 8e-06
168 4.137e-05 1.21e-05
169 0.0002162 0.00011486
170 2.855e-05 8.7e-06
171 7.445e-05 2.044e-05
172 3.07e-05 1.27e-05
173 4.137e-05 1.32e-05
174 2.897e-05 1.14e-05
175 1.144e-05 1.21e-05
176 5.05e-05 1.264e-05
177 1.85e-05 6.44e-06
178 1.29e-05 4.8e-06
179 3.56e-05 1.08e-05
180 1.8e-05 6.4e-06
181 2.074e-05 6.26e-06
182 8.595e-05 2.676e-05
183 0.0001279 2.766e-05
184 2.706e-05 1.47e-05
185 2.47e-05 6.85e-06
186 1.514e-05 6.7e-06
187 3.64e-05 1.21e-05
188 4.995e-05 1.58e-05
189 2.64e-05 8.7e-06
190 5.156e-05 1.657e-05
191 2.056e-05 6.2e-06
192 3.95e-05 1.365e-05
193 1.82e-05 6.4e-06
194 2.575e-05 9.2e-06
195 2.074e-05 7.6e-06
196 2.474e-05 7.3e-06
197 3.415e-05 9.4e-06
198 5.376e-05 2.32e-05
199 3.16e-05 1.08e-05
200 4.99e-05 2.044e-05
201 2.54e-05 8.94e-06
202 8.87e-05 2.88e-05
203 3.35e-05 9.1e-06
204 3.046e-05 1.174e-05
205 3.797e-05 1.66e-05
206 4.52e-05 1.69e-05
207 4.51e-05 1.68e-05
208 3.594e-05 1.12e-05
209 0.0001104 3.69e-05
210 1e-05 3.93e-06
211 3.39e-05 1.46e-05
212 3.85e-05 1.03e-05
213 2.16e-05 6.4e-06
214 2.86e-05 9.5e-06
215 1.01e-05 4.65e-06
216 7.4e-05 2.2e-05
217 1.82e-05 6e-06
218 4.005e-05 1.353e-05
219 3.01e-05 1.31e-05
220 1.9e-05 8.64e-06
221 3.165e-05 7.75e-06
222 1.776e-05 6.8e-06
223 8.833e-05 2.2e-05
224 4.28e-05 1.17e-05
225 4.65e-05 1.216e-05
226 1.884e-05 7.33e-06
227 2.27e-05 7.5e-06
228 3.725e-05 1.127e-05
229 5.53e-05 1.454e-05
230 3.86e-05 1.174e-05
231 1e-05 4.65e-06
232 8.994e-05 2.46e-05
233 0.00011224 2.02e-05
234 5.74e-05 1.985e-05
235 2.65e-05 9.2e-06
236 6.473e-05 1.836e-05
237 2.42e-05 7.75e-06
238 6.4e-05 1.71e-05
239 3.17e-05 1.48e-05
240 3.713e-05 9.8e-06
241 8.7e-06 4.7e-06
242 2.474e-05 6.5e-06
243 3.36e-05 9.1e-06
244 4.9e-05 2.944e-05
245 4.876e-05 1.24e-05
246 5.79e-05 1.61e-05
247 6.425e-05 5.037e-05
248 5.764e-05 1.54e-05
249 0.0001576 3.95e-05
250 0.00010234 3.934e-05
251 2.927e-05 8.2e-06
252 2.63e-05 8.76e-06
253 2.52e-05 6.3e-06
254 5.17e-05 1.9e-05
255 7.56e-05 2.68e-05
256 3.09e-05 8.3e-06
257 2.944e-05 1.234e-05
258 1.454e-05 5.36e-06
259 0.0003378 7.796e-05
260 0.0002159 4.137e-05
261 2.843e-05 1.18e-05
262 2.45e-05 7.2e-06
263 4.804e-05 1.484e-05
264 3.75e-05 1.186e-05
265 8.54e-05 2.96e-05
266 2.92e-05 6.7e-06
267 3.45e-05 1.05e-05
268 9.4e-06 4.2e-06
269 3.79e-05 1.02e-05
270 1.17e-05 6.1e-06
271 1.94e-05 6.56e-06
272 7.09e-05 1.69e-05
273 3.06e-05 1.08e-05
274 5.877e-05 2.164e-05
275 3.57e-05 1.353e-05
276 1.68e-05 5.8e-06
277 2.64e-05 7.2e-06
278 2.77e-05 8.4e-06
279 3.326e-05 8.64e-06
280 8.8e-06 7.87e-06
281 7.325e-05 1.45e-05
282 5.41e-05 1.25e-05
283 3.55e-05 1.09e-05
284 2.664e-05 8.17e-06
285 1.276e-05 5.4e-06
286 4.697e-05 1.79e-05
287 7e-06 4.35e-06
288 0.0001739 4.2e-05
289 3.45e-05 1.42e-05
290 2.34e-05 8.8e-06
291 4.256e-05 1.26e-05
292 4.005e-05 1.746e-05
293 4.196e-05 1.997e-05
294 6.41e-05 1.7e-05
295 1.895e-05 6.4e-06
296 1.83e-05 7.33e-06
297 5.686e-05 1.76e-05
298 2.48e-05 8.64e-06
299 1.55e-05 6.56e-06
300 3.65e-05 1.38e-05
301 1.84e-05 6.8e-06
302 1.5e-05 6.14e-06
303 2.277e-05 6.56e-06
304 1.98e-05 7.1e-06
305 1.633e-05 7.45e-06
306 2.235e-05 6.3e-06
307 2.62e-05 9.24e-06
308 4.14e-05 1.09e-05
309 5.1e-05 1.305e-05
310 4.846e-05 1.717e-05
311 5.674e-05 1.4e-05
312 2.33e-05 7.6e-06
313 1.97e-05 5.6e-06
314 2.843e-05 7.9e-06
315 1.01e-05 4.7e-06
316 7.05e-05 2.027e-05
317 3.403e-05 1.09e-05
318 5.1e-05 1.967e-05
319 1.03e-05 3.76e-06
320 1.65e-05 7.03e-06
321 7.546e-05 2.193e-05
322 3.403e-05 1.12e-05
323 6.115e-05 1.63e-05
324 8.7e-06 4.95e-06
325 3.606e-05 9.83e-06
326 3.58e-05 1.127e-05
327 1.96e-05 7.2e-06
328 0.0002503 5.02e-05
329 2.474e-05 7.45e-06
330 6.896e-05 1.895e-05
331 2.23e-05 8.17e-06
332 1.49e-05 6e-06
333 3.7e-05 9e-06
334 0.0001615 4.387e-05
335 1.8e-05 5.84e-06
336 1.866e-05 6.26e-06
337 0.0001727 6.783e-05
338 1.615e-05 5.84e-06
339 0.000303 5.144e-05
340 2.37e-05 7.45e-06
341 5.406e-05 1.66e-05
342 5.9e-05 2.08e-05
343 4.786e-05 1.34e-05
344 3.25e-05 8.94e-06
345 7.37e-05 2.75e-05
346 1.44e-05 6.6e-06
347 5.627e-05 1.395e-05
348 2.94e-05 9.54e-06
349 5.2e-05 1.25e-05
350 2.04e-05 1.013e-05
351 1.83e-05 5.9e-06
352 7.24e-05 2.13e-05
353 3.546e-05 1.06e-05
354 6.19e-05 2.795e-05
355 0.00010026 3.326e-05
356 3.105e-05 1.15e-05
357 4.596e-05 1.216e-05
358 3.23e-05 1.234e-05
359 4.935e-05 1.854e-05
360 5.21e-05 1.514e-05
361 1.08e-05 5.3e-06
362 2.69e-05 8.3e-06
363 1.997e-05 8e-06
364 3.33e-05 1.31e-05
365 3.08e-05 1.067e-05
366 5.686e-05 1.51e-05
367 9.01e-05 2.17e-05
368 1.45e-05 5.07e-06
369 2.07e-05 6e-06
370 3.65e-05 9.3e-06
371 8.15e-05 2.134e-05
372 1.395e-05 5.54e-06
373 1.25e-05 7.7e-06
374 2.635e-05 8.6e-06
375 1.61e-05 7.2e-06
376 8.64e-06 5.9e-06
377 0.0001255 2.54e-05
378 2.48e-05 8.8e-06
379 1.34e-05 6.4e-06
380 2.03e-05 8.34e-06
381 1.186e-05 6.14e-06
382 2.41e-05 9.8e-06
383 1.87e-05 7e-06
384 1.657e-05 7.1e-06
385 2.605e-05 7.5e-06
386 7.9e-06 4.4e-06
387 5.233e-05 1.62e-05
388 1.514e-05 5.84e-06
389 0.0001448 5.555e-05
390 2.69e-05 7.15e-06
391 2.82e-05 8.4e-06
392 4.82e-05 1.51e-05
393 6.51e-05 1.47e-05
394 7.16e-05 2.22e-05
395 2.94e-05 1.07e-05
396 4.24e-05 1.395e-05
397 5.47e-05 1.705e-05
398 1.32e-05 5.07e-06
399 4.596e-05 2.056e-05
400 8.55e-05 2.325e-05
401 2.694e-05 8.1e-06
402 2.14e-05 7.15e-06
403 6.586e-05 1.764e-05
404 1.53e-05 7.45e-06
405 1.734e-05 5.66e-06
406 3.207e-05 9.2e-06
407 1.57e-05 5.36e-06
408 2.193e-05 8.34e-06
409 9.406e-05 2.18e-05
410 2.116e-05 7.45e-06
411 1.705e-05 6.74e-06
412 0.00010407 3.43e-05
413 3.7e-05 1.186e-05
414 1.16e-05 5.07e-06
415 8.17e-05 3.874e-05
416 5.32e-05 2.12e-05
417 2.56e-05 9.4e-06
418 9.45e-05 2.46e-05
419 4.17e-05 1.216e-05
420 0.0001887 3.46e-05
421 2.825e-05 9.83e-06
422 7.15e-06 4.23e-06
423 0.0001039 3.034e-05
424 1.89e-05 6.7e-06
425 4.697e-05 1.4e-05
426 1.895e-05 5.54e-06
427 1.02e-05 6.2e-06
428 4.16e-05 1.454e-05
429 0.0001068 3.415e-05
430 3.815e-05 1.03e-05
431 6.455e-05 1.985e-05
432 7.88e-05 1.866e-05
433 6.86e-05 1.884e-05
434 1.8e-05 6.8e-06
435 1.62e-05 7.87e-06
436 8.63e-05 2.366e-05
437 6.324e-05 1.53e-05
438 1.44e-05 5.66e-06
439 4.166e-05 1.22e-05
440 3.755e-05 1.16e-05
441 1.895e-05 8.64e-06
442 0.0001318 3.344e-05
443 3.856e-05 1.15e-05
444 7.14e-05 1.454e-05
445 5.51e-05 1.353e-05
446 7.45e-06 3.64e-06
447 7.707e-05 1.96e-05
448 2.235e-05 9.83e-06
449 4.27e-05 1.615e-05
450 0.0001476 4.345e-05
451 2.074e-05 1.01e-05
452 3.17e-05 1.174e-05
453 0.0002832 6.396e-05
454 1.895e-05 6.3e-06
455 4.065e-05 1.27e-05
456 1.2e-05 4.53e-06
457 2.104e-05 6.4e-06
458 3.03e-05 1.454e-05
459 5.674e-05 1.52e-05
460 6.06e-05 1.645e-05
461 3.42e-05 1.097e-05
462 7.77e-05 2.617e-05
463 1.764e-05 5.84e-06
464 1.56e-05 5.2e-06
465 3.37e-05 9.54e-06
466 6.59e-05 1.72e-05
467 2.6e-05 1.28e-05
468 4.303e-05 1.174e-05
469 8.26e-05 2.44e-05
470 1.19e-05 4.35e-06
471 3.24e-05 1.127e-05
472 0.0001975 4.905e-05
473 2.35e-05 6.9e-06
474 2.45e-05 9.5e-06
475 8.017e-05 2.056e-05
476 9.06e-06 4.05e-06
477 4.774e-05 1.276e-05
478 2.62e-05 1.043e-05
479 1.2e-05 4.65e-06
480 3.123e-05 1.03e-05
481 8.05e-06 4.6e-06
482 2.09e-05 5.96e-06
483 3.2e-05 1.186e-05
484 2.2e-05 7.7e-06
485 7.33e-05 2.51e-05
486 1.73e-05 5.36e-06
487 5.81e-05 1.705e-05
488 0.0001173 2.3e-05
489 1.293e-05 5.5e-06
490 1.043e-05 3.8e-06
491 4.536e-05 1.484e-05
492 2.563e-05 1.067e-05
493 1.746e-05 6.8e-06
494 8.94e-06 4.95e-06
495 2.235e-05 7.5e-06
496 4.96e-05 2.24e-05
497 4.5e-05 1.37e-05
498 2.867e-05 1.305e-05
499 0.0001342 3.564e-05
500 8.55e-05 1.99e-05
501 8.82e-05 2.146e-05
502 2.26e-05 9.3e-06
503 4.42e-05 8.77e-05
504 3.576e-05 1.37e-05
505 7.05e-05 3.32e-05
506 3.535e-05 1.52e-05
507 2.235e-05 7.4e-06
508 2.116e-05 7.15e-06
509 3.23e-05 8.9e-06
510 3.34e-05 1.05e-05
511 2.235e-05 7.7e-06
512 2.587e-05 8.76e-06
513 1.61e-05 7.5e-06
514 7.89e-05 3.78e-05
515 1.806e-05 6.6e-06
516 4.834e-05 1.53e-05
517 2.1e-05 6.3e-06
518 4.4e-05 1.16e-05
519 5.51e-05 1.62e-05
520 2.205e-05 7.4e-06
521 4.035e-05 9.95e-06
522 1.3e-05 5e-06
523 3.177e-05 8.17e-06
524 4.7e-05 1.764e-05
525 2.96e-05 9.83e-06
526 1.585e-05 5e-06
527 8.065e-05 2.11e-05
528 4.107e-05 1.395e-05
529 2.15e-05 8.05e-06
530 6.205e-05 1.836e-05
531 7.92e-05 1.83e-05
532 4.16e-05 1.127e-05
533 1.395e-05 5.8e-06
534 4.8e-06 4.1e-06
535 3.12e-05 1.05e-05
536 8.374e-05 2.05e-05
537 3.15e-05 1.466e-05
538 1.395e-05 5.9e-06
539 2.46e-05 7.45e-06
540 5.89e-05 1.377e-05
541 2.545e-05 1.156e-05
542 5.907e-05 2.104e-05
543 3.06e-05 7.1e-06
544 2.205e-05 8e-06
545 1.77e-05 6.56e-06
546 3.7e-05 1.08e-05
547 0.000142 4.15e-05
548 2.61e-05 9.3e-06
549 0.00010914 4.065e-05
550 5.89e-05 1.76e-05
551 2.027e-05 7.6e-06
552 5.54e-06 5.2e-06
553 2.11e-05 6.4e-06
554 1.69e-05 5.84e-06
555 4.226e-05 1.377e-05
556 9.7e-06 4.6e-06
557 1.59e-05 8.46e-06
558 2.41e-05 1.21e-05
559 4.63e-05 1.46e-05
560 9.8e-06 4.05e-06
561 3.86e-05 9.2e-06
562 1.39e-05 6.44e-06
563 3.487e-05 1.03e-05
564 2.18e-05 7.7e-06
565 7.886e-05 2.07e-05
566 2.885e-05 1.47e-05
567 1.556e-05 7e-06
568 1.47e-05 5.96e-06
569 3.2e-05 9.06e-06
570 7.343e-05 2.02e-05
571 8e-06 6.1e-06
572 1.6e-05 7.45e-06
573 1.77e-05 5.25e-06
574 0.0003574 0.0001114
575 1.46e-05 5.1e-06
576 1.276e-05 4.77e-06
577 3.123e-05 1.043e-05
578 1.526e-05 6.4e-06
579 1.97e-05 7.4e-06
580 5.28e-05 1.884e-05
581 7.397e-05 1.967e-05
582 2.295e-05 8.46e-06
583 2.61e-05 7.15e-06
584 5.67e-05 1.66e-05
585 1.49e-05 5.66e-06
586 3.654e-05 9e-06
587 1.854e-05 8.05e-06
588 3.74e-05 1.59e-05
589 3.666e-05 1.454e-05
590 2.03e-05 7.8e-06
591 4.91e-05 1.96e-05
592 4.51e-05 2.354e-05
593 0.0001965 4.88e-05
594 3.13e-05 1.055e-05
595 2.44e-05 7.8e-06
596 2.89e-05 8.7e-06
597 2.09e-05 6.9e-06
598 3.96e-05 1.18e-05
599 3.135e-05 1.13e-05
600 3.81e-05 9.9e-06
601 4.17e-05 1.21e-05
602 5.74e-05 1.83e-05
603 3.946e-05 1.76e-05
604 5.52e-05 2.116e-05
605 3.02e-05 1.144e-05
606 1.39e-05 5.66e-06
607 4.137e-05 1.63e-05
608 2.515e-05 7.57e-06
609 4.05e-05 9e-06
610 6.7e-05 1.95e-05
611 2.29e-05 6.7e-06
612 1.03e-05 4.1e-06
613 4.965e-05 1.526e-05
614 9.763e-05 2.027e-05
615 3.064e-05 8.1e-06
616 1.78e-05 6e-06
617 2.575e-05 9.1e-06
618 7.045e-05 1.83e-05
619 5.51e-05 1.73e-05
620 1.84e-05 6.85e-06
621 6.02e-05 1.68e-05
622 1.32e-05 5.5e-06
623 7.623e-05 2.205e-05
624 1.633e-05 5.1e-06
625 2.23e-05 7.45e-06
626 2.89e-05 9.8e-06
627 6.94e-05 1.603e-05
628 2.93e-05 1.09e-05
629 6.34e-05 1.943e-05
630 1.27e-05 5e-06
631 1.705e-05 6.2e-06
632 1.94e-05 6.6e-06
633 3.874e-05 1.27e-05
634 3.58e-05 1.454e-05
635 5.03e-05 1.144e-05
636 2.056e-05 6.74e-06
637 3.65e-05 1.57e-05
638 1.87e-05 6.44e-06
639 3.934e-05 1.097e-05
640 1.88e-05 7.8e-06
641 1.854e-05 6.2e-06
642 5.22e-05 1.854e-05
643 4.405e-05 1.36e-05
644 8.7e-05 1.884e-05
645 1.144e-05 6.44e-06
646 0.000187 4.75e-05
647 2.65e-05 1.276e-05
648 2.366e-05 1.067e-05
649 4.29e-05 1.3e-05
650 1.955e-05 6.8e-06
651 0.0001606 3.636e-05
652 4.62e-05 2.694e-05
653 8.2e-05 2.18e-05
654 2.74e-05 8.1e-06
655 1.925e-05 7.45e-06
656 4.727e-05 1.466e-05
657 6.26e-05 2.64e-05
658 3.24e-05 9.36e-06
659 1.48e-05 5.36e-06
660 3.12e-05 1.21e-05
661 1.264e-05 4.77e-06
662 2.754e-05 8.34e-06
663 8.75e-05 1.955e-05
664 0.0002918 4.99e-05
665 9.9e-06 5.2e-06
666 6.94e-05 2.75e-05
667 9.17e-05 1.94e-05
668 2.414e-05 6.7e-06
669 3.41e-05 1.305e-05
670 2.056e-05 6.4e-06
671 0.0002134 6.35e-05
672 3.02e-05 1.496e-05
673 7.284e-05 1.71e-05
674 6.58e-05 2.04e-05
675 6.47e-05 2.67e-05
676 2.03e-05 6.74e-06
677 5.597e-05 2.06e-05
678 2.176e-05 6.5e-06
679 2.35e-05 7e-06
680 4.41e-05 1.36e-05
681 1.8e-05 5.36e-06
682 6.77e-05 2.295e-05
683 0.0001281 2.503e-05
684 3.195e-05 1.15e-05
685 2.325e-05 8.5e-06
686 8.2e-06 4.2e-06
687 2.18e-05 6.85e-06
688 3.41e-05 1.2e-05
689 1.854e-05 5.66e-06
690 8.9e-06 4.65e-06
691 4.023e-05 1.067e-05
692 3.767e-05 9.95e-06
693 5.72e-05 1.56e-05
694 3.92e-05 1.115e-05
695 1.025e-05 5.54e-06
696 4.15e-05 1.055e-05
697 2.68e-05 8.64e-06
698 3.827e-05 1.15e-05
699 2.325e-05 8.6e-06
700 3.08e-05 8.94e-06
701 7.1e-05 2.414e-05
702 9.42e-05 1.997e-05
703 7.546e-05 2.694e-05
704 8.8e-06 5.1e-06
705 2.96e-05 8.9e-06
706 1.657e-05 5.1e-06
707 4.57e-05 1.436e-05
708 3.06e-05 9.6e-06
709 6.92e-05 2.587e-05
710 0.0001035 2.503e-05
711 2.13e-05 8e-06
712 3.576e-05 9.83e-06
713 7.194e-05 1.72e-05
714 1.29e-05 4.9e-06
715 2.587e-05 7.57e-06
716 1.34e-05 6.74e-06
717 9.83e-06 3.9e-06
718 2.52e-05 8.4e-06
719 1.335e-05 6.9e-06
720 5.996e-05 1.52e-05
721 3.546e-05 1.12e-05
722 2.146e-05 9.06e-06
723 9.4e-06 4.05e-06
724 8.61e-05 2.94e-05
725 1.76e-05 5.8e-06
726 1.293e-05 5e-06
727 4.04e-05 1.353e-05
728 9.245e-05 2.426e-05
729 1.08e-05 4.35e-06
730 3.6e-05 1.24e-05
731 3.284e-05 1.025e-05
732 2.2e-05 8.64e-06
733 0.0001211 2.78e-05
734 0.0001239 2.87e-05
735 2.825e-05 8.17e-06
736 3.72e-05 9.3e-06
737 1.94e-05 6.85e-06
738 2.8e-05 1.186e-05
739 4.19e-05 1.22e-05
740 1.234e-05 6.3e-06
741 9.26e-05 2.83e-05
742 3.296e-05 9.4e-06
743 3.403e-05 9.4e-06
744 4.137e-05 1.44e-05
745 6.735e-05 2.503e-05
746 1.45e-05 4.77e-06
747 1.7e-05 6.8e-06
748 7.963e-05 2.944e-05
749 1.276e-05 5.25e-06
750 4.74e-05 1.23e-05
751 4.5e-05 1.377e-05
752 2.89e-05 9.2e-06
753 8.77e-05 1.997e-05
754 0.0001144 2.176e-05
755 2.21e-05 7.7e-06
756 1.156e-05 5.07e-06
757 1.526e-05 5.7e-06
758 1.57e-05 8.6e-06
759 3.94e-05 1.02e-05
760 1.66e-05 5.66e-06
761 0.0002352 5.37e-05
762 2.87e-05 8.7e-06
763 1.67e-05 6.74e-06
764 6.6e-05 1.967e-05
765 1.28e-05 4.7e-06
766 2.414e-05 8.3e-06
767 1.687e-05 5.25e-06
768 1.4e-05 4.2e-06
769 3.29e-05 8.46e-06
770 7.67e-05 1.854e-05
771 3.67e-05 9.66e-06
772 4.697e-05 1.454e-05
773 1.42e-05 5.3e-06
774 1.264e-05 5.07e-06
775 7.12e-05 1.71e-05
776 6.31e-05 2.337e-05
777 3.68e-05 1.067e-05
778 1.925e-05 9.9e-06
779 2.11e-05 7.6e-06
780 5.543e-05 1.73e-05
781 4.26e-05 1.615e-05
782 1.16e-05 4.53e-06
783 7.09e-05 1.84e-05
784 2.75e-05 8.6e-06
785 7.15e-05 1.74e-05
786 3.98e-05 1.21e-05
787 1.65e-05 7.6e-06
788 7.385e-05 1.86e-05
789 1.91e-05 6.85e-06
790 2.06e-05 7.75e-06
791 4.94e-05 1.21e-05
792 2.32e-05 7.75e-06
793 1.806e-05 5.5e-06
794 8.935e-05 2.42e-05
795 3.34e-05 9.7e-06
796 1.943e-05 6.8e-06
797 1.144e-05 6.74e-06
798 4.18e-05 1.526e-05
799 6.73e-05 1.913e-05
800 2.42e-05 6.6e-06
801 3.403e-05 1.32e-05
802 5.36e-06 3.5e-06
803 8.4e-06 5.9e-06
804 2.897e-05 9.7e-06
805 0.0001743 5.31e-05
806 7.41e-05 1.98e-05
807 1.82e-05 7.57e-06
808 1.27e-05 6.26e-06
809 3.225e-05 1.055e-05
810 1.8e-05 1.025e-05
811 7.19e-05 2.22e-05
812 4.11e-05 1.18e-05
813 1.377e-05 6.44e-06
814 3.08e-05 1.13e-05
815 4.536e-05 1.377e-05
816 1.12e-05 4.65e-06
817 1.26e-05 1.12e-05
818 8.72e-05 2.205e-05
819 0.000542 9.197e-05
820 3.344e-05 1.085e-05
821 1.484e-05 5.96e-06
822 0.0001316 3.207e-05
823 4.79e-05 1.603e-05
824 2.384e-05 7.6e-06
825 2.736e-05 8.2e-06
826 0.000134 3.95e-05
827 2.82e-05 1.07e-05
828 4.72e-05 1.63e-05
829 2.25e-05 6.44e-06
830 1.705e-05 7.75e-06
831 2.676e-05 9.54e-06
832 3.165e-05 1.01e-05
833 0.0001094 3.5e-05
834 1.806e-05 7.15e-06
835 0.00010127 3.7e-05
836 1.353e-05 6.5e-06
837 0.0002756 6.163e-05
838 6.82e-05 1.913e-05
839 2.55e-05 1.04e-05
840 2.64e-05 7.3e-06
841 9.966e-05 3.2e-05
842 2.754e-05 9.54e-06
843 2.086e-05 9.1e-06
844 2.56e-05 8.4e-06
845 3.12e-05 9.36e-06
846 1.043e-05 4.65e-06
847 2.07e-05 8.46e-06
848 3.07e-05 9.8e-06
849 1.144e-05 4.5e-06
850 3.38e-05 1.425e-05
851 2.07e-05 7.45e-06
852 1.657e-05 6.7e-06
853 0.0002133 5.63e-05
854 2.76e-05 1.18e-05
855 6.33e-05 1.51e-05
856 0.0001303 3.046e-05
857 1.53e-05 5.66e-06
858 7.16e-05 2.64e-05
859 6.956e-05 4.8e-05
860 7.087e-05 3.26e-05
861 3.713e-05 1.08e-05
862 2.4e-05 6.4e-06
863 5.57e-05 1.69e-05
864 5.84e-05 1.44e-05
865 2.563e-05 1.06e-05
866 0.0001777 3.356e-05
867 4.363e-05 1.21e-05
868 1.13e-05 5.9e-06
869 9.954e-05 2.55e-05
870 1.67e-05 5.3e-06
871 2.64e-05 1.246e-05
872 7.44e-05 1.69e-05
873 1.025e-05 4.53e-06
874 3.886e-05 1.293e-05
875 2.253e-05 9.54e-06
876 2.474e-05 8.9e-06
877 0.00011677 3.004e-05
878 5.275e-05 1.78e-05
879 1.45e-05 6.56e-06
880 1.39e-05 5.66e-06
881 2.366e-05 6.7e-06
882 3.4e-05 9.06e-06
883 3.08e-05 8.94e-06
884 5.746e-05 1.395e-05
885 1.56e-05 6.2e-06
886 0.0001466 4.37e-05
887 1.76e-05 6.9e-06
888 4.5e-05 1.46e-05
889 2.83e-05 7.45e-06
890 1.055e-05 4.5e-06
891 1.633e-05 4.77e-06
892 1.365e-05 4.8e-06
893 1.997e-05 6.14e-06
894 1.01e-05 5.54e-06
895 2.33e-05 7.9e-06
896 1.96e-05 6.1e-06
897 1.585e-05 5.25e-06
898 5.78e-05 1.78e-05
899 2.193e-05 7.6e-06
900 8.8e-05 2.867e-05
901 7.35e-05 1.71e-05
902 3.13e-05 9.95e-06
903 6.497e-05 2.74e-05
904 2.49e-05 7.4e-06
905 3.35e-05 1.13e-05
906 3.25e-05 1.174e-05
907 0.00010437 3.767e-05
908 1.53e-05 5.9e-06
909 1.26e-05 5e-06
910 1.633e-05 7.7e-06
911 8.124e-05 2.176e-05
912 4.04e-05 1.77e-05
913 2.16e-05 6.5e-06
914 1.76e-05 5.84e-06
915 6.7e-05 1.615e-05
916 0.000114 2.68e-05
917 1.37e-05 6e-06
918 1.17e-05 5.36e-06
919 2.1e-05 6.8e-06
920 5.02e-05 1.794e-05
921 0.0001603 4.417e-05
922 5.13e-05 1.335e-05
923 5.54e-06 3.4e-06
924 9.423e-05 2.813e-05
925 8.43e-05 2.25e-05
926 2.21e-05 9.6e-06
927 3.946e-05 1.276e-05
928 2.38e-05 1.06e-05
929 4.333e-05 1.484e-05
930 3.743e-05 9.95e-06
931 2.116e-05 6.6e-06
932 3.6e-05 1.144e-05
933 1.29e-05 6.2e-06
934 2.91e-05 9.5e-06
935 2.533e-05 7.87e-06
936 2.956e-05 1.055e-05
937 7.52e-05 2.06e-05
938 2.82e-05 8.17e-06
939 8.21e-05 1.603e-05
940 3.994e-05 1.15e-05
941 0.0001103 3.29e-05
942 9.01e-05 2.38e-05
943 2.044e-05 7.87e-06
944 3.725e-05 9e-06
945 2.85e-05 1.22e-05
946 2.75e-05 9.36e-06
947 1.81e-05 5.54e-06
948 3.093e-05 1.35e-05
949 3.326e-05 1.365e-05
950 1.764e-05 5.6e-06
951 3.55e-05 1.097e-05
952 3.356e-05 1.407e-05
953 0.0002553 4.87e-05
954 3.266e-05 7.57e-06
955 2.05e-05 5.66e-06
956 1.68e-05 6.56e-06
957 8.86e-05 2.277e-05
958 6.28e-05 1.776e-05
959 9.76e-05 3.55e-05
960 1.556e-05 6.2e-06
961 9.924e-05 1.836e-05
962 2.944e-05 1e-05
963 3.594e-05 9.8e-06
964 1.884e-05 6.9e-06
965 0.0001253 3.23e-05
966 1.81e-05 6.7e-06
967 1.025e-05 4.53e-06
968 5.776e-05 1.74e-05
969 1.83e-05 7.1e-06
970 5.41e-05 1.38e-05
971 0.0001756 4.107e-05
972 2.116e-05 1.013e-05
973 1.06e-05 2.515e-05
974 4.17e-05 1.47e-05
975 2.354e-05 1.48e-05
976 2.64e-05 8.9e-06
977 3.89e-05 1.24e-05
978 2.43e-05 1.01e-05
979 9.5e-06 4.1e-06
980 4.09e-05 1.305e-05
981 3.32e-05 9.06e-06
982 1.88e-05 6.74e-06
983 3.874e-05 1.12e-05
984 2.116e-05 6.6e-06
985 3.475e-05 1.02e-05
986 2.79e-05 1.21e-05
987 3.18e-05 7.8e-06
988 4.864e-05 1.43e-05
989 1.84e-05 6.26e-06
990 8.94e-06 4.77e-06
991 1.043e-05 4.65e-06
992 1.71e-05 6.1e-06
993 3.85e-05 1.115e-05
994 1.144e-05 5.25e-06
995 1.967e-05 6.85e-06
996 2.92e-05 9.36e-06
997 1.353e-05 5.1e-06
998 3.08e-05 1.22e-05
999 2.116e-05 1.144e-05
1000 1.794e-05 7.7e-06
1001 1.2e-05 5.6e-06
1002 2.15e-05 7.03e-06
1003 0.000144 4.27e-05
1004 3.28e-05 1.013e-05
1005 1.276e-05 4.3e-06
1006 1.115e-05 4.8e-06
1007 2.48e-05 7.15e-06
1008 1.955e-05 6.14e-06
1009 2.253e-05 6.6e-06
1010 1.25e-05 5.6e-06
1011 2.64e-05 1.013e-05
1012 1.78e-05 7e-06
1013 3.67e-05 9.8e-06
1014 1.46e-05 6.3e-06
1015 8.285e-05 2.635e-05
1016 1.61e-05 4.6e-06
1017 5.174e-05 1.97e-05
1018 3.105e-05 1.186e-05
1019 3.88e-05 1.615e-05
1020 1.91e-05 6.5e-06
1021 4.774e-05 1.246e-05
1022 1.32e-05 4.95e-06
1023 2.05e-05 5.8e-06
1024 2.89e-05 8e-06
1025 4.596e-05 1.87e-05
1026 1.82e-05 7.15e-06
1027 3.815e-05 1.276e-05
1028 2.59e-05 7.4e-06
1029 3.5e-05 1.234e-05
1030 2.99e-05 9.8e-06
1031 1.81e-05 6.14e-06
1032 1.925e-05 8.17e-06
1033 4.36e-05 1.204e-05
1034 1.645e-05 6.5e-06
1035 3.064e-05 1.12e-05
1036 0.00010103 2.384e-05
1037 5.69e-05 2.07e-05
1038 3.7e-05 1.48e-05
1039 2.17e-05 7.15e-06
1040 6.27e-05 2.18e-05
1041 2.96e-05 8.76e-06
1042 1.86e-05 7e-06
1043 7.1e-05 2.51e-05
1044 1.6e-05 5.2e-06
1045 8.62e-05 2.104e-05
1046 2.885e-05 9.1e-06
1047 9.793e-05 2.78e-05
1048 3.75e-05 1.03e-05
1049 9.36e-06 4e-06
1050 2.6e-05 7.57e-06
1051 9e-06 5.25e-06
1052 1.293e-05 6.14e-06
1053 2.67e-05 1.15e-05
1054 9.14e-05 2.855e-05
1055 2.43e-05 1.02e-05
1056 2.694e-05 8.5e-06
1057 5.43e-05 1.53e-05
1058 1.967e-05 6.74e-06
1059 1.51e-05 5.96e-06
1060 2.396e-05 8e-06
1061 1.436e-05 5.96e-06
1062 1.76e-05 5.5e-06
1063 2.736e-05 7.33e-06
1064 8.285e-05 2.18e-05
1065 2.384e-05 7.15e-06
1066 2.55e-05 8.1e-06
1067 3.22e-05 8.8e-06
1068 7.594e-05 2.027e-05
1069 9.054e-05 2.646e-05
1070 2.587e-05 7.7e-06
1071 2.88e-05 8.4e-06
1072 2.414e-05 7.6e-06
1073 3.105e-05 1.27e-05
1074 1.526e-05 5.4e-06
1075 0.0001321 2.545e-05
1076 1.88e-05 7.3e-06
1077 0.000194 6.71e-05
1078 4.48e-05 1.07e-05
1079 3.37e-05 1.395e-05
1080 2.21e-05 8.94e-06
1081 4.91e-05 1.484e-05
1082 4.81e-05 1.633e-05
1083 1.514e-05 7.7e-06
1084 1.01e-05 5.4e-06
1085 2.14e-05 6.14e-06
1086 2.63e-05 1.01e-05
1087 5.156e-05 1.36e-05
1088 4.464e-05 1.425e-05
1089 1.1e-05 4.65e-06
1090 2.76e-05 1.12e-05
1091 2.26e-05 7.9e-06
1092 4.25e-05 1.276e-05
1093 1.81e-05 8.05e-06
1094 2.56e-05 8.34e-06
1095 4.46e-05 1.34e-05
1096 2.265e-05 7.9e-06
1097 4.31e-05 1.14e-05
1098 2.474e-05 8.46e-06
1099 1.47e-05 6.4e-06
1100 2.13e-05 6.9e-06
1101 2.766e-05 7.2e-06
1102 0.000179 4.02e-05
1103 2.706e-05 9.9e-06
1104 1.466e-05 5.4e-06
1105 2.95e-05 1.407e-05
1106 4.89e-05 1.22e-05
1107 6.5e-06 5.2e-06
1108 2.694e-05 9.83e-06
1109 0.0002286 5.77e-05
1110 8.34e-05 2.55e-05
1111 1.77e-05 7.57e-06
1112 1.96e-05 5.1e-06
1113 2.044e-05 1.32e-05
1114 1.84e-05 8.94e-06
1115 4.74e-05 1.11e-05
1116 3.374e-05 1.425e-05
1117 1.25e-05 6.8e-06
1118 2.366e-05 4.72e-05
1119 1.93e-05 6.9e-06
1120 1.633e-05 6.5e-06
1121 0.0001556 3.59e-05
1122 3.52e-05 1.21e-05
1123 5.19e-05 1.794e-05
1124 0.0001936 6.044e-05
1125 0.0001864 5.28e-05
1126 3.1e-05 1.19e-05
1127 3.53e-05 1.144e-05
1128 7.9e-05 2.617e-05
1129 2.277e-05 1.26e-05
1130 1.31e-05 6.3e-06
1131 6.497e-05 1.293e-05
1132 5.025e-05 1.377e-05
1133 5.823e-05 1.6e-05
1134 3.02e-05 8.3e-06
1135 5.21e-05 1.55e-05
1136 5.43e-05 2.3e-05
1137 3.14e-05 1.025e-05
1138 1.18e-05 4.6e-06
1139 6.07e-05 1.484e-05
1140 2.4e-05 7.33e-06
1141 2.28e-05 7.03e-06
1142 3.29e-05 8.94e-06
1143 9.06e-06 6.1e-06
1144 1.717e-05 8e-06
1145 3.56e-05 1.407e-05
1146 1.824e-05 5.8e-06
1147 4.2e-05 1.264e-05
1148 2.223e-05 6.5e-06
1149 2.265e-05 6.6e-06
1150 3.445e-05 1.305e-05
1151 2.795e-05 8.3e-06
1152 2.91e-05 8.9e-06
1153 9e-06 4.2e-06
1154 3.63e-05 1.11e-05
1155 2.6e-05 9.8e-06
1156 5.35e-05 1.37e-05
1157 3.65e-05 1.08e-05
1158 5.615e-05 1.7e-05
1159 2.84e-05 9.36e-06
1160 8.76e-06 5.2e-06
1161 0.00011027 3.01e-05
1162 2.2e-05 8.34e-06
1163 9.4e-05 2.617e-05
1164 2.68e-05 6.74e-06
1165 4.53e-05 1.48e-05
1166 1.764e-05 7.2e-06
1167 1.46e-05 5.8e-06
1168 3.54e-05 1.615e-05
1169 3.046e-05 1.21e-05
1170 1.836e-05 6.4e-06
1171 1.836e-05 6.9e-06
1172 5.656e-05 1.454e-05
1173 2.92e-05 8.17e-06
1174 9.36e-06 6.7e-06
1175 0.000103 3.21e-05
1176 5.97e-05 1.37e-05
1177 0.0002863 8.39e-05
1178 6.336e-05 1.35e-05
1179 2.42e-05 7.75e-06
1180 2.47e-05 8.9e-06
1181 3.535e-05 1.18e-05
1182 4.78e-05 1.18e-05
1183 3.71e-05 1.11e-05
1184 1.913e-05 9.2e-06
1185 4.07e-05 1.764e-05
1186 1.967e-05 7.87e-06
1187 1.42e-05 5.2e-06
1188 4.864e-05 1.23e-05
1189 2.9e-05 1.04e-05
1190 9.89e-05 2.04e-05
1191 7.48e-05 1.68e-05
1192 2.28e-05 6.5e-06
1193 5.01e-05 1.526e-05
1194 2.18e-05 1.013e-05
1195 0.0001842 3.8e-05
1196 0.00011516 4.36e-05
1197 0.00010705 3.27e-05
1198 3.725e-05 9.4e-06
1199 6.926e-05 1.913e-05


==> fig/nll.csv <==
0.000000000000000000e+00 -1.090919974795161274e+01 -1.060981235018985558e+01
1.000000000000000000e+00 -1.099546282160103061e+01 -1.064173921615020468e+01
2.000000000000000000e+00 -1.115596085535506710e+01 -1.083595879222176173e+01
3.000000000000000000e+00 -1.138448897021371131e+01 -1.105271808606302031e+01
4.000000000000000000e+00 -1.140965914052226893e+01 -1.100814122528357686e+01
5.000000000000000000e+00 -1.142537509230193571e+01 -1.103012851250392679e+01
6.000000000000000000e+00 -1.143958726468920162e+01 -1.103396209445626397e+01
7.000000000000000000e+00 -1.144284432876042956e+01 -1.103007565442272053e+01
8.000000000000000000e+00 -1.144317801957116920e+01 -1.102788870596273263e+01
9.000000000000000000e+00 -1.144319135573556245e+01 -1.102752269416036235e+01
1.000000000000000000e+01 -1.144319249579240960e+01 -1.102752063161334029e+01
1.100000000000000000e+01 -1.144319260678737216e+01 -1.102755413297674458e+01
1.200000000000000000e+01 -1.144319260853727727e+01 -1.102756183539076673e+01
1.300000000000000000e+01 -1.144319260855215425e+01 -1.102756273312107460e+01
1.400000000000000000e+01 -1.144319260855238163e+01 -1.102756286817419351e+01
1.500000000000000000e+01 -1.144319260855240650e+01 -1.102756291654472243e+01


==> fig/nllx.csv <==
0.000000000000000000e+00 2.220153399805227801e-01 5.181038344899813186e-02
1.000000000000000000e+00 1.499884107460578223e-02 8.982578789194424831e-03
2.000000000000000000e+00 7.806149665266275302e-03 5.818451810628175354e-03
3.000000000000000000e+00 5.216383095830679113e-03 3.951687328517436947e-03
4.000000000000000000e+00 3.635245400170485346e-03 3.004831445092956323e-03
5.000000000000000000e+00 2.797876798237363283e-03 2.391564057519038680e-03
6.000000000000000000e+00 2.179203244547049060e-03 1.868502032011747386e-03
7.000000000000000000e+00 1.841369584823648094e-03 1.567659258532027493e-03
8.000000000000000000e+00 1.498168709998329469e-03 1.299812491051852625e-03
9.000000000000000000e+00 1.299584632118542952e-03 1.108062371301154255e-03
1.000000000000000000e+01 1.065931225505967845e-03 8.908625265272954738e-04
1.100000000000000000e+01 8.488313636432091641e-04 7.359466608613729130e-04
1.200000000000000000e+01 7.185734583375354796e-04 6.324833064960936778e-04
1.300000000000000000e+01 6.224674250309666142e-04 5.751342248792449315e-04
1.400000000000000000e+01 5.481130466796457464e-04 5.122111054758231091e-04
1.500000000000000000e+01 5.026998343722273487e-04 4.564131947699934504e-04
1.600000000000000000e+01 4.600175990102191499e-04 4.354226717259734891e-04
1.700000000000000000e+01 4.229975227887431658e-04 4.005408570325622790e-04
1.800000000000000000e+01 3.942477070571233757e-04 3.895007644314318722e-04
1.900000000000000000e+01 3.684889730842163267e-04 3.467332505776236484e-04
2.000000000000000000e+01 3.479746930922071341e-04 3.462351272658755396e-04
2.100000000000000000e+01 3.473166562616824952e-04 3.050609561614692385e-04
2.200000000000000000e+01 3.041051332062730955e-04 2.830027819921573061e-04
2.300000000000000000e+01 2.950599902154256828e-04 3.287141428639491565e-04
2.400000000000000000e+01 2.772076722855369366e-04 2.977417661653210951e-04
2.500000000000000000e+01 2.721457676185915788e-04 2.451984464035679933e-04
2.600000000000000000e+01 2.606470483200003718e-04 2.366478582068035953e-04
2.700000000000000000e+01 2.550862011654923215e-04 2.264689429042240063e-04
2.800000000000000000e+01 2.554488267439107151e-04 2.279835916124284148e-04
2.900000000000000000e+01 2.246119712557022698e-04 2.109574976687630043e-04
3.000000000000000000e+01 2.213859360199421601e-04 2.039769464560474053e-04
3.100000000000000000e+01 2.171050479713206439e-04 1.996081506755823800e-04
3.200000000000000000e+01 2.051999875887607549e-04 2.078830349879960226e-04
3.300000000000000000e+01 1.991064097577085047e-04 1.836991661305849874e-04
3.400000000000000000e+01 1.973404081460709272e-04 1.787936188823853966e-04
3.500000000000000000e+01 1.848427685520922235e-04 1.818858919432386799e-04
3.600000000000000000e+01 3.397695912281051213e-04 1.896334400710960244e-04
3.700000000000000000e+01 1.818096373851100578e-04 1.708491270740826917e-04
3.800000000000000000e+01 1.703829840213681149e-04 1.639339655715351394e-04
3.900000000000000000e+01 1.643725983255232457e-04 1.763625503129636317e-04
4.000000000000000000e+01 1.630749512696638747e-04 1.615814439719542763e-04
4.100000000000000000e+01 1.625223481096327402e-04 1.512646343326196009e-04
4.200000000000000000e+01 1.588651947289084312e-04 1.533605080718795531e-04
4.300000000000000000e+01 1.545074878958985307e-04 1.421797192112232190e-04
4.400000000000000000e+01 1.677079106836269371e-04 1.526796183316037124e-04
4.500000000000000000e+01 1.414087905626123208e-04 1.387510980324198828e-04
4.600000000000000000e+01 1.442382517658795035e-04 1.402356139927481659e-04
4.700000000000000000e+01 1.372493284482819321e-04 1.376166697203492107e-04
4.800000000000000000e+01 1.378240528477666228e-04 1.365025626728311138e-04
4.900000000000000000e+01 1.310220438366134911e-04 1.232435251586139278e-04
5.000000000000000000e+01 1.344606290998247885e-04 1.234725109922389056e-04
5.100000000000000000e+01 1.289644824767795781e-04 1.771809643832966707e-04
5.200000000000000000e+01 1.257511589210480430e-04 1.383939575559149052e-04
5.300000000000000000e+01 1.234822603873908563e-04 1.137811274384148424e-04
5.400000000000000000e+01 1.255368290973516853e-04 1.143708273108738106e-04
5.500000000000000000e+01 1.195369429963951243e-04 1.110755954869091484e-04
5.600000000000000000e+01 1.150090166872056770e-04 1.124300977486806564e-04
5.700000000000000000e+01 1.159752965516721213e-04 1.070789629011414918e-04
5.800000000000000000e+01 1.178197278447138795e-04 1.328123174607753884e-04
5.900000000000000000e+01 1.086687818557644951e-04 1.566020733055969061e-04
6.000000000000000000e+01 1.075329148443415712e-04 1.036947198250951874e-04
6.100000000000000000e+01 1.032553999296700013e-04 1.108860549478170706e-04
6.200000000000000000e+01 1.196694806761418838e-04 9.989494622762625778e-05
6.300000000000000000e+01 9.842338554638748892e-05 1.137942413333803377e-04
6.400000000000000000e+01 1.001658138314572493e-04 9.718696053217475486e-05
6.500000000000000000e+01 1.072073620161972983e-04 1.011742411841017470e-04
6.600000000000000000e+01 9.387594754419599735e-05 9.572846038887898633e-05
6.700000000000000000e+01 9.328897353649759762e-05 9.187452155553425641e-05
6.800000000000000000e+01 9.893724597835292563e-05 8.946223329985514771e-05
6.900000000000000000e+01 9.348614412980774460e-05 1.012953554163686975e-04
7.000000000000000000e+01 8.915998400577033035e-05 1.016769619309343414e-04
7.100000000000000000e+01 9.342430508695543300e-05 9.418787318281829845e-05
7.200000000000000000e+01 9.013899019919336167e-05 8.560997249636178685e-05
7.300000000000000000e+01 9.065160935278982141e-05 8.358651413194214774e-05
7.400000000000000000e+01 8.777530543738975525e-05 8.470757680091386293e-05
7.500000000000000000e+01 8.264872788762052402e-05 8.840742957545444098e-05
7.600000000000000000e+01 9.127264405833557031e-05 7.985485601238906275e-05
7.700000000000000000e+01 7.864947314374148358e-05 9.067006166636322972e-05
7.800000000000000000e+01 8.708277920959516709e-05 7.779058166003475225e-05
7.900000000000000000e+01 7.960923733965804812e-05 7.909048668807372939e-05
8.000000000000000000e+01 7.735577576871340835e-05 8.761842686605328791e-05
8.100000000000000000e+01 8.344620999802524917e-05 8.227204758441075086e-05
8.200000000000000000e+01 7.665976183488964655e-05 9.131893990949417064e-05
8.300000000000000000e+01 7.572807138785720468e-05 9.120899107074364532e-05
8.400000000000000000e+01 7.527368366330241146e-05 7.347472215769812411e-05
8.500000000000000000e+01 7.754615032657359640e-05 7.682694481142485611e-05
8.600000000000000000e+01 7.397051308847342639e-05 1.119875621710282994e-04
8.700000000000000000e+01 6.939551414689049016e-05 1.010038010038745925e-04
8.800000000000000000e+01 7.859687607075708084e-05 7.936460771209870974e-05
8.900000000000000000e+01 6.729759494191966626e-05 6.792450498323888183e-05
9.000000000000000000e+01 7.219418407961105831e-05 7.332163494235525601e-05
9.100000000000000000e+01 6.761977313241611051e-05 7.089239205621804144e-05
9.200000000000000000e+01 6.777736309838170933e-05 7.008731209983427976e-05
9.300000000000000000e+01 6.794919759461967178e-05 6.580017545881371101e-05
9.400000000000000000e+01 6.664449693441081056e-05 7.267228269483894435e-05
9.500000000000000000e+01 6.540919382435579968e-05 1.282658841228112502e-04
9.600000000000000000e+01 6.598818440882798966e-05 7.369468900530288798e-05
9.700000000000000000e+01 6.379465053517681297e-05 6.905968572633962017e-05
9.800000000000000000e+01 6.114091539833073200e-05 6.722911202814430540e-05
9.900000000000000000e+01 6.743821116591182396e-05 6.538176579245676687e-05
1.000000000000000000e+02 6.167640914403212766e-05 6.111231768348564469e-05
1.010000000000000000e+02 5.815066887104573286e-05 5.972586727390686689e-05
1.020000000000000000e+02 5.802920097873235733e-05 5.890078745627155078e-05
1.030000000000000000e+02 5.853923197719268691e-05 6.666621406717846809e-05
1.040000000000000000e+02 6.010846074786968827e-05 6.380871462170035298e-05
1.050000000000000000e+02 5.677151401566031286e-05 6.071852461900562373e-05
1.060000000000000000e+02 5.945814021591407377e-05 6.343049938247228518e-05
1.070000000000000000e+02 5.743501295607226527e-05 5.853370807017199749e-05
1.080000000000000000e+02 5.634448161193480266e-05 5.389619536193398039e-05
1.090000000000000000e+02 6.012552849521549732e-05 7.043131326402847731e-05
1.100000000000000000e+02 5.493211613308328155e-05 5.416169292099463597e-05
1.110000000000000000e+02 5.126915086293593347e-05 5.526366910392728954e-05
1.120000000000000000e+02 5.299665950587950593e-05 5.444162486431499060e-05
1.130000000000000000e+02 5.154330171838712927e-05 6.613820480803649299e-05
1.140000000000000000e+02 5.389818863477557654e-05 5.447863363466846600e-05
1.150000000000000000e+02 4.994163338172560271e-05 5.168967434049894692e-05
1.160000000000000000e+02 5.428117015981115211e-05 5.933253026645009400e-05
1.170000000000000000e+02 4.854418608980874537e-05 6.085579943222304221e-05
1.180000000000000000e+02 5.171913643910859787e-05 5.427920739748515162e-05
1.190000000000000000e+02 4.912853871549789842e-05 9.359686276487385595e-05
1.200000000000000000e+02 5.011381135166933446e-05 4.851685269386507544e-05
1.210000000000000000e+02 4.859290449530817866e-05 5.573469558536695982e-05
1.220000000000000000e+02 4.729480453534052074e-05 4.802258961717598113e-05
1.230000000000000000e+02 4.397796442693409531e-05 4.775197400401035719e-05
1.240000000000000000e+02 5.089871653278047614e-05 5.309441209343883079e-05
1.250000000000000000e+02 4.595571280030223167e-05 4.642130734282546016e-05
1.260000000000000000e+02 4.504364143940620422e-05 4.620586837215038655e-05
1.270000000000000000e+02 4.964199009312627442e-05 5.073942826129496043e-05
1.280000000000000000e+02 4.174349237776671558e-05 4.674328961603653910e-05
1.290000000000000000e+02 4.641197665478102863e-05 4.787846725472870153e-05
1.300000000000000000e+02 4.260830265896705082e-05 5.339962473954074112e-05
1.310000000000000000e+02 4.392926387178401414e-05 4.469517632969654934e-05
1.320000000000000000e+02 4.303999608964658948e-05 4.607647477920788238e-05
1.330000000000000000e+02 4.191314297107358891e-05 5.005048684931049654e-05
1.340000000000000000e+02 4.309587287328516669e-05 4.335078794004706108e-05
1.350000000000000000e+02 4.199776555954788860e-05 6.023199695240085522e-05
1.360000000000000000e+02 4.120960104046389759e-05 4.266430977925968839e-05
1.370000000000000000e+02 4.309231866500340185e-05 4.188575505395419787e-05
1.380000000000000000e+02 3.848793649619134457e-05 4.613106779288500331e-05
1.390000000000000000e+02 4.123338051916410752e-05 4.548113050987013010e-05
1.400000000000000000e+02 4.072776840378840448e-05 4.085455167417725262e-05
1.410000000000000000e+02 3.729940484239099152e-05 5.338095463230274645e-05
1.420000000000000000e+02 3.974257769489971607e-05 4.567980218174246703e-05
1.430000000000000000e+02 3.727904482123752146e-05 4.096821508331534610e-05
1.440000000000000000e+02 4.067108229113121593e-05 5.000234057661146169e-05
1.450000000000000000e+02 3.751271384923408745e-05 3.874100904795341356e-05
1.460000000000000000e+02 3.476537875637101703e-05 4.095580744130226572e-05
1.470000000000000000e+02 4.015764699336917378e-05 3.962743440448927346e-05
1.480000000000000000e+02 3.603813417915565010e-05 7.340311237688487190e-05
1.490000000000000000e+02 3.772838249763784020e-05 3.912908456792744678e-05
1.500000000000000000e+02 3.580425295998187097e-05 4.238629214038762270e-05
1.510000000000000000e+02 3.602457676606718369e-05 5.151134241411151868e-05
1.520000000000000000e+02 3.515987215602459917e-05 4.784828939591534653e-05
1.530000000000000000e+02 3.672466853458899842e-05 4.461425429326482063e-05
1.540000000000000000e+02 3.360905194616255724e-05 3.712182015685054127e-05
1.550000000000000000e+02 3.327779100800398412e-05 4.219670159121354538e-05
1.560000000000000000e+02 3.367771557047187085e-05 6.534703910195578680e-05
1.570000000000000000e+02 3.502455355677132570e-05 3.859375530737452101e-05
1.580000000000000000e+02 3.178372809391779539e-05 3.956785081148458141e-05
1.590000000000000000e+02 3.739193380170036107e-05 3.633022109473434407e-05
1.600000000000000000e+02 3.072192996720938624e-05 3.867487825724916901e-05
1.610000000000000000e+02 3.286970626504626315e-05 3.669725260503279549e-05
1.620000000000000000e+02 3.232772001259339470e-05 4.039430840445372173e-05
1.630000000000000000e+02 3.465869721064033544e-05 4.266576026566326916e-05
1.640000000000000000e+02 3.003306383713303719e-05 3.423891510465182472e-05
1.650000000000000000e+02 3.097873059838699897e-05 6.177690200274810032e-05
1.660000000000000000e+02 3.072321929115181014e-05 3.536056125691781351e-05
1.670000000000000000e+02 3.315451894498740669e-05 3.897822787015077977e-05
1.680000000000000000e+02 2.941145561635494354e-05 4.303067131938102525e-05
1.690000000000000000e+02 3.177361536169579892e-05 3.356991849917297652e-05
1.700000000000000000e+02 3.188073198543861807e-05 3.373262035893276361e-05
1.710000000000000000e+02 2.949024499685037990e-05 3.437554560756931937e-05
1.720000000000000000e+02 2.840112974809016897e-05 3.602202365679356004e-05
1.730000000000000000e+02 2.861808134184684537e-05 3.208215862590198697e-05
1.740000000000000000e+02 3.067987529599728539e-05 3.303536364304212214e-05
1.750000000000000000e+02 2.945302973481981818e-05 3.597514568051943978e-05
1.760000000000000000e+02 2.911194601135018125e-05 3.580460164812393812e-05
1.770000000000000000e+02 3.036471086185580853e-05 3.208623093087226152e-05
1.780000000000000000e+02 2.736338341492228061e-05 3.197112537842865026e-05
1.790000000000000000e+02 2.808006026801497995e-05 3.272496561597411623e-05
1.800000000000000000e+02 2.717733911898297713e-05 3.293068225805958230e-05
1.810000000000000000e+02 2.618413896319301228e-05 3.532647388055920330e-05
1.820000000000000000e+02 2.948993892156674166e-05 3.090598911512642963e-05
1.830000000000000000e+02 2.685329299614143972e-05 3.393423340943020871e-05
1.840000000000000000e+02 2.633120163712495462e-05 3.309707210670846059e-05
1.850000000000000000e+02 2.667529993535329880e-05 3.109660610789433122e-05
1.860000000000000000e+02 2.569827134720981135e-05 3.551801307670151338e-05
1.870000000000000000e+02 2.791237318888306523e-05 3.059560452432681801e-05
1.880000000000000000e+02 2.591509621803803846e-05 4.608166156685911011e-05
1.890000000000000000e+02 2.590947056887671365e-05 3.714551727171055647e-05
1.900000000000000000e+02 2.565922640011800943e-05 3.019819133138905068e-05
1.910000000000000000e+02 2.543500968992399637e-05 2.934007973332579064e-05
1.920000000000000000e+02 2.452500443420528142e-05 3.986305654204140179e-05
1.930000000000000000e+02 2.567750869881516948e-05 2.988862979691475630e-05
1.940000000000000000e+02 2.393771086644847068e-05 3.890365497985234062e-05
1.950000000000000000e+02 2.753654286304178315e-05 4.105746508381950268e-05
1.960000000000000000e+02 2.514787323889322498e-05 2.758220849500503472e-05
1.970000000000000000e+02 2.302079796208999970e-05 3.298585710581391833e-05
1.980000000000000000e+02 2.272981379064731178e-05 2.948916667567876392e-05
1.990000000000000000e+02 2.552383986767381321e-05 3.097412108521287947e-05
2.000000000000000000e+02 2.631339295476209332e-05 3.185025649145245498e-05
2.010000000000000000e+02 2.265816188203946980e-05 2.727702124199519614e-05
2.020000000000000000e+02 2.203439825583094146e-05 2.853151311380012505e-05
2.030000000000000000e+02 2.343065209667353504e-05 2.878223329995914124e-05
2.040000000000000000e+02 2.291154897344919642e-05 3.225824863572294694e-05
2.050000000000000000e+02 2.400679164566099522e-05 3.103373184179266493e-05
2.060000000000000000e+02 2.799370806314982433e-05 2.694371716643217978e-05
2.070000000000000000e+02 2.112261858807566216e-05 2.628349876128292431e-05
2.080000000000000000e+02 2.278187229724911253e-05 2.924904430983588127e-05
2.090000000000000000e+02 2.097116390359587845e-05 2.728062141007588537e-05
2.100000000000000000e+02 2.301995948073454296e-05 2.649097839215149491e-05
2.110000000000000000e+02 2.245410100537507638e-05 3.173625057873626369e-05
2.120000000000000000e+02 2.103151295159477659e-05 2.582652685911549813e-05
2.130000000000000000e+02 2.077615494878652078e-05 2.536469403518519113e-05
2.140000000000000000e+02 2.422912007508178602e-05 2.638625114438279104e-05
2.150000000000000000e+02 2.009159327523472332e-05 2.592702728482739320e-05
2.160000000000000000e+02 2.123822198579243133e-05 2.622151056129951179e-05
2.170000000000000000e+02 2.156132749708679784e-05 2.727364924794528674e-05
2.180000000000000000e+02 2.081346472550649237e-05 2.564441453917728057e-05
2.190000000000000000e+02 2.001108482848697634e-05 3.341020831915860194e-05
2.200000000000000000e+02 2.127837452765864762e-05 2.531027656611210361e-05
2.210000000000000000e+02 2.172374183525486489e-05 2.609432847142064400e-05
2.220000000000000000e+02 1.957459399515452516e-05 2.786997579581414642e-05
2.230000000000000000e+02 2.190470382629427937e-05 2.672552929046408715e-05
2.240000000000000000e+02 1.945152660482563051e-05 3.040924925395908609e-05
2.250000000000000000e+02 1.972580813647558355e-05 2.462227739063867647e-05
2.260000000000000000e+02 1.890755981245699073e-05 2.691225068701896695e-05
2.270000000000000000e+02 2.176653884816914675e-05 2.519290178800777825e-05
2.280000000000000000e+02 1.866145217112110221e-05 2.470184001140296486e-05
2.290000000000000000e+02 2.028144187837218118e-05 2.480652425826216783e-05
2.300000000000000000e+02 1.782671413820935454e-05 2.486559215564436000e-05
2.310000000000000000e+02 1.903579480616220674e-05 2.720640319845794503e-05
2.320000000000000000e+02 2.079976899646377857e-05 3.154820636458074143e-05
2.330000000000000000e+02 1.905690021279345722e-05 2.401309340105702543e-05
2.340000000000000000e+02 1.914134802063926946e-05 2.446854625304695314e-05
2.350000000000000000e+02 4.985335558255125612e-05 4.844001377932727201e-05
2.360000000000000000e+02 2.392153211985714625e-05 2.394263581663835834e-05
2.370000000000000000e+02 1.715210085725023609e-05 2.359529093761617889e-05
2.380000000000000000e+02 1.646753680688561804e-05 2.331570751266553957e-05
2.390000000000000000e+02 1.617250714237646424e-05 2.280755936226341765e-05
2.400000000000000000e+02 1.637990370606227404e-05 2.334108243909819691e-05
2.410000000000000000e+02 1.623712498258100714e-05 2.295425532793160582e-05
2.420000000000000000e+02 1.625225616104823082e-05 2.240607192410000906e-05
2.430000000000000000e+02 1.771318332127217883e-05 2.337915068589306185e-05
2.440000000000000000e+02 1.702034661623959600e-05 2.308098929158101375e-05
2.450000000000000000e+02 1.811960571406719459e-05 2.253767093255495081e-05
2.460000000000000000e+02 1.668071611978423979e-05 2.662338997955278650e-05
2.470000000000000000e+02 1.747767691995250061e-05 2.462791339591300889e-05
2.480000000000000000e+02 1.748325356553929484e-05 2.234251393626133646e-05
2.490000000000000000e+02 1.774682340813645305e-05 2.515522794662198528e-05
2.500000000000000000e+02 1.652967644380017476e-05 2.251656398584600701e-05
2.510000000000000000e+02 1.665359023415172990e-05 2.510419144527986510e-05
2.520000000000000000e+02 1.727658328794253500e-05 2.290766213263850564e-05
2.530000000000000000e+02 1.731222306261770305e-05 2.956189171527512344e-05
2.540000000000000000e+02 1.659934918279759708e-05 2.199048438342288245e-05
2.550000000000000000e+02 1.622669718926772326e-05 2.282139893698816399e-05
2.560000000000000000e+02 1.619132595806149779e-05 2.286576163896825232e-05
2.570000000000000000e+02 1.743772172630997442e-05 2.273451772149807400e-05
2.580000000000000000e+02 1.692835355546170302e-05 2.395419285069995947e-05
2.590000000000000000e+02 1.675151686261718549e-05 2.163222942423696188e-05
2.600000000000000000e+02 1.579346178914420212e-05 2.218434955769528914e-05
2.610000000000000000e+02 1.600532860417539839e-05 2.205563221650663601e-05
2.620000000000000000e+02 1.607853851358716804e-05 2.240851616079453216e-05
2.630000000000000000e+02 1.655332403364203299e-05 2.410352407120323570e-05
2.640000000000000000e+02 1.574851716820072954e-05 2.615075405628886087e-05
2.650000000000000000e+02 1.568574090924812440e-05 2.292905175030076115e-05
2.660000000000000000e+02 1.670951224999346941e-05 2.545970043380900089e-05
2.670000000000000000e+02 1.639934471313608743e-05 2.189140873573099555e-05
2.680000000000000000e+02 1.506153275840915773e-05 2.163579723855946267e-05
2.690000000000000000e+02 1.585746928564428087e-05 2.120301338436547816e-05
2.700000000000000000e+02 1.566836104757385342e-05 2.144913140606756016e-05
2.710000000000000000e+02 1.503215373910885882e-05 2.297929160704370615e-05
2.720000000000000000e+02 1.479685467832799389e-05 2.473252961256851857e-05
2.730000000000000000e+02 1.798048982891487012e-05 2.595383167014612537e-05
2.740000000000000000e+02 1.597321155713871108e-05 2.326197046689533799e-05
2.750000000000000000e+02 1.440199777183200572e-05 2.191394603869412135e-05
2.760000000000000000e+02 1.497086421295534758e-05 2.169385562107587953e-05
2.770000000000000000e+02 1.441578033942884521e-05 2.041735606326255812e-05
2.780000000000000000e+02 1.520053167041623992e-05 2.121093634438390687e-05
2.790000000000000000e+02 1.512432714662281844e-05 2.337257845889932035e-05
2.800000000000000000e+02 1.491159734238559945e-05 2.136697514894573494e-05
2.810000000000000000e+02 1.442050896002910970e-05 2.151388413039967567e-05
2.820000000000000000e+02 1.424848807801026878e-05 2.515454611663396042e-05
2.830000000000000000e+02 1.534757517219986712e-05 2.207170660161258149e-05
2.840000000000000000e+02 1.424002700029329165e-05 2.153787158022168875e-05
2.850000000000000000e+02 1.374078983644721962e-05 1.980567884553844802e-05
2.860000000000000000e+02 1.455137467322250291e-05 2.357063912010441093e-05
2.870000000000000000e+02 1.492977769278998840e-05 2.046914303112619876e-05
2.880000000000000000e+02 1.345281689282273840e-05 2.004779829197407898e-05
2.890000000000000000e+02 1.433861885743681355e-05 2.197589909580225683e-05
2.900000000000000000e+02 1.357687119404242014e-05 2.227875595660104097e-05
2.910000000000000000e+02 1.388648972351802506e-05 2.002465555657787725e-05
2.920000000000000000e+02 1.528268540520609213e-05 2.001144149592922375e-05
2.930000000000000000e+02 1.294894062690824930e-05 1.961438315144429690e-05
2.940000000000000000e+02 1.406557003065245294e-05 1.978367588890250745e-05
2.950000000000000000e+02 1.366522608198768711e-05 1.954906823812052594e-05
2.960000000000000000e+02 1.326694929351409306e-05 1.948504323081579195e-05
2.970000000000000000e+02 1.407270907899752959e-05 1.936676029193525468e-05
2.980000000000000000e+02 1.387558153510326540e-05 2.108830024856918689e-05
2.990000000000000000e+02 1.331410392594989396e-05 1.960636815056204945e-05
3.000000000000000000e+02 1.349710882398843181e-05 2.044539973818852206e-05
3.010000000000000000e+02 1.313829450130773164e-05 2.139255305034263807e-05
3.020000000000000000e+02 1.273407597182085704e-05 2.027787083837514131e-05
3.030000000000000000e+02 1.445369130427328332e-05 2.026221460255328444e-05
3.040000000000000000e+02 1.284897077615217625e-05 1.989502229359156228e-05
3.050000000000000000e+02 1.285119166520113690e-05 2.133968303193493291e-05
3.060000000000000000e+02 1.297400043161663594e-05 1.973970494873356169e-05
3.070000000000000000e+02 1.354821448330767399e-05 2.143860074284020879e-05


==> fig/qualitative_min.csv <==
1.000000000000000048e-04 1.114583333333333398e-02 5.333333333333333676e-02
1.001000000000000072e-04 1.114583333333333398e-02 5.333333333333333676e-02
1.002000000000000097e-04 1.114583333333333398e-02 5.333333333333333676e-02
1.003000000000000121e-04 1.114583333333333398e-02 5.249999999999999806e-02
1.004000000000000145e-04 1.114583333333333398e-02 5.249999999999999806e-02
1.005000000000000169e-04 1.104166666666666664e-02 5.249999999999999806e-02
1.006000000000000194e-04 1.104166666666666664e-02 5.249999999999999806e-02
1.007000000000000218e-04 1.093749999999999931e-02 5.249999999999999806e-02
1.008000000000000242e-04 1.083333333333333370e-02 5.249999999999999806e-02
1.009000000000000267e-04 1.072916666666666637e-02 5.249999999999999806e-02
1.010000000000000291e-04 1.062500000000000076e-02 5.249999999999999806e-02
1.011000000000000315e-04 1.062500000000000076e-02 5.166666666666666630e-02
1.012000000000000340e-04 1.062500000000000076e-02 5.166666666666666630e-02
1.013000000000000364e-04 1.062500000000000076e-02 5.083333333333333454e-02
1.014000000000000388e-04 1.062500000000000076e-02 5.083333333333333454e-02
1.015000000000000413e-04 1.052083333333333343e-02 5.083333333333333454e-02
1.016000000000000437e-04 1.052083333333333343e-02 5.083333333333333454e-02
1.017000000000000461e-04 1.052083333333333343e-02 5.083333333333333454e-02
1.018000000000000485e-04 1.041666666666666609e-02 5.083333333333333454e-02
1.019000000000000510e-04 1.031250000000000049e-02 5.083333333333333454e-02
1.020000000000000534e-04 1.031250000000000049e-02 5.083333333333333454e-02
1.021000000000000558e-04 1.031250000000000049e-02 5.083333333333333454e-02
1.022000000000000583e-04 1.031250000000000049e-02 5.083333333333333454e-02
1.023000000000000607e-04 1.031250000000000049e-02 5.083333333333333454e-02
1.024000000000000631e-04 1.031250000000000049e-02 5.000000000000000278e-02
1.025000000000000656e-04 1.031250000000000049e-02 5.000000000000000278e-02
1.026000000000000680e-04 1.031250000000000049e-02 5.000000000000000278e-02
1.027000000000000704e-04 1.031250000000000049e-02 5.000000000000000278e-02
1.028000000000000729e-04 1.031250000000000049e-02 5.000000000000000278e-02
1.029000000000000753e-04 1.020833333333333315e-02 5.000000000000000278e-02
1.030000000000000777e-04 1.020833333333333315e-02 4.916666666666666408e-02
1.031000000000000801e-04 1.020833333333333315e-02 4.916666666666666408e-02
1.032000000000000826e-04 1.020833333333333315e-02 4.916666666666666408e-02
1.033000000000000850e-04 1.010416666666666581e-02 4.916666666666666408e-02
1.034000000000000874e-04 1.010416666666666581e-02 4.916666666666666408e-02
1.035000000000000899e-04 1.010416666666666581e-02 4.833333333333333232e-02
1.036000000000000923e-04 1.010416666666666581e-02 4.833333333333333232e-02
1.037000000000000947e-04 1.010416666666666581e-02 4.833333333333333232e-02
1.038000000000000972e-04 1.010416666666666581e-02 4.833333333333333232e-02
1.039000000000000996e-04 1.000000000000000021e-02 4.750000000000000056e-02
1.040000000000001020e-04 1.000000000000000021e-02 4.750000000000000056e-02
1.041000000000001045e-04 1.000000000000000021e-02 4.666666666666666879e-02
1.042000000000001069e-04 1.000000000000000021e-02 4.666666666666666879e-02
1.043000000000001093e-04 1.000000000000000021e-02 4.666666666666666879e-02
1.044000000000001117e-04 1.000000000000000021e-02 4.583333333333333010e-02
1.045000000000001142e-04 1.000000000000000021e-02 4.583333333333333010e-02
1.046000000000001166e-04 1.000000000000000021e-02 4.583333333333333010e-02
1.047000000000001190e-04 1.000000000000000021e-02 4.583333333333333010e-02
1.048000000000001215e-04 1.000000000000000021e-02 4.583333333333333010e-02
1.049000000000001239e-04 9.895833333333332871e-03 4.583333333333333010e-02
1.050000000000001263e-04 9.895833333333332871e-03 4.583333333333333010e-02
1.051000000000001288e-04 9.895833333333332871e-03 4.583333333333333010e-02
1.052000000000001312e-04 9.895833333333332871e-03 4.583333333333333010e-02
1.053000000000001336e-04 9.895833333333332871e-03 4.583333333333333010e-02
1.054000000000001360e-04 9.895833333333332871e-03 4.583333333333333010e-02
1.055000000000001385e-04 9.895833333333332871e-03 4.583333333333333010e-02
1.056000000000001409e-04 9.895833333333332871e-03 4.583333333333333010e-02
1.057000000000001433e-04 9.895833333333332871e-03 4.583333333333333010e-02
1.058000000000001458e-04 9.791666666666667268e-03 4.583333333333333010e-02
1.059000000000001482e-04 9.791666666666667268e-03 4.583333333333333010e-02
1.060000000000001506e-04 9.791666666666667268e-03 4.583333333333333010e-02
1.061000000000001531e-04 9.791666666666667268e-03 4.583333333333333010e-02
1.062000000000001555e-04 9.791666666666667268e-03 4.583333333333333010e-02
1.063000000000001579e-04 9.791666666666667268e-03 4.583333333333333010e-02
1.064000000000001604e-04 9.791666666666667268e-03 4.583333333333333010e-02
1.065000000000001628e-04 9.791666666666667268e-03 4.583333333333333010e-02
1.066000000000001652e-04 9.687499999999999931e-03 4.583333333333333010e-02
1.067000000000001676e-04 9.687499999999999931e-03 4.583333333333333010e-02
1.068000000000001701e-04 9.583333333333332593e-03 4.499999999999999833e-02
1.069000000000001725e-04 9.583333333333332593e-03 4.499999999999999833e-02
1.070000000000001749e-04 9.583333333333332593e-03 4.499999999999999833e-02
1.071000000000001774e-04 9.583333333333332593e-03 4.416666666666666657e-02
1.072000000000001798e-04 9.583333333333332593e-03 4.416666666666666657e-02
1.073000000000001822e-04 9.583333333333332593e-03 4.416666666666666657e-02
1.074000000000001847e-04 9.583333333333332593e-03 4.416666666666666657e-02
1.075000000000001871e-04 9.583333333333332593e-03 4.416666666666666657e-02
1.076000000000001895e-04 9.583333333333332593e-03 4.416666666666666657e-02
1.077000000000001920e-04 9.687499999999999931e-03 4.416666666666666657e-02
1.078000000000001944e-04 9.583333333333332593e-03 4.416666666666666657e-02
1.079000000000001968e-04 9.583333333333332593e-03 4.416666666666666657e-02
1.080000000000001992e-04 9.583333333333332593e-03 4.416666666666666657e-02
1.081000000000002017e-04 9.583333333333332593e-03 4.416666666666666657e-02
1.082000000000002041e-04 9.583333333333332593e-03 4.416666666666666657e-02
1.083000000000002065e-04 9.479166666666666990e-03 4.416666666666666657e-02
1.084000000000002090e-04 9.479166666666666990e-03 4.416666666666666657e-02
1.085000000000002114e-04 9.479166666666666990e-03 4.416666666666666657e-02
1.086000000000002138e-04 9.270833333333334050e-03 4.416666666666666657e-02
1.087000000000002163e-04 9.166666666666666713e-03 4.416666666666666657e-02
1.088000000000002187e-04 9.166666666666666713e-03 4.416666666666666657e-02
1.089000000000002211e-04 9.166666666666666713e-03 4.416666666666666657e-02
1.090000000000002236e-04 9.166666666666666713e-03 4.416666666666666657e-02
1.091000000000002260e-04 9.166666666666666713e-03 4.416666666666666657e-02
1.092000000000002284e-04 9.166666666666666713e-03 4.333333333333333481e-02
1.093000000000002308e-04 9.166666666666666713e-03 4.333333333333333481e-02
1.094000000000002333e-04 9.166666666666666713e-03 4.250000000000000305e-02
1.095000000000002357e-04 9.166666666666666713e-03 4.250000000000000305e-02
1.096000000000002381e-04 9.062499999999999375e-03 4.250000000000000305e-02
1.097000000000002406e-04 9.062499999999999375e-03 4.250000000000000305e-02
1.098000000000002430e-04 9.062499999999999375e-03 4.250000000000000305e-02
1.099000000000002454e-04 8.958333333333333773e-03 4.250000000000000305e-02
1.100000000000002479e-04 8.958333333333333773e-03 4.250000000000000305e-02
1.101000000000002503e-04 8.854166666666666435e-03 4.250000000000000305e-02
1.102000000000002527e-04 8.854166666666666435e-03 4.250000000000000305e-02
1.103000000000002552e-04 8.854166666666666435e-03 4.083333333333333259e-02
1.104000000000002576e-04 8.854166666666666435e-03 4.000000000000000083e-02
1.105000000000002600e-04 8.854166666666666435e-03 4.000000000000000083e-02
1.106000000000002624e-04 8.854166666666666435e-03 4.000000000000000083e-02
1.107000000000002649e-04 8.854166666666666435e-03 4.000000000000000083e-02
1.108000000000002673e-04 8.854166666666666435e-03 4.000000000000000083e-02
1.109000000000002697e-04 8.854166666666666435e-03 4.000000000000000083e-02
1.110000000000002722e-04 8.750000000000000833e-03 4.000000000000000083e-02
1.111000000000002746e-04 8.645833333333333495e-03 4.000000000000000083e-02
1.112000000000002770e-04 8.645833333333333495e-03 4.000000000000000083e-02
1.113000000000002795e-04 8.645833333333333495e-03 4.000000000000000083e-02
1.114000000000002819e-04 8.541666666666666158e-03 4.000000000000000083e-02
1.115000000000002843e-04 8.541666666666666158e-03 4.000000000000000083e-02
1.116000000000002868e-04 8.541666666666666158e-03 3.916666666666666907e-02
1.117000000000002892e-04 8.541666666666666158e-03 3.833333333333333037e-02
1.118000000000002916e-04 8.541666666666666158e-03 3.833333333333333037e-02
1.119000000000002940e-04 8.541666666666666158e-03 3.833333333333333037e-02
1.120000000000002965e-04 8.541666666666666158e-03 3.833333333333333037e-02
1.121000000000002989e-04 8.437500000000000555e-03 3.833333333333333037e-02
1.122000000000003013e-04 8.437500000000000555e-03 3.833333333333333037e-02
1.123000000000003038e-04 8.437500000000000555e-03 3.749999999999999861e-02
1.124000000000003062e-04 8.333333333333333218e-03 3.749999999999999861e-02
1.125000000000003086e-04 8.333333333333333218e-03 3.749999999999999861e-02
1.126000000000003111e-04 8.333333333333333218e-03 3.749999999999999861e-02
1.127000000000003135e-04 8.333333333333333218e-03 3.749999999999999861e-02
1.128000000000003159e-04 8.333333333333333218e-03 3.749999999999999861e-02
1.129000000000003184e-04 8.333333333333333218e-03 3.749999999999999861e-02
1.130000000000003208e-04 8.333333333333333218e-03 3.749999999999999861e-02
1.131000000000003232e-04 8.333333333333333218e-03 3.749999999999999861e-02
1.132000000000003256e-04 8.333333333333333218e-03 3.749999999999999861e-02
1.133000000000003281e-04 8.333333333333333218e-03 3.749999999999999861e-02
1.134000000000003305e-04 8.333333333333333218e-03 3.749999999999999861e-02
1.135000000000003329e-04 8.333333333333333218e-03 3.749999999999999861e-02
1.136000000000003354e-04 8.333333333333333218e-03 3.749999999999999861e-02
1.137000000000003378e-04 8.229166666666665880e-03 3.749999999999999861e-02
1.138000000000003402e-04 8.229166666666665880e-03 3.749999999999999861e-02
1.139000000000003427e-04 8.125000000000000278e-03 3.749999999999999861e-02
1.140000000000003451e-04 8.125000000000000278e-03 3.666666666666666685e-02
1.141000000000003475e-04 8.125000000000000278e-03 3.666666666666666685e-02
1.142000000000003500e-04 8.020833333333332940e-03 3.666666666666666685e-02
1.143000000000003524e-04 8.020833333333332940e-03 3.666666666666666685e-02
1.144000000000003548e-04 8.020833333333332940e-03 3.583333333333333509e-02
1.145000000000003572e-04 8.020833333333332940e-03 3.583333333333333509e-02
1.146000000000003597e-04 8.020833333333332940e-03 3.583333333333333509e-02
1.147000000000003621e-04 8.020833333333332940e-03 3.583333333333333509e-02
1.148000000000003645e-04 8.020833333333332940e-03 3.583333333333333509e-02
1.149000000000003670e-04 8.020833333333332940e-03 3.583333333333333509e-02
1.150000000000003694e-04 8.020833333333332940e-03 3.583333333333333509e-02
1.151000000000003718e-04 8.020833333333332940e-03 3.583333333333333509e-02
1.152000000000003743e-04 7.916666666666667337e-03 3.500000000000000333e-02
1.153000000000003767e-04 7.916666666666667337e-03 3.500000000000000333e-02
1.154000000000003791e-04 7.916666666666667337e-03 3.500000000000000333e-02
1.155000000000003815e-04 7.916666666666667337e-03 3.500000000000000333e-02
1.156000000000003840e-04 7.916666666666667337e-03 3.500000000000000333e-02
1.157000000000003864e-04 7.812500000000000000e-03 3.500000000000000333e-02
1.158000000000003888e-04 7.812500000000000000e-03 3.500000000000000333e-02
1.159000000000003913e-04 7.812500000000000000e-03 3.500000000000000333e-02
1.160000000000003937e-04 7.812500000000000000e-03 3.500000000000000333e-02
1.161000000000003961e-04 7.812500000000000000e-03 3.500000000000000333e-02
1.162000000000003986e-04 7.812500000000000000e-03 3.500000000000000333e-02
1.163000000000004010e-04 7.812500000000000000e-03 3.500000000000000333e-02
1.164000000000004034e-04 7.812500000000000000e-03 3.500000000000000333e-02
1.165000000000004059e-04 7.812500000000000000e-03 3.500000000000000333e-02
1.166000000000004083e-04 7.812500000000000000e-03 3.500000000000000333e-02
1.167000000000004107e-04 7.708333333333333530e-03 3.500000000000000333e-02
1.168000000000004131e-04 7.708333333333333530e-03 3.416666666666666463e-02
1.169000000000004156e-04 7.708333333333333530e-03 3.416666666666666463e-02
1.170000000000004180e-04 7.708333333333333530e-03 3.416666666666666463e-02
1.171000000000004204e-04 7.708333333333333530e-03 3.416666666666666463e-02
1.172000000000004229e-04 7.708333333333333530e-03 3.416666666666666463e-02
1.173000000000004253e-04 7.708333333333333530e-03 3.333333333333333287e-02
1.174000000000004277e-04 7.708333333333333530e-03 3.333333333333333287e-02
1.175000000000004302e-04 7.708333333333333530e-03 3.333333333333333287e-02
1.176000000000004326e-04 7.708333333333333530e-03 3.333333333333333287e-02
1.177000000000004350e-04 7.708333333333333530e-03 3.333333333333333287e-02
1.178000000000004375e-04 7.708333333333333530e-03 3.333333333333333287e-02
1.179000000000004399e-04 7.708333333333333530e-03 3.333333333333333287e-02
1.180000000000004423e-04 7.708333333333333530e-03 3.333333333333333287e-02
1.181000000000004447e-04 7.708333333333333530e-03 3.333333333333333287e-02
1.182000000000004472e-04 7.708333333333333530e-03 3.333333333333333287e-02
1.183000000000004496e-04 7.708333333333333530e-03 3.333333333333333287e-02
1.184000000000004520e-04 7.604166666666667060e-03 3.333333333333333287e-02
1.185000000000004545e-04 7.604166666666667060e-03 3.333333333333333287e-02
1.186000000000004569e-04 7.604166666666667060e-03 3.333333333333333287e-02
1.187000000000004593e-04 7.604166666666667060e-03 3.333333333333333287e-02
1.188000000000004618e-04 7.395833333333333252e-03 3.333333333333333287e-02
1.189000000000004642e-04 7.395833333333333252e-03 3.333333333333333287e-02
1.190000000000004666e-04 7.395833333333333252e-03 3.333333333333333287e-02
1.191000000000004691e-04 7.395833333333333252e-03 3.333333333333333287e-02
1.192000000000004715e-04 7.395833333333333252e-03 3.333333333333333287e-02
1.193000000000004739e-04 7.395833333333333252e-03 3.333333333333333287e-02
1.194000000000004763e-04 7.291666666666666782e-03 3.333333333333333287e-02
1.195000000000004788e-04 7.187500000000000312e-03 3.333333333333333287e-02
1.196000000000004812e-04 7.187500000000000312e-03 3.333333333333333287e-02
1.197000000000004836e-04 7.187500000000000312e-03 3.250000000000000111e-02
1.198000000000004861e-04 7.187500000000000312e-03 3.250000000000000111e-02
1.199000000000004885e-04 7.187500000000000312e-03 3.250000000000000111e-02
1.200000000000004909e-04 7.187500000000000312e-03 3.250000000000000111e-02
1.201000000000004934e-04 7.187500000000000312e-03 3.250000000000000111e-02
1.202000000000004958e-04 7.187500000000000312e-03 3.250000000000000111e-02
1.203000000000004982e-04 7.187500000000000312e-03 3.250000000000000111e-02
1.204000000000005007e-04 7.187500000000000312e-03 3.250000000000000111e-02
1.205000000000005031e-04 7.187500000000000312e-03 3.250000000000000111e-02
1.206000000000005055e-04 7.187500000000000312e-03 3.250000000000000111e-02
1.207000000000005079e-04 7.187500000000000312e-03 3.250000000000000111e-02
1.208000000000005104e-04 7.187500000000000312e-03 3.250000000000000111e-02
1.209000000000005128e-04 7.187500000000000312e-03 3.250000000000000111e-02
1.210000000000005152e-04 7.083333333333332975e-03 3.333333333333333287e-02
1.211000000000005177e-04 7.083333333333332975e-03 3.250000000000000111e-02
1.212000000000005201e-04 6.979166666666666505e-03 3.250000000000000111e-02
1.213000000000005225e-04 6.979166666666666505e-03 3.250000000000000111e-02
1.214000000000005250e-04 6.979166666666666505e-03 3.250000000000000111e-02
1.215000000000005274e-04 6.979166666666666505e-03 3.250000000000000111e-02
1.216000000000005298e-04 6.979166666666666505e-03 3.250000000000000111e-02
1.217000000000005323e-04 6.979166666666666505e-03 3.250000000000000111e-02
1.218000000000005347e-04 6.875000000000000035e-03 3.250000000000000111e-02
1.219000000000005371e-04 6.875000000000000035e-03 3.250000000000000111e-02
1.220000000000005395e-04 6.875000000000000035e-03 3.250000000000000111e-02
1.221000000000005284e-04 6.875000000000000035e-03 3.250000000000000111e-02
1.222000000000005309e-04 6.875000000000000035e-03 3.250000000000000111e-02
1.223000000000005333e-04 6.875000000000000035e-03 3.250000000000000111e-02
1.224000000000005357e-04 6.875000000000000035e-03 3.250000000000000111e-02
1.225000000000005381e-04 6.875000000000000035e-03 3.250000000000000111e-02
1.226000000000005406e-04 6.875000000000000035e-03 3.250000000000000111e-02
1.227000000000005430e-04 6.875000000000000035e-03 3.250000000000000111e-02
1.228000000000005454e-04 6.770833333333333565e-03 3.250000000000000111e-02
1.229000000000005479e-04 6.770833333333333565e-03 3.250000000000000111e-02
1.230000000000005503e-04 6.770833333333333565e-03 3.250000000000000111e-02
1.231000000000005527e-04 6.770833333333333565e-03 3.250000000000000111e-02
1.232000000000005552e-04 6.770833333333333565e-03 3.250000000000000111e-02
1.233000000000005576e-04 6.770833333333333565e-03 3.250000000000000111e-02
1.234000000000005600e-04 6.770833333333333565e-03 3.250000000000000111e-02
1.235000000000005625e-04 6.770833333333333565e-03 3.250000000000000111e-02
1.236000000000005649e-04 6.666666666666667095e-03 3.250000000000000111e-02
1.237000000000005673e-04 6.666666666666667095e-03 3.250000000000000111e-02
1.238000000000005697e-04 6.666666666666667095e-03 3.250000000000000111e-02
1.239000000000005722e-04 6.666666666666667095e-03 3.166666666666666935e-02
1.240000000000005746e-04 6.666666666666667095e-03 3.166666666666666935e-02
1.241000000000005770e-04 6.562499999999999757e-03 3.166666666666666935e-02
1.242000000000005795e-04 6.562499999999999757e-03 3.166666666666666935e-02
1.243000000000005819e-04 6.562499999999999757e-03 3.166666666666666935e-02
1.244000000000005843e-04 6.562499999999999757e-03 3.166666666666666935e-02
1.245000000000005868e-04 6.562499999999999757e-03 3.166666666666666935e-02
1.246000000000005892e-04 6.562499999999999757e-03 3.166666666666666935e-02
1.247000000000005916e-04 6.458333333333333287e-03 3.166666666666666935e-02
1.248000000000005941e-04 6.458333333333333287e-03 3.166666666666666935e-02
1.249000000000005965e-04 6.458333333333333287e-03 3.166666666666666935e-02
1.250000000000005989e-04 6.458333333333333287e-03 3.166666666666666935e-02
1.251000000000006013e-04 6.458333333333333287e-03 3.166666666666666935e-02
1.252000000000006038e-04 6.458333333333333287e-03 3.166666666666666935e-02
1.253000000000006062e-04 6.458333333333333287e-03 3.083333333333333412e-02
1.254000000000006086e-04 6.458333333333333287e-03 3.083333333333333412e-02
1.255000000000006111e-04 6.354166666666666817e-03 2.999999999999999889e-02
1.256000000000006135e-04 6.354166666666666817e-03 2.999999999999999889e-02
1.257000000000006159e-04 6.354166666666666817e-03 2.999999999999999889e-02
1.258000000000006184e-04 6.354166666666666817e-03 2.999999999999999889e-02
1.259000000000006208e-04 6.354166666666666817e-03 2.999999999999999889e-02
1.260000000000006232e-04 6.354166666666666817e-03 2.999999999999999889e-02
1.261000000000006257e-04 6.250000000000000347e-03 2.999999999999999889e-02
1.262000000000006281e-04 6.250000000000000347e-03 2.999999999999999889e-02
1.263000000000006305e-04 6.250000000000000347e-03 2.999999999999999889e-02
1.264000000000006329e-04 6.250000000000000347e-03 2.999999999999999889e-02
1.265000000000006354e-04 6.250000000000000347e-03 2.999999999999999889e-02
1.266000000000006378e-04 6.250000000000000347e-03 2.999999999999999889e-02
1.267000000000006402e-04 6.250000000000000347e-03 2.999999999999999889e-02
1.268000000000006427e-04 6.250000000000000347e-03 2.999999999999999889e-02
1.269000000000006451e-04 6.250000000000000347e-03 2.999999999999999889e-02
1.270000000000006475e-04 6.250000000000000347e-03 2.999999999999999889e-02
1.271000000000006500e-04 6.250000000000000347e-03 2.999999999999999889e-02
1.272000000000006524e-04 6.250000000000000347e-03 2.999999999999999889e-02
1.273000000000006548e-04 6.250000000000000347e-03 2.999999999999999889e-02
1.274000000000006572e-04 6.250000000000000347e-03 2.916666666666666713e-02
1.275000000000006597e-04 6.250000000000000347e-03 2.916666666666666713e-02
1.276000000000006621e-04 6.250000000000000347e-03 2.916666666666666713e-02
1.277000000000006645e-04 6.250000000000000347e-03 2.916666666666666713e-02
1.278000000000006670e-04 6.250000000000000347e-03 2.916666666666666713e-02
1.279000000000006694e-04 6.250000000000000347e-03 2.833333333333333190e-02
1.280000000000006718e-04 6.250000000000000347e-03 2.833333333333333190e-02
1.281000000000006743e-04 6.250000000000000347e-03 2.750000000000000014e-02
1.282000000000006767e-04 6.250000000000000347e-03 2.750000000000000014e-02
1.283000000000006791e-04 6.250000000000000347e-03 2.750000000000000014e-02
1.284000000000006816e-04 6.250000000000000347e-03 2.750000000000000014e-02
1.285000000000006840e-04 6.250000000000000347e-03 2.750000000000000014e-02
1.286000000000006864e-04 6.250000000000000347e-03 2.750000000000000014e-02
1.287000000000006888e-04 6.250000000000000347e-03 2.750000000000000014e-02
1.288000000000006913e-04 6.250000000000000347e-03 2.750000000000000014e-02
1.289000000000006937e-04 6.250000000000000347e-03 2.750000000000000014e-02
1.290000000000006961e-04 6.250000000000000347e-03 2.750000000000000014e-02
1.291000000000006986e-04 6.145833333333333010e-03 2.750000000000000014e-02
1.292000000000007010e-04 6.145833333333333010e-03 2.750000000000000014e-02
1.293000000000007034e-04 6.145833333333333010e-03 2.750000000000000014e-02
1.294000000000007059e-04 6.145833333333333010e-03 2.750000000000000014e-02
1.295000000000007083e-04 6.145833333333333010e-03 2.750000000000000014e-02
1.296000000000007107e-04 6.145833333333333010e-03 2.750000000000000014e-02
1.297000000000007132e-04 6.145833333333333010e-03 2.750000000000000014e-02
1.298000000000007156e-04 6.145833333333333010e-03 2.750000000000000014e-02
1.299000000000007180e-04 6.145833333333333010e-03 2.750000000000000014e-02
1.300000000000007204e-04 6.145833333333333010e-03 2.750000000000000014e-02
1.301000000000007229e-04 6.145833333333333010e-03 2.750000000000000014e-02
1.302000000000007253e-04 6.145833333333333010e-03 2.750000000000000014e-02
1.303000000000007277e-04 6.145833333333333010e-03 2.666666666666666838e-02
1.304000000000007302e-04 6.145833333333333010e-03 2.666666666666666838e-02
1.305000000000007326e-04 6.145833333333333010e-03 2.666666666666666838e-02
1.306000000000007350e-04 6.145833333333333010e-03 2.666666666666666838e-02
1.307000000000007375e-04 6.145833333333333010e-03 2.666666666666666838e-02
1.308000000000007399e-04 6.145833333333333010e-03 2.666666666666666838e-02
1.309000000000007423e-04 6.145833333333333010e-03 2.666666666666666838e-02
1.310000000000007448e-04 6.145833333333333010e-03 2.666666666666666838e-02
1.311000000000007472e-04 6.145833333333333010e-03 2.666666666666666838e-02
1.312000000000007496e-04 6.145833333333333010e-03 2.666666666666666838e-02
1.313000000000007520e-04 6.145833333333333010e-03 2.666666666666666838e-02
1.314000000000007545e-04 6.145833333333333010e-03 2.666666666666666838e-02
1.315000000000007569e-04 6.145833333333333010e-03 2.583333333333333315e-02
1.316000000000007593e-04 6.145833333333333010e-03 2.500000000000000139e-02
1.317000000000007618e-04 6.145833333333333010e-03 2.500000000000000139e-02
1.318000000000007642e-04 6.145833333333333010e-03 2.416666666666666616e-02
1.319000000000007666e-04 6.145833333333333010e-03 2.416666666666666616e-02
1.320000000000007691e-04 6.145833333333333010e-03 2.416666666666666616e-02
1.321000000000007715e-04 6.145833333333333010e-03 2.333333333333333440e-02
1.322000000000007739e-04 6.145833333333333010e-03 2.333333333333333440e-02
1.323000000000007764e-04 6.145833333333333010e-03 2.333333333333333440e-02
1.324000000000007788e-04 6.145833333333333010e-03 2.333333333333333440e-02
1.325000000000007812e-04 6.145833333333333010e-03 2.333333333333333440e-02
1.326000000000007836e-04 6.145833333333333010e-03 2.333333333333333440e-02
1.327000000000007861e-04 6.041666666666666539e-03 2.333333333333333440e-02
1.328000000000007885e-04 6.041666666666666539e-03 2.333333333333333440e-02
1.329000000000007909e-04 6.041666666666666539e-03 2.333333333333333440e-02
1.330000000000007934e-04 6.041666666666666539e-03 2.333333333333333440e-02
1.331000000000007958e-04 6.041666666666666539e-03 2.333333333333333440e-02
1.332000000000007982e-04 5.937500000000000069e-03 2.333333333333333440e-02
1.333000000000008007e-04 5.937500000000000069e-03 2.333333333333333440e-02
1.334000000000008031e-04 5.937500000000000069e-03 2.333333333333333440e-02
1.335000000000008055e-04 5.833333333333333599e-03 2.333333333333333440e-02
1.336000000000008080e-04 5.833333333333333599e-03 2.333333333333333440e-02
1.337000000000008104e-04 5.833333333333333599e-03 2.333333333333333440e-02
1.338000000000008128e-04 5.833333333333333599e-03 2.333333333333333440e-02
1.339000000000008152e-04 5.833333333333333599e-03 2.333333333333333440e-02
1.340000000000008177e-04 5.833333333333333599e-03 2.249999999999999917e-02
1.341000000000008201e-04 5.729166666666666262e-03 2.249999999999999917e-02
1.342000000000008225e-04 5.729166666666666262e-03 2.166666666666666741e-02
1.343000000000008250e-04 5.520833333333333322e-03 2.166666666666666741e-02
1.344000000000008274e-04 5.520833333333333322e-03 2.166666666666666741e-02
1.345000000000008298e-04 5.520833333333333322e-03 2.166666666666666741e-02
1.346000000000008323e-04 5.520833333333333322e-03 2.166666666666666741e-02
1.347000000000008347e-04 5.416666666666666852e-03 2.166666666666666741e-02
1.348000000000008371e-04 5.416666666666666852e-03 2.166666666666666741e-02
1.349000000000008396e-04 5.416666666666666852e-03 2.166666666666666741e-02
1.350000000000008420e-04 5.416666666666666852e-03 2.166666666666666741e-02
1.351000000000008444e-04 5.520833333333333322e-03 2.166666666666666741e-02
1.352000000000008468e-04 5.520833333333333322e-03 2.083333333333333218e-02
1.353000000000008493e-04 5.520833333333333322e-03 2.083333333333333218e-02
1.354000000000008517e-04 5.520833333333333322e-03 2.083333333333333218e-02
1.355000000000008541e-04 5.520833333333333322e-03 2.083333333333333218e-02
1.356000000000008566e-04 5.520833333333333322e-03 2.083333333333333218e-02
1.357000000000008590e-04 5.416666666666666852e-03 2.083333333333333218e-02
1.358000000000008614e-04 5.416666666666666852e-03 2.083333333333333218e-02
1.359000000000008639e-04 5.416666666666666852e-03 2.083333333333333218e-02
1.360000000000008663e-04 5.416666666666666852e-03 2.083333333333333218e-02
1.361000000000008687e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.362000000000008712e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.363000000000008736e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.364000000000008760e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.365000000000008784e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.366000000000008809e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.367000000000008833e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.368000000000008857e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.369000000000008882e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.370000000000008906e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.371000000000008930e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.372000000000008955e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.373000000000008979e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.374000000000009003e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.375000000000009028e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.376000000000009052e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.377000000000009076e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.378000000000009100e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.379000000000009125e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.380000000000009149e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.381000000000009173e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.382000000000009198e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.383000000000009222e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.384000000000009246e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.385000000000009271e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.386000000000009295e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.387000000000009319e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.388000000000009343e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.389000000000009368e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.390000000000009392e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.391000000000009416e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.392000000000009441e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.393000000000009465e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.394000000000009489e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.395000000000009514e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.396000000000009538e-04 5.312500000000000382e-03 2.083333333333333218e-02
1.397000000000009562e-04 5.208333333333333044e-03 2.083333333333333218e-02
1.398000000000009587e-04 5.208333333333333044e-03 2.083333333333333218e-02
1.399000000000009611e-04 5.208333333333333044e-03 2.083333333333333218e-02
1.400000000000009635e-04 5.208333333333333044e-03 2.083333333333333218e-02
1.401000000000009659e-04 5.208333333333333044e-03 2.083333333333333218e-02
1.402000000000009684e-04 5.208333333333333044e-03 2.083333333333333218e-02
1.403000000000009708e-04 5.208333333333333044e-03 2.083333333333333218e-02
1.404000000000009732e-04 5.208333333333333044e-03 2.083333333333333218e-02
1.405000000000009757e-04 5.208333333333333044e-03 2.083333333333333218e-02
1.406000000000009781e-04 5.208333333333333044e-03 2.083333333333333218e-02
1.407000000000009805e-04 5.208333333333333044e-03 2.083333333333333218e-02
1.408000000000009830e-04 5.208333333333333044e-03 2.083333333333333218e-02
1.409000000000009854e-04 5.104166666666666574e-03 2.083333333333333218e-02
1.410000000000009878e-04 5.104166666666666574e-03 2.083333333333333218e-02
1.411000000000009903e-04 5.104166666666666574e-03 2.083333333333333218e-02
1.412000000000009927e-04 5.104166666666666574e-03 2.083333333333333218e-02
1.413000000000009951e-04 5.104166666666666574e-03 2.083333333333333218e-02
1.414000000000009975e-04 5.104166666666666574e-03 2.083333333333333218e-02
1.415000000000010000e-04 5.104166666666666574e-03 2.083333333333333218e-02
1.416000000000010024e-04 5.104166666666666574e-03 2.083333333333333218e-02
1.417000000000010048e-04 5.104166666666666574e-03 2.083333333333333218e-02
1.418000000000010073e-04 5.104166666666666574e-03 2.083333333333333218e-02
1.419000000000010097e-04 5.104166666666666574e-03 2.083333333333333218e-02
1.420000000000010121e-04 5.104166666666666574e-03 2.000000000000000042e-02
1.421000000000010146e-04 5.104166666666666574e-03 2.000000000000000042e-02
1.422000000000010170e-04 5.104166666666666574e-03 2.000000000000000042e-02
1.423000000000010194e-04 5.104166666666666574e-03 2.000000000000000042e-02
1.424000000000010219e-04 5.104166666666666574e-03 2.000000000000000042e-02
1.425000000000010243e-04 5.104166666666666574e-03 2.000000000000000042e-02
1.426000000000010267e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.427000000000010291e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.428000000000010316e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.429000000000010340e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.430000000000010364e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.431000000000010389e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.432000000000010413e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.433000000000010437e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.434000000000010462e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.435000000000010486e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.436000000000010510e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.437000000000010535e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.438000000000010559e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.439000000000010583e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.440000000000010607e-04 5.000000000000000104e-03 1.916666666666666519e-02
1.441000000000010632e-04 5.000000000000000104e-03 1.916666666666666519e-02
1.442000000000010656e-04 5.000000000000000104e-03 1.916666666666666519e-02
1.443000000000010680e-04 5.000000000000000104e-03 1.916666666666666519e-02
1.444000000000010705e-04 5.000000000000000104e-03 1.916666666666666519e-02
1.445000000000010729e-04 5.000000000000000104e-03 1.916666666666666519e-02
1.446000000000010753e-04 5.000000000000000104e-03 1.916666666666666519e-02
1.447000000000010778e-04 5.000000000000000104e-03 1.916666666666666519e-02
1.448000000000010802e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.449000000000010826e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.450000000000010851e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.451000000000010875e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.452000000000010899e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.453000000000010923e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.454000000000010948e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.455000000000010972e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.456000000000010996e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.457000000000011021e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.458000000000011045e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.459000000000011069e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.460000000000011094e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.461000000000011118e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.462000000000011142e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.463000000000011167e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.464000000000011191e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.465000000000011215e-04 5.000000000000000104e-03 2.000000000000000042e-02
1.466000000000011239e-04 5.000000000000000104e-03 1.916666666666666519e-02
1.467000000000011264e-04 5.000000000000000104e-03 1.916666666666666519e-02
1.468000000000011288e-04 5.000000000000000104e-03 1.916666666666666519e-02
1.469000000000011312e-04 5.000000000000000104e-03 1.916666666666666519e-02
1.470000000000011337e-04 5.000000000000000104e-03 1.916666666666666519e-02
1.471000000000011361e-04 5.000000000000000104e-03 1.916666666666666519e-02
1.472000000000011385e-04 4.895833333333333634e-03 1.916666666666666519e-02
1.473000000000011410e-04 4.895833333333333634e-03 1.916666666666666519e-02
1.474000000000011434e-04 4.895833333333333634e-03 1.916666666666666519e-02
1.475000000000011458e-04 4.895833333333333634e-03 1.916666666666666519e-02
1.476000000000011483e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.477000000000011507e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.478000000000011531e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.479000000000011555e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.480000000000011580e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.481000000000011604e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.482000000000011628e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.483000000000011653e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.484000000000011677e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.485000000000011701e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.486000000000011726e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.487000000000011750e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.488000000000011774e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.489000000000011798e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.490000000000011823e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.491000000000011847e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.492000000000011871e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.493000000000011896e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.494000000000011920e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.495000000000011944e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.496000000000011969e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.497000000000011993e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.498000000000012017e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.499000000000012042e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.500000000000012066e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.501000000000012090e-04 4.895833333333333634e-03 1.833333333333333343e-02
1.502000000000012114e-04 4.791666666666666297e-03 1.833333333333333343e-02
1.503000000000012139e-04 4.791666666666666297e-03 1.833333333333333343e-02
1.504000000000012163e-04 4.791666666666666297e-03 1.833333333333333343e-02
1.505000000000012187e-04 4.791666666666666297e-03 1.833333333333333343e-02
1.506000000000012212e-04 4.791666666666666297e-03 1.833333333333333343e-02
1.507000000000012236e-04 4.791666666666666297e-03 1.833333333333333343e-02
1.508000000000012260e-04 4.791666666666666297e-03 1.833333333333333343e-02
1.509000000000012285e-04 4.791666666666666297e-03 1.833333333333333343e-02
1.510000000000012309e-04 4.791666666666666297e-03 1.833333333333333343e-02
1.511000000000012333e-04 4.791666666666666297e-03 1.833333333333333343e-02
1.512000000000012358e-04 4.791666666666666297e-03 1.833333333333333343e-02
1.513000000000012382e-04 4.687499999999999827e-03 1.833333333333333343e-02
1.514000000000012406e-04 4.687499999999999827e-03 1.833333333333333343e-02
1.515000000000012430e-04 4.687499999999999827e-03 1.833333333333333343e-02
1.516000000000012455e-04 4.583333333333333356e-03 1.833333333333333343e-02
1.517000000000012479e-04 4.583333333333333356e-03 1.833333333333333343e-02
1.518000000000012503e-04 4.583333333333333356e-03 1.833333333333333343e-02
1.519000000000012528e-04 4.479166666666666886e-03 1.833333333333333343e-02
1.520000000000012552e-04 4.479166666666666886e-03 1.833333333333333343e-02
1.521000000000012576e-04 4.479166666666666886e-03 1.833333333333333343e-02
1.522000000000012601e-04 4.479166666666666886e-03 1.833333333333333343e-02
1.523000000000012625e-04 4.479166666666666886e-03 1.833333333333333343e-02
1.524000000000012649e-04 4.479166666666666886e-03 1.833333333333333343e-02
1.525000000000012674e-04 4.479166666666666886e-03 1.833333333333333343e-02
1.526000000000012698e-04 4.479166666666666886e-03 1.833333333333333343e-02
1.527000000000012722e-04 4.479166666666666886e-03 1.833333333333333343e-02
1.528000000000012746e-04 4.479166666666666886e-03 1.833333333333333343e-02
1.529000000000012771e-04 4.479166666666666886e-03 1.833333333333333343e-02
1.530000000000012795e-04 4.479166666666666886e-03 1.833333333333333343e-02
1.531000000000012819e-04 4.479166666666666886e-03 1.833333333333333343e-02
1.532000000000012844e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.533000000000012868e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.534000000000012892e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.535000000000012917e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.536000000000012941e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.537000000000012965e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.538000000000012990e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.539000000000013014e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.540000000000013038e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.541000000000013062e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.542000000000013087e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.543000000000013111e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.544000000000013135e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.545000000000013160e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.546000000000013184e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.547000000000013208e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.548000000000013233e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.549000000000013257e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.550000000000013281e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.551000000000013306e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.552000000000013330e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.553000000000013354e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.554000000000013378e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.555000000000013403e-04 4.375000000000000416e-03 1.833333333333333343e-02
1.556000000000013427e-04 4.375000000000000416e-03 1.750000000000000167e-02
1.557000000000013451e-04 4.375000000000000416e-03 1.750000000000000167e-02
1.558000000000013476e-04 4.375000000000000416e-03 1.750000000000000167e-02
1.559000000000013500e-04 4.375000000000000416e-03 1.750000000000000167e-02
1.560000000000013524e-04 4.375000000000000416e-03 1.750000000000000167e-02
1.561000000000013549e-04 4.375000000000000416e-03 1.750000000000000167e-02
1.562000000000013573e-04 4.375000000000000416e-03 1.750000000000000167e-02
1.563000000000013597e-04 4.375000000000000416e-03 1.750000000000000167e-02
1.564000000000013622e-04 4.270833333333333079e-03 1.750000000000000167e-02
1.565000000000013646e-04 4.270833333333333079e-03 1.750000000000000167e-02
1.566000000000013670e-04 4.270833333333333079e-03 1.750000000000000167e-02
1.567000000000013694e-04 4.270833333333333079e-03 1.750000000000000167e-02
1.568000000000013719e-04 4.270833333333333079e-03 1.750000000000000167e-02
1.569000000000013743e-04 4.270833333333333079e-03 1.750000000000000167e-02
1.570000000000013767e-04 4.270833333333333079e-03 1.750000000000000167e-02
1.571000000000013792e-04 4.270833333333333079e-03 1.750000000000000167e-02
1.572000000000013816e-04 4.166666666666666609e-03 1.750000000000000167e-02
1.573000000000013840e-04 4.166666666666666609e-03 1.750000000000000167e-02
1.574000000000013865e-04 4.166666666666666609e-03 1.750000000000000167e-02
1.575000000000013889e-04 4.166666666666666609e-03 1.750000000000000167e-02
1.576000000000013913e-04 4.166666666666666609e-03 1.666666666666666644e-02
1.577000000000013938e-04 4.166666666666666609e-03 1.666666666666666644e-02
1.578000000000013962e-04 4.166666666666666609e-03 1.666666666666666644e-02
1.579000000000013986e-04 4.166666666666666609e-03 1.666666666666666644e-02
1.580000000000014010e-04 4.062500000000000139e-03 1.666666666666666644e-02
1.581000000000014035e-04 3.958333333333333669e-03 1.666666666666666644e-02
1.582000000000014059e-04 3.958333333333333669e-03 1.666666666666666644e-02
1.583000000000014083e-04 3.958333333333333669e-03 1.666666666666666644e-02
1.584000000000014108e-04 3.958333333333333669e-03 1.666666666666666644e-02
1.585000000000014132e-04 3.958333333333333669e-03 1.666666666666666644e-02
1.586000000000014156e-04 3.958333333333333669e-03 1.666666666666666644e-02
1.587000000000014181e-04 3.958333333333333669e-03 1.666666666666666644e-02
1.588000000000014205e-04 3.958333333333333669e-03 1.666666666666666644e-02
1.589000000000014229e-04 3.958333333333333669e-03 1.666666666666666644e-02
1.590000000000014253e-04 3.958333333333333669e-03 1.666666666666666644e-02
1.591000000000014278e-04 3.958333333333333669e-03 1.666666666666666644e-02
1.592000000000014302e-04 3.958333333333333669e-03 1.666666666666666644e-02
1.593000000000014326e-04 3.854166666666666765e-03 1.666666666666666644e-02
1.594000000000014351e-04 3.854166666666666765e-03 1.666666666666666644e-02
1.595000000000014375e-04 3.854166666666666765e-03 1.666666666666666644e-02
1.596000000000014399e-04 3.854166666666666765e-03 1.666666666666666644e-02
1.597000000000014424e-04 3.854166666666666765e-03 1.666666666666666644e-02
1.598000000000014448e-04 3.854166666666666765e-03 1.666666666666666644e-02
1.599000000000014472e-04 3.854166666666666765e-03 1.666666666666666644e-02
1.600000000000014497e-04 3.854166666666666765e-03 1.666666666666666644e-02
1.601000000000014521e-04 3.854166666666666765e-03 1.666666666666666644e-02
1.602000000000014545e-04 3.854166666666666765e-03 1.666666666666666644e-02
1.603000000000014569e-04 3.854166666666666765e-03 1.583333333333333467e-02
1.604000000000014594e-04 3.854166666666666765e-03 1.583333333333333467e-02
1.605000000000014618e-04 3.749999999999999861e-03 1.583333333333333467e-02
1.606000000000014642e-04 3.749999999999999861e-03 1.499999999999999944e-02
1.607000000000014667e-04 3.749999999999999861e-03 1.499999999999999944e-02
1.608000000000014691e-04 3.749999999999999861e-03 1.499999999999999944e-02
1.609000000000014715e-04 3.749999999999999861e-03 1.499999999999999944e-02
1.610000000000014740e-04 3.749999999999999861e-03 1.499999999999999944e-02
1.611000000000014764e-04 3.749999999999999861e-03 1.499999999999999944e-02
1.612000000000014788e-04 3.749999999999999861e-03 1.499999999999999944e-02
1.613000000000014813e-04 3.749999999999999861e-03 1.499999999999999944e-02
1.614000000000014837e-04 3.749999999999999861e-03 1.499999999999999944e-02
1.615000000000014861e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.616000000000014885e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.617000000000014910e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.618000000000014934e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.619000000000014958e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.620000000000014983e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.621000000000015007e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.622000000000015031e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.623000000000015056e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.624000000000015080e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.625000000000015104e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.626000000000015129e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.627000000000015153e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.628000000000015177e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.629000000000015201e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.630000000000015226e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.631000000000015250e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.632000000000015274e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.633000000000015299e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.634000000000015323e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.635000000000015347e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.636000000000015372e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.637000000000015396e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.638000000000015420e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.639000000000015445e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.640000000000015469e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.641000000000015493e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.642000000000015517e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.643000000000015542e-04 3.749999999999999861e-03 1.416666666666666595e-02
1.644000000000015566e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.645000000000015590e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.646000000000015615e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.647000000000015639e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.648000000000015663e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.649000000000015688e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.650000000000015712e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.651000000000015736e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.652000000000015761e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.653000000000015785e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.654000000000015809e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.655000000000015833e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.656000000000015858e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.657000000000015882e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.658000000000015906e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.659000000000015931e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.660000000000015955e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.661000000000015979e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.662000000000016004e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.663000000000016028e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.664000000000016052e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.665000000000016077e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.666000000000016101e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.667000000000016125e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.668000000000016149e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.669000000000016174e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.670000000000016198e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.671000000000016222e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.672000000000016247e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.673000000000016271e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.674000000000016295e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.675000000000016320e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.676000000000016344e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.677000000000016368e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.678000000000016393e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.679000000000016417e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.680000000000016441e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.681000000000016465e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.682000000000016490e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.683000000000016514e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.684000000000016538e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.685000000000016563e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.686000000000016587e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.687000000000016611e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.688000000000016636e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.689000000000016660e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.690000000000016684e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.691000000000016708e-04 3.645833333333333391e-03 1.416666666666666595e-02
1.692000000000016733e-04 3.541666666666666487e-03 1.416666666666666595e-02
1.693000000000016757e-04 3.541666666666666487e-03 1.416666666666666595e-02
1.694000000000016781e-04 3.541666666666666487e-03 1.416666666666666595e-02
1.695000000000016806e-04 3.437500000000000017e-03 1.416666666666666595e-02
1.696000000000016830e-04 3.437500000000000017e-03 1.416666666666666595e-02
1.697000000000016854e-04 3.437500000000000017e-03 1.416666666666666595e-02
1.698000000000016879e-04 3.437500000000000017e-03 1.416666666666666595e-02
1.699000000000016903e-04 3.437500000000000017e-03 1.416666666666666595e-02
1.700000000000016927e-04 3.437500000000000017e-03 1.416666666666666595e-02
1.701000000000016952e-04 3.437500000000000017e-03 1.416666666666666595e-02
1.702000000000016976e-04 3.437500000000000017e-03 1.416666666666666595e-02
1.703000000000017000e-04 3.437500000000000017e-03 1.416666666666666595e-02
1.704000000000017024e-04 3.333333333333333547e-03 1.416666666666666595e-02
1.705000000000017049e-04 3.333333333333333547e-03 1.416666666666666595e-02
1.706000000000017073e-04 3.333333333333333547e-03 1.416666666666666595e-02
1.707000000000017097e-04 3.333333333333333547e-03 1.416666666666666595e-02
1.708000000000017122e-04 3.333333333333333547e-03 1.416666666666666595e-02
1.709000000000017146e-04 3.333333333333333547e-03 1.416666666666666595e-02
1.710000000000017170e-04 3.333333333333333547e-03 1.416666666666666595e-02
1.711000000000017195e-04 3.333333333333333547e-03 1.416666666666666595e-02
1.712000000000017219e-04 3.333333333333333547e-03 1.416666666666666595e-02
1.713000000000017243e-04 3.333333333333333547e-03 1.416666666666666595e-02
1.714000000000017268e-04 3.333333333333333547e-03 1.416666666666666595e-02
1.715000000000017292e-04 3.333333333333333547e-03 1.416666666666666595e-02
1.716000000000017316e-04 3.333333333333333547e-03 1.416666666666666595e-02
1.717000000000017340e-04 3.229166666666666644e-03 1.416666666666666595e-02
1.718000000000017365e-04 3.229166666666666644e-03 1.416666666666666595e-02
1.719000000000017389e-04 3.229166666666666644e-03 1.416666666666666595e-02
1.720000000000017413e-04 3.229166666666666644e-03 1.416666666666666595e-02
1.721000000000017438e-04 3.229166666666666644e-03 1.416666666666666595e-02
1.722000000000017462e-04 3.229166666666666644e-03 1.416666666666666595e-02
1.723000000000017486e-04 3.229166666666666644e-03 1.416666666666666595e-02
1.724000000000017511e-04 3.229166666666666644e-03 1.416666666666666595e-02
1.725000000000017535e-04 3.229166666666666644e-03 1.416666666666666595e-02
1.726000000000017559e-04 3.229166666666666644e-03 1.416666666666666595e-02
1.727000000000017584e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.728000000000017608e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.729000000000017632e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.730000000000017656e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.731000000000017681e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.732000000000017705e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.733000000000017729e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.734000000000017754e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.735000000000017778e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.736000000000017802e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.737000000000017827e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.738000000000017851e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.739000000000017875e-04 3.229166666666666644e-03 1.416666666666666595e-02
1.740000000000017900e-04 3.229166666666666644e-03 1.416666666666666595e-02
1.741000000000017924e-04 3.229166666666666644e-03 1.416666666666666595e-02
1.742000000000017948e-04 3.229166666666666644e-03 1.416666666666666595e-02
1.743000000000017972e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.744000000000017997e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.745000000000018021e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.746000000000018045e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.747000000000018070e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.748000000000018094e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.749000000000018118e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.750000000000018143e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.751000000000018167e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.752000000000018191e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.753000000000018216e-04 3.229166666666666644e-03 1.499999999999999944e-02
1.754000000000018240e-04 3.125000000000000173e-03 1.499999999999999944e-02
1.755000000000018264e-04 3.020833333333333270e-03 1.499999999999999944e-02
1.756000000000018288e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.757000000000018313e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.758000000000018337e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.759000000000018361e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.760000000000018386e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.761000000000018410e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.762000000000018434e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.763000000000018459e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.764000000000018483e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.765000000000018507e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.766000000000018532e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.767000000000018556e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.768000000000018580e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.769000000000018604e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.770000000000018629e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.771000000000018653e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.772000000000018677e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.773000000000018702e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.774000000000018726e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.775000000000018750e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.776000000000018775e-04 3.020833333333333270e-03 1.416666666666666595e-02
1.777000000000018799e-04 3.020833333333333270e-03 1.333333333333333419e-02
1.778000000000018823e-04 3.020833333333333270e-03 1.333333333333333419e-02
1.779000000000018848e-04 3.020833333333333270e-03 1.333333333333333419e-02
1.780000000000018872e-04 3.020833333333333270e-03 1.333333333333333419e-02
1.781000000000018896e-04 3.020833333333333270e-03 1.333333333333333419e-02
1.782000000000018920e-04 3.020833333333333270e-03 1.333333333333333419e-02
1.783000000000018945e-04 3.020833333333333270e-03 1.333333333333333419e-02
1.784000000000018969e-04 3.020833333333333270e-03 1.333333333333333419e-02
1.785000000000018993e-04 3.020833333333333270e-03 1.333333333333333419e-02
1.786000000000019018e-04 3.020833333333333270e-03 1.333333333333333419e-02
1.787000000000019042e-04 3.020833333333333270e-03 1.333333333333333419e-02
1.788000000000019066e-04 3.020833333333333270e-03 1.333333333333333419e-02
1.789000000000019091e-04 3.020833333333333270e-03 1.333333333333333419e-02
1.790000000000019115e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.791000000000019139e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.792000000000019163e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.793000000000019188e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.794000000000019212e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.795000000000019236e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.796000000000019261e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.797000000000019285e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.798000000000019309e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.799000000000019334e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.800000000000019358e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.801000000000019382e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.802000000000019407e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.803000000000019431e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.804000000000019455e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.805000000000019479e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.806000000000019504e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.807000000000019528e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.808000000000019552e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.809000000000019577e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.810000000000019601e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.811000000000019625e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.812000000000019650e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.813000000000019674e-04 3.020833333333333270e-03 1.250000000000000069e-02
1.814000000000019698e-04 2.916666666666666800e-03 1.250000000000000069e-02
1.815000000000019723e-04 2.916666666666666800e-03 1.250000000000000069e-02
1.816000000000019747e-04 2.916666666666666800e-03 1.250000000000000069e-02
1.817000000000019771e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.818000000000019795e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.819000000000019820e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.820000000000019844e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.821000000000019868e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.822000000000019893e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.823000000000019917e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.824000000000019941e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.825000000000019966e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.826000000000019990e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.827000000000020014e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.828000000000020039e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.829000000000020063e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.830000000000020087e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.831000000000020111e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.832000000000020136e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.833000000000020160e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.834000000000020184e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.835000000000020209e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.836000000000020233e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.837000000000020257e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.838000000000020282e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.839000000000020306e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.840000000000020330e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.841000000000020355e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.842000000000020379e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.843000000000020403e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.844000000000020427e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.845000000000020452e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.846000000000020476e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.847000000000020500e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.848000000000020525e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.849000000000020549e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.850000000000020573e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.851000000000020598e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.852000000000020622e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.853000000000020646e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.854000000000020671e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.855000000000020695e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.856000000000020719e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.857000000000020743e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.858000000000020768e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.859000000000020792e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.860000000000020816e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.861000000000020841e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.862000000000020865e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.863000000000020889e-04 2.812499999999999896e-03 1.166666666666666720e-02
1.864000000000020914e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.865000000000020938e-04 2.812499999999999896e-03 1.250000000000000069e-02
1.866000000000020962e-04 2.708333333333333426e-03 1.250000000000000069e-02
1.867000000000020987e-04 2.708333333333333426e-03 1.250000000000000069e-02
1.868000000000021011e-04 2.708333333333333426e-03 1.250000000000000069e-02
1.869000000000021035e-04 2.708333333333333426e-03 1.250000000000000069e-02
1.870000000000021059e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.871000000000021084e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.872000000000021108e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.873000000000021132e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.874000000000021157e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.875000000000021181e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.876000000000021205e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.877000000000021230e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.878000000000021254e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.879000000000021278e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.880000000000021303e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.881000000000021327e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.882000000000021351e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.883000000000021375e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.884000000000021400e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.885000000000021424e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.886000000000021448e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.887000000000021473e-04 2.708333333333333426e-03 1.083333333333333370e-02
1.888000000000021497e-04 2.708333333333333426e-03 1.083333333333333370e-02
1.889000000000021521e-04 2.708333333333333426e-03 1.083333333333333370e-02
1.890000000000021546e-04 2.708333333333333426e-03 1.083333333333333370e-02
1.891000000000021570e-04 2.812499999999999896e-03 1.083333333333333370e-02
1.892000000000021594e-04 2.812499999999999896e-03 1.083333333333333370e-02
1.893000000000021618e-04 2.812499999999999896e-03 1.083333333333333370e-02
1.894000000000021643e-04 2.812499999999999896e-03 1.083333333333333370e-02
1.895000000000021667e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.896000000000021691e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.897000000000021716e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.898000000000021740e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.899000000000021764e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.900000000000021789e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.901000000000021813e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.902000000000021837e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.903000000000021862e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.904000000000021886e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.905000000000021910e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.906000000000021934e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.907000000000021959e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.908000000000021983e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.909000000000022007e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.910000000000022032e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.911000000000022056e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.912000000000022080e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.913000000000022105e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.914000000000022129e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.915000000000022153e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.916000000000022178e-04 2.812499999999999896e-03 1.000000000000000021e-02
1.917000000000022202e-04 2.708333333333333426e-03 1.000000000000000021e-02
1.918000000000022226e-04 2.708333333333333426e-03 1.000000000000000021e-02
1.919000000000022250e-04 2.708333333333333426e-03 1.000000000000000021e-02
1.920000000000022275e-04 2.708333333333333426e-03 1.000000000000000021e-02
1.921000000000022299e-04 2.708333333333333426e-03 1.000000000000000021e-02
1.922000000000022323e-04 2.708333333333333426e-03 1.000000000000000021e-02
1.923000000000022348e-04 2.708333333333333426e-03 1.000000000000000021e-02
1.924000000000022372e-04 2.708333333333333426e-03 1.000000000000000021e-02
1.925000000000022396e-04 2.708333333333333426e-03 1.000000000000000021e-02
1.926000000000022421e-04 2.708333333333333426e-03 1.000000000000000021e-02
1.927000000000022445e-04 2.708333333333333426e-03 1.000000000000000021e-02
1.928000000000022469e-04 2.708333333333333426e-03 1.000000000000000021e-02
1.929000000000022494e-04 2.708333333333333426e-03 1.000000000000000021e-02
1.930000000000022518e-04 2.708333333333333426e-03 1.000000000000000021e-02
1.931000000000022542e-04 2.708333333333333426e-03 1.000000000000000021e-02
1.932000000000022566e-04 2.708333333333333426e-03 1.083333333333333370e-02
1.933000000000022591e-04 2.708333333333333426e-03 1.083333333333333370e-02
1.934000000000022615e-04 2.708333333333333426e-03 1.083333333333333370e-02
1.935000000000022639e-04 2.708333333333333426e-03 1.083333333333333370e-02
1.936000000000022664e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.937000000000022688e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.938000000000022712e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.939000000000022737e-04 2.708333333333333426e-03 1.166666666666666720e-02
1.940000000000022761e-04 2.708333333333333426e-03 1.250000000000000069e-02
1.941000000000022785e-04 2.708333333333333426e-03 1.250000000000000069e-02
1.942000000000022810e-04 2.708333333333333426e-03 1.250000000000000069e-02
1.943000000000022834e-04 2.708333333333333426e-03 1.250000000000000069e-02
1.944000000000022858e-04 2.708333333333333426e-03 1.250000000000000069e-02
1.945000000000022882e-04 2.708333333333333426e-03 1.250000000000000069e-02
1.946000000000022907e-04 2.708333333333333426e-03 1.250000000000000069e-02
1.947000000000022931e-04 2.604166666666666522e-03 1.250000000000000069e-02
1.948000000000022955e-04 2.604166666666666522e-03 1.250000000000000069e-02
1.949000000000022980e-04 2.604166666666666522e-03 1.250000000000000069e-02
1.950000000000023004e-04 2.604166666666666522e-03 1.250000000000000069e-02
1.951000000000023028e-04 2.604166666666666522e-03 1.250000000000000069e-02
1.952000000000023053e-04 2.604166666666666522e-03 1.250000000000000069e-02
1.953000000000023077e-04 2.604166666666666522e-03 1.250000000000000069e-02
1.954000000000023101e-04 2.604166666666666522e-03 1.250000000000000069e-02
1.955000000000023126e-04 2.604166666666666522e-03 1.250000000000000069e-02
1.956000000000023150e-04 2.604166666666666522e-03 1.250000000000000069e-02
1.957000000000023174e-04 2.604166666666666522e-03 1.250000000000000069e-02
1.958000000000023198e-04 2.604166666666666522e-03 1.250000000000000069e-02
1.959000000000023223e-04 2.604166666666666522e-03 1.250000000000000069e-02
1.960000000000023247e-04 2.604166666666666522e-03 1.250000000000000069e-02
1.961000000000023271e-04 2.604166666666666522e-03 1.250000000000000069e-02
1.962000000000023296e-04 2.604166666666666522e-03 1.250000000000000069e-02
1.963000000000023320e-04 2.604166666666666522e-03 1.250000000000000069e-02
1.964000000000023344e-04 2.604166666666666522e-03 1.250000000000000069e-02
1.965000000000023369e-04 2.604166666666666522e-03 1.166666666666666720e-02
1.966000000000023393e-04 2.604166666666666522e-03 1.166666666666666720e-02
1.967000000000023417e-04 2.604166666666666522e-03 1.166666666666666720e-02
1.968000000000023442e-04 2.604166666666666522e-03 1.166666666666666720e-02
1.969000000000023466e-04 2.604166666666666522e-03 1.166666666666666720e-02
1.970000000000023490e-04 2.604166666666666522e-03 1.166666666666666720e-02
1.971000000000023514e-04 2.604166666666666522e-03 1.166666666666666720e-02
1.972000000000023539e-04 2.604166666666666522e-03 1.166666666666666720e-02
1.973000000000023563e-04 2.604166666666666522e-03 1.166666666666666720e-02
1.974000000000023587e-04 2.604166666666666522e-03 1.166666666666666720e-02
1.975000000000023612e-04 2.604166666666666522e-03 1.083333333333333370e-02
1.976000000000023636e-04 2.604166666666666522e-03 1.083333333333333370e-02
1.977000000000023660e-04 2.604166666666666522e-03 1.083333333333333370e-02
1.978000000000023685e-04 2.604166666666666522e-03 1.083333333333333370e-02
1.979000000000023709e-04 2.604166666666666522e-03 1.083333333333333370e-02
1.980000000000023733e-04 2.604166666666666522e-03 1.166666666666666720e-02
1.981000000000023758e-04 2.604166666666666522e-03 1.166666666666666720e-02
1.982000000000023782e-04 2.604166666666666522e-03 1.166666666666666720e-02
1.983000000000023806e-04 2.604166666666666522e-03 1.166666666666666720e-02
1.984000000000023830e-04 2.604166666666666522e-03 1.166666666666666720e-02
1.985000000000023855e-04 2.500000000000000052e-03 1.166666666666666720e-02
1.986000000000023879e-04 2.500000000000000052e-03 1.166666666666666720e-02
1.987000000000023903e-04 2.500000000000000052e-03 1.166666666666666720e-02
1.988000000000023928e-04 2.500000000000000052e-03 1.166666666666666720e-02
1.989000000000023952e-04 2.500000000000000052e-03 1.166666666666666720e-02
1.990000000000023976e-04 2.500000000000000052e-03 1.166666666666666720e-02
1.991000000000024001e-04 2.395833333333333148e-03 1.166666666666666720e-02
1.992000000000024025e-04 2.395833333333333148e-03 1.166666666666666720e-02
1.993000000000024049e-04 2.395833333333333148e-03 1.166666666666666720e-02
1.994000000000024074e-04 2.395833333333333148e-03 1.166666666666666720e-02
1.995000000000024098e-04 2.395833333333333148e-03 1.166666666666666720e-02
1.996000000000024122e-04 2.395833333333333148e-03 1.166666666666666720e-02
1.997000000000024146e-04 2.395833333333333148e-03 1.166666666666666720e-02
1.998000000000024171e-04 2.395833333333333148e-03 1.166666666666666720e-02
1.999000000000024195e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.000000000000024219e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.001000000000024244e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.002000000000024268e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.003000000000024292e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.004000000000024317e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.005000000000024341e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.006000000000024365e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.007000000000024389e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.008000000000024414e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.009000000000024438e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.010000000000024462e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.011000000000024487e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.012000000000024511e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.013000000000024535e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.014000000000024560e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.015000000000024584e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.016000000000024608e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.017000000000024633e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.018000000000024657e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.019000000000024681e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.020000000000024705e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.021000000000024730e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.022000000000024754e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.023000000000024778e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.024000000000024803e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.025000000000024827e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.026000000000024851e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.027000000000024876e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.028000000000024900e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.029000000000024924e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.030000000000024949e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.031000000000024973e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.032000000000024997e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.033000000000025021e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.034000000000025046e-04 2.395833333333333148e-03 1.166666666666666720e-02
2.035000000000025070e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.036000000000025094e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.037000000000025119e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.038000000000025143e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.039000000000025167e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.040000000000025192e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.041000000000025216e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.042000000000025240e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.043000000000025265e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.044000000000025289e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.045000000000025313e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.046000000000025337e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.047000000000025362e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.048000000000025386e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.049000000000025410e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.050000000000025435e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.051000000000025459e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.052000000000025483e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.053000000000025508e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.054000000000025532e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.055000000000025556e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.056000000000025581e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.057000000000025605e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.058000000000025629e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.059000000000025653e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.060000000000025678e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.061000000000025702e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.062000000000025726e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.063000000000025751e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.064000000000025775e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.065000000000025799e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.066000000000025824e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.067000000000025848e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.068000000000025872e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.069000000000025897e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.070000000000025921e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.071000000000025945e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.072000000000025969e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.073000000000025994e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.074000000000026018e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.075000000000026042e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.076000000000026067e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.077000000000026091e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.078000000000026115e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.079000000000026140e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.080000000000026164e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.081000000000026188e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.082000000000026213e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.083000000000026237e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.084000000000026261e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.085000000000026285e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.086000000000026310e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.087000000000026334e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.088000000000026358e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.089000000000026383e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.090000000000026407e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.091000000000026431e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.092000000000026456e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.093000000000026480e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.094000000000026504e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.095000000000026529e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.096000000000026553e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.097000000000026577e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.098000000000026601e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.099000000000026626e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.100000000000026650e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.101000000000026674e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.102000000000026699e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.103000000000026723e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.104000000000026747e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.105000000000026772e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.106000000000026796e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.107000000000026820e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.108000000000026844e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.109000000000026869e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.110000000000026893e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.111000000000026917e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.112000000000026942e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.113000000000026966e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.114000000000026990e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.115000000000027015e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.116000000000027039e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.117000000000027063e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.118000000000027088e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.119000000000027112e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.120000000000027136e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.121000000000027160e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.122000000000027185e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.123000000000027209e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.124000000000027233e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.125000000000027258e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.126000000000027282e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.127000000000027306e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.128000000000027331e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.129000000000027355e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.130000000000027379e-04 2.395833333333333148e-03 1.250000000000000069e-02
2.131000000000027404e-04 2.395833333333333148e-03 1.333333333333333419e-02
2.132000000000027428e-04 2.395833333333333148e-03 1.333333333333333419e-02
2.133000000000027452e-04 2.395833333333333148e-03 1.416666666666666595e-02
2.134000000000027476e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.135000000000027501e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.136000000000027525e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.137000000000027549e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.138000000000027574e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.139000000000027598e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.140000000000027622e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.141000000000027647e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.142000000000027671e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.143000000000027695e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.144000000000027720e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.145000000000027744e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.146000000000027768e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.147000000000027792e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.148000000000027817e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.149000000000027841e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.150000000000027865e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.151000000000027890e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.152000000000027914e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.153000000000027938e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.154000000000027963e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.155000000000027987e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.156000000000028011e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.157000000000028036e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.158000000000028060e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.159000000000028084e-04 2.395833333333333148e-03 1.416666666666666595e-02
2.160000000000028108e-04 2.395833333333333148e-03 1.416666666666666595e-02
2.161000000000028133e-04 2.395833333333333148e-03 1.416666666666666595e-02
2.162000000000028157e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.163000000000028181e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.164000000000028206e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.165000000000028230e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.166000000000028254e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.167000000000028279e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.168000000000028303e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.169000000000028327e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.170000000000028352e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.171000000000028376e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.172000000000028400e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.173000000000028424e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.174000000000028449e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.175000000000028473e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.176000000000028497e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.177000000000028522e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.178000000000028546e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.179000000000028570e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.180000000000028595e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.181000000000028619e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.182000000000028643e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.183000000000028668e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.184000000000028692e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.185000000000028716e-04 2.395833333333333148e-03 1.499999999999999944e-02
2.186000000000028740e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.187000000000028765e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.188000000000028789e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.189000000000028813e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.190000000000028838e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.191000000000028862e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.192000000000028886e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.193000000000028911e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.194000000000028935e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.195000000000028959e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.196000000000028984e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.197000000000029008e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.198000000000029032e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.199000000000029056e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.200000000000029081e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.201000000000029105e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.202000000000029129e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.203000000000029154e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.204000000000029178e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.205000000000029202e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.206000000000029227e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.207000000000029251e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.208000000000029275e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.209000000000029299e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.210000000000029324e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.211000000000029348e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.212000000000029372e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.213000000000029397e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.214000000000029421e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.215000000000029445e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.216000000000029470e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.217000000000029494e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.218000000000029518e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.219000000000029543e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.220000000000029567e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.221000000000029591e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.222000000000029615e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.223000000000029640e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.224000000000029664e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.225000000000029688e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.226000000000029713e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.227000000000029737e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.228000000000029761e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.229000000000029786e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.230000000000029810e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.231000000000029834e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.232000000000029859e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.233000000000029883e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.234000000000029907e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.235000000000029931e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.236000000000029956e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.237000000000029980e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.238000000000030004e-04 2.395833333333333148e-03 1.583333333333333467e-02
2.239000000000030029e-04 2.291666666666666678e-03 1.583333333333333467e-02
2.240000000000030053e-04 2.291666666666666678e-03 1.583333333333333467e-02
2.241000000000030077e-04 2.291666666666666678e-03 1.583333333333333467e-02
2.242000000000030102e-04 2.291666666666666678e-03 1.583333333333333467e-02
2.243000000000030126e-04 2.291666666666666678e-03 1.583333333333333467e-02
2.244000000000030150e-04 2.291666666666666678e-03 1.583333333333333467e-02
2.245000000000030175e-04 2.291666666666666678e-03 1.583333333333333467e-02
2.246000000000030199e-04 2.291666666666666678e-03 1.583333333333333467e-02
2.247000000000030223e-04 2.291666666666666678e-03 1.583333333333333467e-02
2.248000000000030247e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.249000000000030272e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.250000000000030296e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.251000000000030320e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.252000000000030345e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.253000000000030369e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.254000000000030393e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.255000000000030418e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.256000000000030442e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.257000000000030466e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.258000000000030491e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.259000000000030515e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.260000000000030539e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.261000000000030563e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.262000000000030588e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.263000000000030612e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.264000000000030636e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.265000000000030661e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.266000000000030685e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.267000000000030709e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.268000000000030734e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.269000000000030758e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.270000000000030782e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.271000000000030807e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.272000000000030831e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.273000000000030855e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.274000000000030879e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.275000000000030904e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.276000000000030928e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.277000000000030952e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.278000000000030977e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.279000000000031001e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.280000000000031025e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.281000000000031050e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.282000000000031074e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.283000000000031098e-04 2.291666666666666678e-03 1.666666666666666644e-02
2.284000000000031123e-04 2.187500000000000208e-03 1.666666666666666644e-02
2.285000000000031147e-04 2.187500000000000208e-03 1.666666666666666644e-02
2.286000000000031171e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.287000000000031195e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.288000000000031220e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.289000000000031244e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.290000000000031268e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.291000000000031293e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.292000000000031317e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.293000000000031341e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.294000000000031366e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.295000000000031390e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.296000000000031414e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.297000000000031439e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.298000000000031463e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.299000000000031487e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.300000000000031511e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.301000000000031536e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.302000000000031560e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.303000000000031584e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.304000000000031609e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.305000000000031633e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.306000000000031657e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.307000000000031682e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.308000000000031706e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.309000000000031730e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.310000000000031754e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.311000000000031779e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.312000000000031803e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.313000000000031827e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.314000000000031852e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.315000000000031876e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.316000000000031900e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.317000000000031925e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.318000000000031949e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.319000000000031973e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.320000000000031998e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.321000000000032022e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.322000000000032046e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.323000000000032070e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.324000000000032095e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.325000000000032119e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.326000000000032143e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.327000000000032168e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.328000000000032192e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.329000000000032216e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.330000000000032241e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.331000000000032265e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.332000000000032289e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.333000000000032314e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.334000000000032338e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.335000000000032362e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.336000000000032386e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.337000000000032411e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.338000000000032435e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.339000000000032459e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.340000000000032484e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.341000000000032508e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.342000000000032532e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.343000000000032557e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.344000000000032581e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.345000000000032605e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.346000000000032630e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.347000000000032654e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.348000000000032678e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.349000000000032702e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.350000000000032727e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.351000000000032751e-04 2.187500000000000208e-03 1.750000000000000167e-02
2.352000000000032775e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.353000000000032800e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.354000000000032824e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.355000000000032848e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.356000000000032873e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.357000000000032897e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.358000000000032921e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.359000000000032946e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.360000000000032970e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.361000000000032994e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.362000000000033018e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.363000000000033043e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.364000000000033067e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.365000000000033091e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.366000000000033116e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.367000000000033140e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.368000000000033164e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.369000000000033189e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.370000000000033213e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.371000000000033237e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.372000000000033262e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.373000000000033286e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.374000000000033310e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.375000000000033334e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.376000000000033359e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.377000000000033383e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.378000000000033407e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.379000000000033432e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.380000000000033456e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.381000000000033480e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.382000000000033505e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.383000000000033529e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.384000000000033553e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.385000000000033578e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.386000000000033602e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.387000000000033626e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.388000000000033650e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.389000000000033675e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.390000000000033699e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.391000000000033723e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.392000000000033748e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.393000000000033772e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.394000000000033796e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.395000000000033821e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.396000000000033845e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.397000000000033869e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.398000000000033894e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.399000000000033918e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.400000000000033942e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.401000000000033966e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.402000000000033991e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.403000000000034015e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.404000000000034039e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.405000000000034064e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.406000000000034088e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.407000000000034112e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.408000000000034137e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.409000000000034161e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.410000000000034185e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.411000000000034209e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.412000000000034234e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.413000000000034258e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.414000000000034282e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.415000000000034307e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.416000000000034331e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.417000000000034355e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.418000000000034380e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.419000000000034404e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.420000000000034428e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.421000000000034453e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.422000000000034477e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.423000000000034501e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.424000000000034525e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.425000000000034550e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.426000000000034574e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.427000000000034598e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.428000000000034623e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.429000000000034647e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.430000000000034671e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.431000000000034696e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.432000000000034720e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.433000000000034744e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.434000000000034769e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.435000000000034793e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.436000000000034817e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.437000000000034841e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.438000000000034866e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.439000000000034890e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.440000000000034914e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.441000000000034939e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.442000000000034963e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.443000000000034987e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.444000000000035012e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.445000000000035036e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.446000000000035060e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.447000000000035085e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.448000000000035109e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.449000000000035133e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.450000000000035157e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.451000000000035182e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.452000000000035206e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.453000000000035230e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.454000000000035255e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.455000000000035279e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.456000000000035303e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.457000000000035328e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.458000000000035352e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.459000000000035376e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.460000000000035401e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.461000000000035425e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.462000000000035449e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.463000000000035473e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.464000000000035498e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.465000000000035522e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.466000000000035546e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.467000000000035571e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.468000000000035595e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.469000000000035619e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.470000000000035644e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.471000000000035668e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.472000000000035692e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.473000000000035717e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.474000000000035741e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.475000000000035765e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.476000000000035789e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.477000000000035814e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.478000000000035838e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.479000000000035862e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.480000000000035887e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.481000000000035911e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.482000000000035935e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.483000000000035960e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.484000000000035984e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.485000000000036008e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.486000000000036033e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.487000000000036057e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.488000000000036081e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.489000000000036105e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.490000000000036130e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.491000000000036154e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.492000000000036178e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.493000000000036203e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.494000000000036227e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.495000000000036251e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.496000000000036276e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.497000000000036300e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.498000000000036324e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.499000000000036349e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.500000000000036373e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.501000000000036397e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.502000000000036421e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.503000000000036446e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.504000000000036470e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.505000000000036494e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.506000000000036519e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.507000000000036543e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.508000000000036567e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.509000000000036592e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.510000000000036616e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.511000000000036640e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.512000000000036664e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.513000000000036689e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.514000000000036713e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.515000000000036737e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.516000000000036762e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.517000000000036786e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.518000000000036810e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.519000000000036835e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.520000000000036859e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.521000000000036883e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.522000000000036908e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.523000000000036932e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.524000000000036956e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.525000000000036980e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.526000000000037005e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.527000000000037029e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.528000000000037053e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.529000000000037078e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.530000000000037102e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.531000000000037126e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.532000000000037151e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.533000000000037175e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.534000000000037199e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.535000000000037224e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.536000000000037248e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.537000000000037272e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.538000000000037296e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.539000000000037321e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.540000000000037345e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.541000000000037369e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.542000000000037394e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.543000000000037418e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.544000000000037442e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.545000000000037467e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.546000000000037491e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.547000000000037515e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.548000000000037540e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.549000000000037564e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.550000000000037588e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.551000000000037612e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.552000000000037637e-04 2.187500000000000208e-03 1.916666666666666519e-02
2.553000000000037661e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.554000000000037685e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.555000000000037710e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.556000000000037734e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.557000000000037758e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.558000000000037783e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.559000000000037807e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.560000000000037831e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.561000000000037856e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.562000000000037880e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.563000000000037904e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.564000000000037928e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.565000000000037953e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.566000000000037977e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.567000000000038001e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.568000000000038026e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.569000000000038050e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.570000000000038074e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.571000000000038099e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.572000000000038123e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.573000000000038147e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.574000000000038172e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.575000000000038196e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.576000000000038220e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.577000000000038244e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.578000000000038269e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.579000000000038293e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.580000000000038317e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.581000000000038342e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.582000000000038366e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.583000000000038390e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.584000000000038415e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.585000000000038439e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.586000000000038463e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.587000000000038488e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.588000000000038512e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.589000000000038536e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.590000000000038560e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.591000000000038585e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.592000000000038609e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.593000000000038633e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.594000000000038658e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.595000000000038682e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.596000000000038706e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.597000000000038731e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.598000000000038755e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.599000000000038779e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.600000000000038804e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.601000000000038828e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.602000000000038852e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.603000000000038876e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.604000000000038901e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.605000000000038925e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.606000000000038949e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.607000000000038974e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.608000000000038998e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.609000000000039022e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.610000000000039047e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.611000000000039071e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.612000000000039095e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.613000000000039119e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.614000000000039144e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.615000000000039168e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.616000000000039192e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.617000000000039217e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.618000000000039241e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.619000000000039265e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.620000000000039290e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.621000000000039314e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.622000000000039338e-04 2.187500000000000208e-03 1.833333333333333343e-02
2.623000000000039363e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.624000000000039387e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.625000000000039411e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.626000000000039435e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.627000000000039460e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.628000000000039484e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.629000000000039508e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.630000000000039533e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.631000000000039557e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.632000000000039581e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.633000000000039606e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.634000000000039630e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.635000000000039654e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.636000000000039679e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.637000000000039703e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.638000000000039727e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.639000000000039751e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.640000000000039776e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.641000000000039800e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.642000000000039824e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.643000000000039849e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.644000000000039873e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.645000000000039897e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.646000000000039922e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.647000000000039946e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.648000000000039970e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.649000000000039995e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.650000000000040019e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.651000000000040043e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.652000000000040067e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.653000000000040092e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.654000000000040116e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.655000000000040140e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.656000000000040165e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.657000000000040189e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.658000000000040213e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.659000000000040238e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.660000000000040262e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.661000000000040286e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.662000000000040311e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.663000000000040335e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.664000000000040359e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.665000000000040383e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.666000000000040408e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.667000000000040432e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.668000000000040456e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.669000000000040481e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.670000000000040505e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.671000000000040529e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.672000000000040554e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.673000000000040578e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.674000000000040602e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.675000000000040627e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.676000000000040651e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.677000000000040675e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.678000000000040699e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.679000000000040724e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.680000000000040748e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.681000000000040772e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.682000000000040797e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.683000000000040821e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.684000000000040845e-04 2.291666666666666678e-03 1.833333333333333343e-02
2.685000000000040870e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.686000000000040894e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.687000000000040918e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.688000000000040943e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.689000000000040967e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.690000000000040991e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.691000000000041015e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.692000000000041040e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.693000000000041064e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.694000000000041088e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.695000000000041113e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.696000000000041137e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.697000000000041161e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.698000000000041186e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.699000000000041210e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.700000000000041234e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.701000000000041259e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.702000000000041283e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.703000000000041307e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.704000000000041331e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.705000000000041356e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.706000000000041380e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.707000000000041404e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.708000000000041429e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.709000000000041453e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.710000000000041477e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.711000000000041502e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.712000000000041526e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.713000000000041550e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.714000000000041575e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.715000000000041599e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.716000000000041623e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.717000000000041647e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.718000000000041672e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.719000000000041696e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.720000000000041720e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.721000000000041745e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.722000000000041769e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.723000000000041793e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.724000000000041818e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.725000000000041842e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.726000000000041866e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.727000000000041890e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.728000000000041915e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.729000000000041939e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.730000000000041963e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.731000000000041988e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.732000000000042012e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.733000000000042036e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.734000000000042061e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.735000000000042085e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.736000000000042109e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.737000000000042134e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.738000000000042158e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.739000000000042182e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.740000000000042206e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.741000000000042231e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.742000000000042255e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.743000000000042279e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.744000000000042304e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.745000000000042328e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.746000000000042352e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.747000000000042377e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.748000000000042401e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.749000000000042425e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.750000000000042450e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.751000000000042474e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.752000000000042498e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.753000000000042522e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.754000000000042547e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.755000000000042571e-04 2.291666666666666678e-03 1.916666666666666519e-02
2.756000000000042595e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.757000000000042620e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.758000000000042644e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.759000000000042668e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.760000000000042693e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.761000000000042717e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.762000000000042741e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.763000000000042766e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.764000000000042790e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.765000000000042814e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.766000000000042838e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.767000000000042863e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.768000000000042887e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.769000000000042911e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.770000000000042936e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.771000000000042960e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.772000000000042984e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.773000000000043009e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.774000000000043033e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.775000000000043057e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.776000000000043082e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.777000000000043106e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.778000000000043130e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.779000000000043154e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.780000000000043179e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.781000000000043203e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.782000000000043227e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.783000000000043252e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.784000000000043276e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.785000000000043300e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.786000000000043325e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.787000000000043349e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.788000000000043373e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.789000000000043398e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.790000000000043422e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.791000000000043446e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.792000000000043470e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.793000000000043495e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.794000000000043519e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.795000000000043543e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.796000000000043568e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.797000000000043592e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.798000000000043616e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.799000000000043641e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.800000000000043665e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.801000000000043689e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.802000000000043714e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.803000000000043738e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.804000000000043762e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.805000000000043786e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.806000000000043811e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.807000000000043835e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.808000000000043859e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.809000000000043884e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.810000000000043908e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.811000000000043932e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.812000000000043957e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.813000000000043981e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.814000000000044005e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.815000000000044030e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.816000000000044054e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.817000000000044078e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.818000000000044102e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.819000000000044127e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.820000000000044151e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.821000000000044175e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.822000000000044200e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.823000000000044224e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.824000000000044248e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.825000000000044273e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.826000000000044297e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.827000000000044321e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.828000000000044345e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.829000000000044370e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.830000000000044394e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.831000000000044418e-04 2.291666666666666678e-03 2.000000000000000042e-02
2.832000000000044443e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.833000000000044467e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.834000000000044491e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.835000000000044516e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.836000000000044540e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.837000000000044564e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.838000000000044589e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.839000000000044613e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.840000000000044637e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.841000000000044661e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.842000000000044686e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.843000000000044710e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.844000000000044734e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.845000000000044759e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.846000000000044783e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.847000000000044807e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.848000000000044832e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.849000000000044856e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.850000000000044880e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.851000000000044905e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.852000000000044929e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.853000000000044953e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.854000000000044977e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.855000000000045002e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.856000000000045026e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.857000000000045050e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.858000000000045075e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.859000000000045099e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.860000000000045123e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.861000000000045148e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.862000000000045172e-04 2.291666666666666678e-03 2.083333333333333218e-02
2.863000000000045196e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.864000000000045221e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.865000000000045245e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.866000000000045269e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.867000000000045293e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.868000000000045318e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.869000000000045342e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.870000000000045366e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.871000000000045391e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.872000000000045415e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.873000000000045439e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.874000000000045464e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.875000000000045488e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.876000000000045512e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.877000000000045537e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.878000000000045561e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.879000000000045585e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.880000000000045609e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.881000000000045634e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.882000000000045658e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.883000000000045682e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.884000000000045707e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.885000000000045731e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.886000000000045755e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.887000000000045780e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.888000000000045804e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.889000000000045828e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.890000000000045853e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.891000000000045877e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.892000000000045901e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.893000000000045925e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.894000000000045950e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.895000000000045974e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.896000000000045998e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.897000000000046023e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.898000000000046047e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.899000000000046071e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.900000000000046096e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.901000000000046120e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.902000000000046144e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.903000000000046169e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.904000000000046193e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.905000000000046217e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.906000000000046241e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.907000000000046266e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.908000000000046290e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.909000000000046314e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.910000000000046339e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.911000000000046363e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.912000000000046387e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.913000000000046412e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.914000000000046436e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.915000000000046460e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.916000000000046485e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.917000000000046509e-04 2.291666666666666678e-03 2.249999999999999917e-02
2.918000000000046533e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.919000000000046557e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.920000000000046582e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.921000000000046606e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.922000000000046630e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.923000000000046655e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.924000000000046679e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.925000000000046703e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.926000000000046728e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.927000000000046752e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.928000000000046776e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.929000000000046800e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.930000000000046825e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.931000000000046849e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.932000000000046873e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.933000000000046898e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.934000000000046922e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.935000000000046946e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.936000000000046971e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.937000000000046995e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.938000000000047019e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.939000000000047044e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.940000000000047068e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.941000000000047092e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.942000000000047116e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.943000000000047141e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.944000000000047165e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.945000000000047189e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.946000000000047214e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.947000000000047238e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.948000000000047262e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.949000000000047287e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.950000000000047311e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.951000000000047335e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.952000000000047360e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.953000000000047384e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.954000000000047408e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.955000000000047432e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.956000000000047457e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.957000000000047481e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.958000000000047505e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.959000000000047530e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.960000000000047554e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.961000000000047578e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.962000000000047603e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.963000000000047627e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.964000000000047651e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.965000000000047676e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.966000000000047700e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.967000000000047724e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.968000000000047748e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.969000000000047773e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.970000000000047797e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.971000000000047821e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.972000000000047846e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.973000000000047870e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.974000000000047894e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.975000000000047919e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.976000000000047943e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.977000000000047967e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.978000000000047992e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.979000000000048016e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.980000000000048040e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.981000000000048064e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.982000000000048089e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.983000000000048113e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.984000000000048137e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.985000000000048162e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.986000000000048186e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.987000000000048210e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.988000000000048235e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.989000000000048259e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.990000000000048283e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.991000000000048308e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.992000000000048332e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.993000000000048356e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.994000000000048380e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.995000000000048405e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.996000000000048429e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.997000000000048453e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.998000000000048478e-04 2.291666666666666678e-03 2.166666666666666741e-02
2.999000000000048502e-04 2.291666666666666678e-03 2.166666666666666741e-02

